Buffered Streaming Graph Partitioning

Partitioning graphs into blocks of roughly equal size is widely used when processing large graphs. Currently there is a gap in the space of available partitioning algorithms. On the one hand, there are streaming algorithms that have been adopted to partition massive graph data on small machines. In the streaming model, vertices arrive one at a time including their neighborhood and then have to be assigned directly to a block. These algorithms can partition huge graphs quickly with little memory, but they produce partitions with low solution quality. On the other hand, there are offline (shared-memory) multilevel algorithms that produce partitions with high quality but also need a machine with enough memory. We make a first step to close this gap by presenting an algorithm that computes significantly improved partitions of huge graphs using a single machine with little memory in streaming setting. First, we adopt the buffered streaming model which is a more reasonable approach in practice. In this model, a processing element can store a buffer, or batch, of nodes before making assignment decisions. When our algorithm receives a batch of nodes, we build a model graph that represents the nodes of the batch and the already present partition structure. This model enables us to apply multilevel algorithms and in turn compute much higher quality solutions of huge graphs on cheap machines than previously possible. To partition the model, we develop a multilevel algorithm that optimizes an objective function that has previously shown to be effective for the streaming setting. This also removes the dependency on the number of blocks k from the running time compared to the previous state-of-the-art. Overall, our algorithm computes, on average, 75.9% better solutions than Fennel using a very small buffer size. In addition, for large values of k our algorithm becomes faster than Fennel.

==> Images/MultiLDG/comparison_MultiLDG/FullChip.csv <==
k&MultilevelLDG&HeiStream(Int.)&HeiStream(32k)
4&36.40&30.53&34.70
8&42.80&33.38&40.30
16&46.30&36.35&43.62
32&48.50&38.20&45.71
64&50.00&39.51&47.28
128&50.80&40.30&48.47


==> Images/MultiLDG/comparison_MultiLDG/ML_Laplace.csv <==
k&MultilevelLDG&HeiStream(Int.)&HeiStream(32k)
4&5.20&2.64&3.29
8&5.90&4.26&4.90
16&8.40&6.10&7.32
32&11.80&7.93&8.36
64&13.70&9.17&10.00
128&16.10&11.43&12.93


==> Images/MultiLDG/comparison_MultiLDG/amazon-2008.csv <==
k&MultilevelLDG&HeiStream(Int.)&HeiStream(32k)
4&13.80&4.85&8.08
8&16.70&6.89&11.14
16&18.70&8.34&13.35
32&20.20&10.09&15.56
64&20.50&11.77&17.71
128&21.60&13.69&19.58


==> Images/MultiLDG/comparison_MultiLDG/coPapersCiteseer.csv <==
k&MultilevelLDG&HeiStream(Int.)&HeiStream(32k)
4&7.70&4.10&6.18
8&9.60&5.77&7.80
16&10.70&7.19&9.22
32&11.10&8.23&10.29
64&11.30&9.39&11.31
128&12.60&10.66&12.69


==> Images/MultiLDG/comparison_MultiLDG/web-Google.csv <==
k&MultilevelLDG&HeiStream(Int.)&HeiStream(32k)
4&7.3&0.83&5.17
8&7.9&1.00&6.60
16&9.5&1.24&8.27
32&10.8&1.62&9.48
64&11.5&2.64&11.00
128&11.7&4.53&14.57


==> Images/res_stateOfTheArtPlots/my_res_int_ContrGhost100000000.csv <==
2&302.5596973308287
3&287.0464490348527
4&292.75788764636815
5&302.93775933965634
6&289.9853903675093
7&280.53823516251947
8&281.7176772969414
9&269.6716985469618
10&263.8261497619666
11&255.55437748897955
12&254.46680476438522
13&262.9401749710819
14&250.41424111561707
15&247.98714176398474
16&246.6841551397892
17&241.944925747887
18&237.80384145319638
19&237.27087491661067
20&232.9556386960927
21&228.43349688634055
22&225.0661164118354
23&225.6288764263291
24&227.18666778592782
25&231.10323778832603
26&228.2341903723559
27&232.62141176380106
28&229.71677384931738
29&228.54624691396032
30&225.26169002488987
31&223.07634462355145
32&220.00580633681156
33&220.73083452145025
34&217.51657422036996
35&216.47550919886535
36&216.25391378569984
37&212.9623767175529
38&211.52954470892337
39&209.47301809036114
40&209.37547048385935
41&208.84779848172155
42&207.14491710397533
43&205.55144315692755
44&204.0760071376359
45&203.30990528635164
46&201.84687823227443
47&201.14921602627552
48&200.1477607266297
49&198.77354011758567
50&197.39933723117343
51&197.08735689466187
52&196.65571470443757
53&195.1284877294388
54&193.68811528270712
55&191.71773323296185
56&191.9408274865408
57&190.54336249924205
58&190.20040667517034
59&189.52280508202315
60&187.91618524396748
61&187.11403561931007
62&187.27083639730338
63&185.83538053584695
64&184.9758351773101
65&183.67143190833156
66&182.91134237248042
67&181.85379670981385
68&181.47215052578272
69&180.90689396713478
70&181.54048448754406
71&179.91266432329405
72&179.87686668174837
73&178.22044356390242
74&177.14708700349217
75&177.27957111266574
76&176.97495385164382
77&177.14105867192083
78&175.45349205598822
79&175.03195727152868
80&174.73597939182372
81&174.47298770359066
82&174.51979631871316
83&174.5308716659014
84&173.5811115254987
85&173.3418953191984
86&172.64131229442222
87&171.8025842023493
88&171.4950336128671
89&172.12835228392822
90&171.37938255751243
91&170.1094821959058
92&170.94419317088983
93&169.79495304189126
94&170.2041940979076
95&169.44990369788596
96&170.8791405626923
97&171.322504765438
98&170.21726759081636
99&169.29900025114492
100&168.35030719229286
101&167.58592716251718
102&167.85254822171387
103&167.1954371212447
104&165.78148743371392
105&165.0775735827184
106&165.32155400577358
107&164.73665486515162
108&164.71033210235348
109&164.8601847227577
110&164.27490391880664
111&163.54925093825318
112&162.808609749827
113&163.11875512846936
114&162.10372827110103
115&161.5604668904937
116&161.56849491348368
117&161.33076049742726
118&159.97505488214549
119&159.158720103193
120&159.0868555956514
121&158.90330668726392
122&158.82582640216958
123&158.12729574650373
124&157.61667770657093
125&156.8772316084822
126&156.36306431418117
127&156.223212884039
128&155.98970574258257


==> Images/res_stateOfTheArtPlots/my_res_int_ContrGhost32768.csv <==
2&119.9858228057022
3&125.91707531842174
4&123.07532521770827
5&119.37084179178537
6&113.99568329214098
7&110.39786796610316
8&109.8666413512054
9&106.85375141619491
10&106.47418388114014
11&104.38461418610387
12&104.0173294569612
13&105.19410349195448
14&99.07970548229021
15&99.69542881552866
16&98.52038882850196
17&96.3379163669356
18&94.99494379746154
19&94.31319790641943
20&91.50901010174559
21&90.53515392166405
22&90.72575531522872
23&89.3828505152951
24&89.25310049552537
25&88.33219067946156
26&87.43419645060865
27&86.98338293571439
28&86.84426194464817
29&85.56476668611342
30&84.74958262432568
31&83.32742512812158
32&83.48456780434633
33&81.71626636602456
34&81.87699540571205
35&81.20280853861121
36&81.13136088032692
37&80.3319221225889
38&80.74999958462598
39&79.86199646877563
40&79.89519951924184
41&79.20073337380916
42&79.07974109178548
43&78.70874714232092
44&77.89895834695126
45&78.19687925319356
46&77.07433596123579
47&76.89284014822762
48&76.8232075378924
49&76.22266623990103
50&75.70379588251119
51&75.56164232935426
52&75.31656249135301
53&75.05838192427785
54&74.44609730680796
55&73.89627040658209
56&74.00959011326849
57&73.9048774882074
58&73.39609049958264
59&73.00944474314382
60&73.03471665129099
61&72.7855269731431
62&72.6809604167257
63&72.45276053151169
64&71.94790148856174
65&71.3422581052645
66&70.90244023698713
67&70.51435418469987
68&70.24751538170054
69&69.98338030644003
70&70.48176965581523
71&69.8191520321523
72&69.77267836374345
73&69.31298051342188
74&69.00228737538252
75&69.17188381035157
76&68.82923329341142
77&68.8294559681524
78&67.983139290435
79&68.28147594747627
80&67.63008346703332
81&67.37217112279737
82&67.95856232516566
83&67.67099113746826
84&66.99446085308512
85&66.99697953612058
86&66.95989273709661
87&66.41179616081281
88&66.431545059731
89&66.19787799872077
90&66.14844817244013
91&65.60254695943013
92&65.66767552841179
93&65.45662990041747
94&65.46755850870652
95&65.22438567149342
96&65.59999821522679
97&65.45090986461453
98&64.87877275406734
99&64.81771861452266
100&64.67313777760693
101&64.66279351942433
102&64.2983435332597
103&63.90811010077779
104&63.96991061809021
105&63.81853546535072
106&63.39873703131265
107&63.280262350565565
108&63.46949504917343
109&63.74505564599049
110&63.7401723747417
111&63.287346187331565
112&63.01881113087684
113&62.97337198318207
114&62.85070225044325
115&62.629297506623516
116&62.48536129544826
117&62.505361739586895
118&62.117019049725954
119&61.77207276396122
120&61.86499261711289
121&61.4181514017059
122&61.621793240088564
123&61.422958378514856
124&61.27971033456498
125&61.19617416815044
126&60.82885596817877
127&60.70416730395954
128&60.570530849557436


==> Images/res_stateOfTheArtPlots/my_res_intfennelR1.csv <==
2&0.0
3&0.0
4&0.0
5&0.0
6&0.0
7&0.0
8&0.0
9&0.0
10&0.0
11&0.0
12&0.0
13&0.0
14&0.0
15&0.0
16&0.0
17&0.0
18&0.0
19&0.0
20&0.0
21&0.0
22&0.0
23&0.0
24&0.0
25&0.0
26&0.0
27&0.0
28&0.0
29&0.0
30&0.0
31&0.0
32&0.0
33&0.0
34&0.0
35&0.0
36&0.0
37&0.0
38&0.0
39&0.0
40&0.0
41&0.0
42&0.0
43&0.0
44&0.0
45&0.0
46&0.0
47&0.0
48&0.0
49&0.0
50&0.0
51&0.0
52&0.0
53&0.0
54&0.0
55&0.0
56&0.0
57&0.0
58&0.0
59&0.0
60&0.0
61&0.0
62&0.0
63&0.0
64&0.0
65&0.0
66&0.0
67&0.0
68&0.0
69&0.0
70&0.0
71&0.0
72&0.0
73&0.0
74&0.0
75&0.0
76&0.0
77&0.0
78&0.0
79&0.0
80&0.0
81&0.0
82&0.0
83&0.0
84&0.0
85&0.0
86&0.0
87&0.0
88&0.0
89&0.0
90&0.0
91&0.0
92&0.0
93&0.0
94&0.0
95&0.0
96&0.0
97&0.0
98&0.0
99&0.0
100&0.0
101&0.0
102&0.0
103&0.0
104&0.0
105&0.0
106&0.0
107&0.0
108&0.0
109&0.0
110&0.0
111&0.0
112&0.0
113&0.0
114&0.0
115&0.0
116&0.0
117&0.0
118&0.0
119&0.0
120&0.0
121&0.0
122&0.0
123&0.0
124&0.0
125&0.0
126&0.0
127&0.0
128&0.0


==> Images/res_stateOfTheArtPlots/my_res_intfennelR2.csv <==
2&29.448510930348682
3&26.046293129889932
4&24.96948011629425
5&24.043714981913954
6&23.777138145721068
7&23.21241038812747
8&22.672344439683066
9&22.54302277085749
10&22.28496614706419
11&22.496125154018642
12&22.30572210279911
13&22.18629647558594
14&22.05470786201742
15&22.020155043276368
16&21.54186797406039
17&21.60346644430713
18&21.42356968482948
19&21.12699940508287
20&21.055248816131012
21&20.83582553983703
22&20.762634956388702
23&20.736606275790503
24&20.666673258357804
25&20.44522404673932
26&20.45806122578795
27&20.31485870720062
28&20.366428762346356
29&20.175347048286874
30&20.123660994814642
31&20.079553880086465
32&19.93311771361761
33&19.93218470233389
34&19.752809424510232
35&19.677887495074884
36&19.692845495982514
37&19.70963788067248
38&19.6445127109526
39&19.515026717655417
40&19.389990880101227
41&19.47242892411265
42&19.35637369240675
43&19.328535611218566
44&19.25606860330671
45&19.237511945743346
46&19.143615501639278
47&19.04090574318267
48&19.01563985413388
49&19.037562203872383
50&18.8904019534194
51&18.92598456841248
52&18.92561362131897
53&18.960044646175444
54&18.901990516891875
55&18.850003831659844
56&18.76387532525905
57&18.63573191851151
58&18.793146222684044
59&18.588734501652638
60&18.623264535826145
61&18.608879184294302
62&18.662570090362674
63&18.52605718117499
64&18.538451265511526
65&18.557923560558187
66&18.592861647950976
67&18.464756855217423
68&18.432526865454957
69&18.49197784915553
70&18.45566320694818
71&18.385399094373756
72&18.43164841221865
73&18.402887345808484
74&18.440608519809576
75&18.375885977272443
76&18.345285242758603
77&18.31737561848803
78&18.274358576333306
79&18.170356792352305
80&18.233327742144347
81&18.238939500619633
82&18.147669204091677
83&18.146109602011308
84&18.20514846433625
85&18.205059965467573
86&18.105068881871667
87&18.11122357851516
88&18.076230894112967
89&18.05843443134849
90&18.063909191431236
91&18.097024303143016
92&18.0133819390341
93&18.040281251869274
94&17.925734448717744
95&18.034271118411006
96&18.03785968040068
97&17.953961795563078
98&17.98222292835032
99&17.965251007703166
100&17.884821099274028
101&17.88263642927288
102&17.886048060097682
103&17.845396919806223
104&17.85496816121872
105&17.868116249205322
106&17.77782200421465
107&17.771819912128016
108&17.750363467437815
109&17.663887394222154
110&17.71244317598828
111&17.699128296211562
112&17.700081096755426
113&17.71845607389231
114&17.675741551561952
115&17.6698328823379
116&17.68642173945949
117&17.563240664455492
118&17.655708579226648
119&17.625657634864368
120&17.617975817486098
121&17.54659179261777
122&17.60397420752906
123&17.618005119870684
124&17.565387606967732
125&17.58081638102118
126&17.534930040199836
127&17.560152533564555
128&17.551692955616915


==> Images/res_stateOfTheArtPlots/my_res_inthashingR1.csv <==
2&-82.88253922635919
3&-80.47242821940793
4&-80.11109940277913
5&-79.10788763461176
6&-78.84312883887918
7&-78.36831999093302
8&-78.0719594954707
9&-77.38188253724549
10&-77.04282619471051
11&-76.69882599166844
12&-76.5122246848895
13&-76.05906698341884
14&-76.29159468435797
15&-75.9623379864901
16&-75.74868076432641
17&-75.47177792931458
18&-75.39810497925878
19&-75.07678393592958
20&-75.21460203222077
21&-74.97748999103004
22&-74.89557389234857
23&-74.67182061815978
24&-74.59483580115929
25&-74.32633443912593
26&-74.30802911590261
27&-74.09146845888675
28&-74.1108928738847
29&-73.92167977687252
30&-73.8576154431136
31&-73.78828136864945
32&-73.77104942390727
33&-73.58330178043501
34&-73.46663776504387
35&-73.36810248671505
36&-73.34242986386779
37&-73.20910393323116
38&-73.13035793325665
39&-73.04642745241195
40&-73.0311798878612
41&-72.85922972023403
42&-72.82511675983781
43&-72.71141709710186
44&-72.74167603413305
45&-72.56226596244903
46&-72.58905554352991
47&-72.49670860973796
48&-72.44443302063576
49&-72.35741755274148
50&-72.41558811624682
51&-72.29219659305038
52&-72.23257127077818
53&-72.17103796740135
54&-72.12559373434686
55&-72.12317489815064
56&-72.0729827675237
57&-71.96441419046342
58&-71.91967199330188
59&-71.88324778712298
60&-71.86659157029143
61&-71.76525921747705
62&-71.70709560325001
63&-71.6267067069865
64&-71.75374545324662
65&-71.5998138293474
66&-71.58249483124868
67&-71.5632986494402
68&-71.53078906346855
69&-71.4693150932552
70&-71.33305470162301
71&-71.34475240765923
72&-71.32418262354423
73&-71.25373302674849
74&-71.2616688299783
75&-71.16189905993271
76&-71.1546798911817
77&-71.08043194144219
78&-71.07778522602305
79&-70.99209560352568
80&-70.99213589161685
81&-70.9746785687226
82&-70.87397671318493
83&-70.8464688394595
84&-70.86368901290219
85&-70.77489956199892
86&-70.75921719904879
87&-70.73619888997075
88&-70.74181304586371
89&-70.64326575392911
90&-70.62548867222064
91&-70.59693261299518
92&-70.61495719903374
93&-70.54210113861598
94&-70.49490359429552
95&-70.44442254857479
96&-70.41493423815213
97&-70.33820497226593
98&-70.34648621307353
99&-70.32584689123603
100&-70.33616822345621
101&-70.27282715670833
102&-70.24743411265464
103&-70.24617711111665
104&-70.24518453615617
105&-70.1783733153527
106&-70.15081745938485
107&-70.14522179965815
108&-70.0848207824198
109&-70.03864343659652
110&-70.03609651075774
111&-70.01060459918058
112&-70.03054952696466
113&-69.94423444971885
114&-69.9126964496808
115&-69.86687644339816
116&-69.8687918944413
117&-69.79006446171788
118&-69.82419921664193
119&-69.8008996348005
120&-69.8219037659608
121&-69.74543086485076
122&-69.73379086212914
123&-69.69833870898698
124&-69.66583684579427
125&-69.63440250089896
126&-69.65074574843294
127&-69.60551506523336
128&-69.64269329949208


==> Images/res_stateOfTheArtPlots/my_res_intldgR1.csv <==
2&0.44463031757953075
3&4.025354306750106
4&0.3344563536735956
5&-0.8238422014236968
6&-1.5301005421735514
7&-1.8574577947236381
8&2.6001496378020406
9&2.057033834094102
10&3.2767459484986716
11&2.1868111225208597
12&3.10201117383615
13&4.709456341034257
14&2.4705837526466157
15&2.5658916281394273
16&3.9277717738877227
17&4.185907023563051
18&3.002291894370579
19&3.9304798470492175
20&2.993272267574354
21&2.5623414238278075
22&2.9148477431387487
23&3.3897200932431426
24&3.8067114254221934
25&3.881177912445888
26&3.5274256167520557
27&3.5699579998480724
28&3.7970834704455836
29&3.0352800563759663
30&4.3218551796669
31&3.824630862866063
32&3.1315682665235878
33&3.260680503347513
34&3.946800565755404
35&3.0321545143157325
36&3.320861294766231
37&3.0097623216998493
38&3.336137731263489
39&3.1718907234663085
40&3.5053430279102127
41&3.5049250152556555
42&3.1130331129904043
43&4.0071902248095315
44&2.8663006016959036
45&3.0879037242486085
46&2.7072785628613705
47&2.9325632889893427
48&3.4027838711101044
49&3.1295230348595604
50&2.4764770008139703
51&2.897875938447947
52&2.5878422414501223
53&2.651398302272656
54&2.244897159557957
55&2.7270382009394023
56&3.4578066688451647
57&2.469794068644804
58&3.0151461167177818
59&2.9297882884733895
60&2.7063689152926784
61&2.86376654656999
62&2.9717258268644686
63&2.2910618612937528
64&2.420489723969288
65&2.3266247052446287
66&2.435020078779404
67&2.501426720449129
68&2.2604956061836434
69&2.230301097764298
70&2.996249246424254
71&2.5127567718752797
72&2.6182188530534667
73&2.1043094167021215
74&2.410675557840425
75&1.9666980688664237
76&2.1942452113209443
77&1.985522951628993
78&2.1305594384815274
79&2.804664447372285
80&2.1532243001398443
81&2.355258118804282
82&2.3718527408949974
83&2.123551952247804
84&2.2157526428368213
85&1.9440794366401226
86&2.0230665143206705
87&2.0260253585586696
88&1.5673826484327913
89&1.8501324402498076
90&2.2417907389255642
91&2.140782798738061
92&2.0197719706743555
93&2.1826010805825913
94&2.1400137159028
95&1.5892044117593818
96&1.9526285744631666
97&2.2685335956298625
98&2.002933998152301
99&2.1918691959835312
100&1.4226738481345702
101&2.0790493525630893
102&2.260755041221918
103&1.330144103679376
104&1.32521536203154
105&1.6984267266957787
106&1.589157089836446
107&1.2405013938363574
108&1.7693601995343755
109&1.6879032164721863
110&1.823619901697926
111&0.9755075083602627
112&1.0059228323264113
113&1.3548068560887305
114&1.5515898628656988
115&1.6932472152339395
116&1.540334277327493
117&1.5884822486232908
118&1.4120973029857042
119&1.518104926031194
120&1.2810282655037364
121&1.62809983751524
122&1.6190907842871471
123&1.2267604595908477
124&1.6263722396971714
125&1.5614776410828313
126&1.1446427199994558
127&1.3331645002581105
128&1.470648395543006


==> Images/res_stateOfTheArtPlots/res_stateOfTheArtPlots.csv <==
graph,int_ContrGhost100000000,int_ContrGhost32768,intfennelR1,intfennelR2,inthashingR1,intldgR1
Bump_2911,-1.4272516955102454,4.518103032331955,0.0,0.6263236015713325,-89.71241538434387,10.053892576940871
Dubcova1,113.70393906033614,113.70393906033614,0.0,16.117611631560713,-63.92495580049099,0.40808180102751557
Flan_1565,33.686417603861415,27.53542656857224,0.0,3.27046550619301,-87.73706899349345,43.03784534899498
FullChip,58.15030414257711,32.18161075294095,0.0,8.294059380028607,-35.48794135326524,-3.6541543908014673
HV15R,22.15478017921577,1.452218131948979,0.0,8.479750249906237,-80.44259061661393,5.784552899764894
ML_Laplace,13.712242927045448,2.7516486315468436,0.0,1.460507435809455,-89.98057346208566,25.515079963725775
amazon-2008,236.0707053799836,123.31012885635455,0.0,27.97711394460891,-60.63948347259714,-0.022536715493226556
ca-hollywood-2009,24.36361053192806,6.451737513148248,0.0,6.632248204190883,-48.80427835407774,1.2953995068091029
circuit5M,110.1853943627904,84.65134769496811,0.0,4.942375913709496,-19.202669804882255,0.2985011053809439
cit-Patents,330.00463346311886,17.766472282203914,0.0,40.06709873665686,-25.069892278321227,-5.465684151939598e-05
coAuthorsDBLP,65.47453919895428,48.58597596259526,0.0,11.087097498935528,-70.73948012861491,0.14434122997419863
coPapersCiteseer,50.06836381893547,21.4462131357112,0.0,32.58490581166345,-86.28411182653898,2.34433465790882
coPapersDBLP,38.893346338839585,10.079781814939825,0.0,25.100499795154253,-78.23016463558042,1.6835110920484286
dblp-2010,144.57176890477803,107.26021357955089,0.0,25.250298293273545,-68.56631747610882,0.08203354578546485
delaunay_n21,2181.34154227131,302.3193145425829,0.0,19.852493573960416,-56.674757529166385,0.0
eu-2005,164.4699736024789,77.70674589284134,0.0,34.32291435517507,-59.92464406584463,10.36227541316439
great-britain,3201.1044579937684,339.894950724035,0.0,2.1382427270769666,-90.70527354900992,0.0
hcircuit,737.952891077924,824.1195096548274,0.0,31.43218811972044,-67.50202177306468,-0.0007365475407916655
italy.osm,2538.2686595664163,250.2308882579149,0.0,3.1904085550045425,-93.75664433506891,-0.00031675319128732227
ljournal-2008,73.43949370591257,32.20183521360529,0.0,18.94865535884993,-45.56931110519575,-0.11315010602545028
patents,329.5399455128016,16.501500155916116,0.0,35.1293279307622,-26.28712460632935,-8.794429329217479e-06
rgg_n_2_21_s0,191.21681532331442,181.5131198420557,0.0,22.87455844574302,-94.4031640871594,9.866072752104028
soc-LiveJournal1,36.34061201220313,11.778430900365343,0.0,13.600683264692638,-56.46007977935443,-16.0105100536615
soc-orkut-dir,42.217094671819936,-0.610899399949294,0.0,16.89202188719601,-41.03065960532839,-10.176444682838126
web-Google,1255.5980056865083,188.4457804561419,0.0,68.75978611840974,-68.29020722178723,0.01847012817921545
web-NotreDame,226.5319476899422,100.45932986577574,0.0,47.30404283357545,-77.52853493301473,-6.389583323412362


==> Images/tim_TIMEInitFennelOpt4/my_tim_fsocialint_FenneloriginalR1.csv <==
2&0.06401465120542106
3&0.07172824195626508
4&0.08364643652349116
5&0.0927929224092437
6&0.10185809374928204
7&0.11206388729956847
8&0.12202398520300972
9&0.13270510261262347
10&0.14200921265018757
11&0.14649620231452665
12&0.1550099462068158
13&0.171103017007165
14&0.1780719592521048
15&0.1851305063406575
16&0.19806201993163872
17&0.20470435068424608
18&0.21340190882919263
19&0.22181407967614178
20&0.23227024384923092
21&0.2403199229319229
22&0.24542682637491642
23&0.2623479852625095
24&0.26593464174997905
25&0.2766948586735058
26&0.2886174688453348
27&0.30011763587633616
28&0.302680137551199
29&0.30585925282056103
30&0.3141992322234747
31&0.3316352855198252
32&0.33522667668320716
33&0.3431826275798357
34&0.3547768247746481
35&0.35340301142512387
36&0.3644223229323521
37&0.37719422841422573
38&0.3839207096412017
39&0.39737573915151614
40&0.39782526160774956
41&0.4078028067332906
42&0.41105955578584324
43&0.41932224873893265
44&0.4374873882792307
45&0.4332389974229416
46&0.4487981678911457
47&0.4607136756097663
48&0.4674444325482867
49&0.4756794332575451
50&0.48131272245306594
51&0.4881834336027901
52&0.4988390629528598
53&0.5150005674182591
54&0.5063390434245483
55&0.5231649440310554
56&0.520612438979908
57&0.5257695293910004
58&0.5343131107603495
59&0.5539097091617347
60&0.5557614094008565
61&0.5782284095263729
62&0.5732728937537037
63&0.5701776150194355
64&0.5910493610455964
65&0.5836502509517909
66&0.5980387346246113
67&0.5956506739971541
68&0.6200588413762291
69&0.6117603828209053
70&0.6382914350989218
71&0.6480943053934424
72&0.6429554146384003
73&0.6220922802663763
74&0.6556280520328435
75&0.6715266258867091
76&0.6713379846096702
77&0.6826510488538066
78&0.6962964066997673
79&0.6909761818591149
80&0.6994331049021519
81&0.7184408638344355
82&0.7104721101402983
83&0.7205350769114519
84&0.7354523134002708
85&0.7446782001612463
86&0.7310772047288896
87&0.7592585049274526
88&0.7462910290703755
89&0.7491415309964401
90&0.7504703594916388
91&0.7558968230098748
92&0.7884510508721351
93&0.7978217225395795
94&0.7793961462031972
95&0.8124706004965939
96&0.8061124643975498
97&0.8323599271386504
98&0.8295771078734528
99&0.7954926556958895
100&0.8291214940113794
101&0.8546976306866976
102&0.8503648019682016
103&0.8489558002264342
104&0.8580551399020484
105&0.8460212734517448
106&0.8740541639589319
107&0.8718486727487963
108&0.876784751999765
109&0.8870483190754488
110&0.9045441306823134
111&0.8753978120629544
112&0.9026161671346462
113&0.8973191834696777
114&0.8930823319118112
115&0.9314280186234394
116&0.9294664307766688
117&0.9450892632406298
118&0.9433203388372552
119&0.937425202260137
120&0.9312891930898817
121&0.9633978078190941
122&0.9770800659540285
123&0.9462483138114319
124&0.9558652626735312
125&0.9572925569534233
126&0.9743324699242529
127&0.9881342647006366
128&1.0


==> Images/tim_TIMEInitFennelOpt4/my_tim_int_ContrGhost100000000.csv <==
2&8.941653307864192
3&7.7745012484241665
4&7.0421185362966865
5&6.713116733666167
6&5.991908470054587
7&5.411902280521235
8&5.1149296518677065
9&4.881654217900224
10&4.61150113982643
11&4.432648189181481
12&4.3753081223472545
13&3.9811982048266095
14&3.7862173042191203
15&3.6637153480189757
16&3.567679748025726
17&3.462059158965877
18&3.308464781215843
19&3.1949866507828912
20&3.0796974134378194
21&3.1098396928732357
22&2.966212803134893
23&2.683766280189168
24&2.7824197186084874
25&2.6458478209282807
26&2.6714365440201884
27&2.457300921603532
28&2.513927965735272
29&2.4141411561515436
30&2.4058740091111113
31&2.271758500412499
32&2.247291138319053
33&2.2049103618497266
34&2.176676690747153
35&2.270545686404816
36&2.138106193875712
37&2.0476993106131927
38&2.0777830673303113
39&1.8964788953018479
40&2.0132990369575245
41&1.894142351102914
42&1.921550063027198
43&1.8832277319290267
44&1.8095929370427253
45&1.8577372312902043
46&1.7850292850121063
47&1.721985036859951
48&1.7041071855376027
49&1.6329800494897528
50&1.6760823803447946
51&1.6012867640640063
52&1.5865929449244107
53&1.5327013351901277
54&1.6085740286285064
55&1.5570447952894169
56&1.5095960310824679
57&1.5430994027221427
58&1.4819703326619547
59&1.4922248372543496
60&1.4511950246631842
61&1.4302209152525305
62&1.4022535766080382
63&1.425288761560663
64&1.4108797444810608
65&1.3629479837491973
66&1.3698322204416358
67&1.3876324803497952
68&1.2982312970150238
69&1.3224867198630224
70&1.3215218204119754
71&1.2822646371268804
72&1.276347442117025
73&1.3042173685255236
74&1.1955440784269467
75&1.1997390789054132
76&1.2385324500903097
77&1.2098745099423553
78&1.2072612315913556
79&1.1846794505264648
80&1.2032579348441568
81&1.1312201310785077
82&1.1435019055614823
83&1.1460971521667769
84&1.1285773118368525
85&1.0979008964126868
86&1.1186611778567872
87&1.0686514193157748
88&1.0980940821257368
89&1.0614388733941182
90&1.1228786636416361
91&1.107925243401532
92&1.0262080907450855
93&1.0496886175620643
94&1.1024859927570627
95&1.0376648606855055
96&1.0290158544012706
97&0.9990109958691022
98&1.0131950752809176
99&1.0695938160806586
100&1.0077632954695808
101&0.9788228936518131
102&0.9882685008295511
103&0.9684625470696446
104&0.9812611337101621
105&0.9572262098037935
106&0.9505516458332515
107&0.9301891200648156
108&0.918605698415026
109&0.9461412092529663
110&0.9223570467191743
111&0.970642109346183
112&0.9399455133479097
113&0.938340447221099
114&0.9397721516125348
115&0.8943699003303989
116&0.9179996768903907
117&0.8665909764769141
118&0.9158783788268487
119&0.8923619660611783
120&0.9188800637250482
121&0.8645898776397699
122&0.8581366564040304
123&0.8720056635907064
124&0.8973946062672579
125&0.8929486325292122
126&0.8592772303576172
127&0.836471545056206
128&0.8248620547391528


==> Images/tim_TIMEInitFennelOpt4/my_tim_int_ContrGhost32768.csv <==
2&6.304420963007923
3&5.465832234445207
4&5.05976337654089
5&4.771606690016157
6&4.265739901393698
7&3.969960810826
8&3.734470125496063
9&3.6086618598951348
10&3.3804227740769304
11&3.2058342974228036
12&3.129966155745695
13&2.94278487184331
14&2.777364090574836
15&2.6499290337109183
16&2.6086472369548988
17&2.532193670909777
18&2.4337759540680186
19&2.342579231540467
20&2.27783188179827
21&2.3018671956654226
22&2.1422395283924343
23&2.010875781995361
24&2.036283174394846
25&1.9597253536806307
26&1.9940676755179425
27&1.8553793184228868
28&1.8487152676594942
29&1.782619096887494
30&1.7691596841639141
31&1.7113854556319588
32&1.6724254766011044
33&1.6205568422907433
34&1.633308721170996
35&1.6473916419787977
36&1.5976331640634154
37&1.5311496029328497
38&1.5510160490716076
39&1.4412690312646728
40&1.5311816143390302
41&1.399898879517871
42&1.4430719466237143
43&1.3913546668378372
44&1.4000135674694671
45&1.3812334465809097
46&1.3383167806965277
47&1.3114212205388731
48&1.2772101587661289
49&1.2571615548250947
50&1.2569339140266846
51&1.2187883940582855
52&1.213556410163456
53&1.1813858413113372
54&1.1862936370255643
55&1.1748398279136731
56&1.1397348344841953
57&1.1533258486939124
58&1.1146862081411326
59&1.1329126806660461
60&1.1048444311454486
61&1.0877723924211566
62&1.081979349453312
63&1.0767750128953948
64&1.0531171031596784
65&1.02444690532482
66&1.04404830819813
67&1.0259879422780873
68&0.990700502529525
69&0.9815751278779788
70&0.9973911665060067
71&0.9819800344031808
72&0.973729148105708
73&0.9586586668171238
74&0.9063128606684686
75&0.9152974133272426
76&0.9465997660610643
77&0.9134079424209111
78&0.9370561875559783
79&0.901544649710229
80&0.920696774327427
81&0.8824028951477042
82&0.876749962568664
83&0.8704766986659611
84&0.8622296482435793
85&0.8482477047699368
86&0.8424936097099676
87&0.8334772697563748
88&0.835374693436732
89&0.796342231710292
90&0.839599007731304
91&0.8255522228938793
92&0.8101476235193406
93&0.8169586577887917
94&0.8317411407154055
95&0.8069975596303283
96&0.784159404415391
97&0.777673666471157
98&0.7863150753882907
99&0.7894837483778296
100&0.7635791151699928
101&0.768953623716342
102&0.7632597192976173
103&0.7399383030349957
104&0.7603191941964332
105&0.7219219077459035
106&0.7331643813276939
107&0.7121679404114808
108&0.696681783740746
109&0.731499034905823
110&0.7124560829428189
111&0.71084440888114
112&0.7300910780872394
113&0.7113669053567563
114&0.7047992789840513
115&0.6876089436647892
116&0.6973164807388542
117&0.6684111533962375
118&0.7013629681141474
119&0.6838316327158132
120&0.6882211805167149
121&0.6720061885166035
122&0.6680776252828459
123&0.6535252924254626
124&0.6805717507727492
125&0.6641784166307031
126&0.6538002864729973
127&0.6510562881624056
128&0.639781866635568


==> Images/tim_TIMEInitFennelOpt4/my_tim_intfennelR1.csv <==
2&1.0
3&1.0
4&1.0
5&1.0
6&1.0
7&1.0
8&1.0
9&1.0
10&1.0
11&1.0
12&1.0
13&1.0
14&1.0
15&1.0
16&1.0
17&1.0
18&1.0
19&1.0
20&1.0
21&1.0
22&1.0
23&1.0
24&1.0
25&1.0
26&1.0
27&1.0
28&1.0
29&1.0
30&1.0
31&1.0
32&1.0
33&1.0
34&1.0
35&1.0
36&1.0
37&1.0
38&1.0
39&1.0
40&1.0
41&1.0
42&1.0
43&1.0
44&1.0
45&1.0
46&1.0
47&1.0
48&1.0
49&1.0
50&1.0
51&1.0
52&1.0
53&1.0
54&1.0
55&1.0
56&1.0
57&1.0
58&1.0
59&1.0
60&1.0
61&1.0
62&1.0
63&1.0
64&1.0
65&1.0
66&1.0
67&1.0
68&1.0
69&1.0
70&1.0
71&1.0
72&1.0
73&1.0
74&1.0
75&1.0
76&1.0
77&1.0
78&1.0
79&1.0
80&1.0
81&1.0
82&1.0
83&1.0
84&1.0
85&1.0
86&1.0
87&1.0
88&1.0
89&1.0
90&1.0
91&1.0
92&1.0
93&1.0
94&1.0
95&1.0
96&1.0
97&1.0
98&1.0
99&1.0
100&1.0
101&1.0
102&1.0
103&1.0
104&1.0
105&1.0
106&1.0
107&1.0
108&1.0
109&1.0
110&1.0
111&1.0
112&1.0
113&1.0
114&1.0
115&1.0
116&1.0
117&1.0
118&1.0
119&1.0
120&1.0
121&1.0
122&1.0
123&1.0
124&1.0
125&1.0
126&1.0
127&1.0
128&1.0


==> Images/tim_TIMEInitFennelOpt4/my_tim_intfennelR2.csv <==
2&2.030223633940311
3&2.0713620554383776
4&2.0975709527921276
5&2.1529655173813316
6&2.073191369847412
7&2.0867718225985104
8&2.0244227291672763
9&2.0653916408706374
10&2.0782714421207586
11&2.0451395789532927
12&2.0388469211473557
13&2.0048491137841102
14&2.010441460347177
15&2.029369826169658
16&2.036769186126833
17&2.0135193779476532
18&2.038271537301301
19&1.9842938816185969
20&2.0579470987720416
21&2.1450741120390475
22&1.9927178009401076
23&2.0011979269044065
24&2.0636970837162094
25&1.9791730779478942
26&2.0577806057322063
27&1.9725105856141294
28&2.022709096026903
29&1.9625016938593318
30&2.074374518365853
31&2.0034878751844896
32&1.9920339448835396
33&2.052940004675577
34&2.040957857018734
35&2.150918041482328
36&1.9728343465233622
37&2.010311385392428
38&2.031844504389601
39&1.9695489440868565
40&2.1158341459567995
41&1.9650673957582834
42&1.9876979455670682
43&1.9841308244382414
44&1.9849889406812837
45&2.050044447589569
46&2.070577311886445
47&2.06220863846816
48&2.0285020056376393
49&1.9633129356861247
50&2.0763736722722013
51&2.0451165160960576
52&1.9901791728082665
53&1.9818553343441814
54&2.0519207475982952
55&2.0341380959299022
56&1.9425525083348512
57&2.0997611437309467
58&2.0198890290268663
59&2.0351259592801756
60&1.9870644368744135
61&1.9941182790686307
62&2.0205707919234426
63&2.030427097790795
64&2.0263123919131667
65&1.9609248313516414
66&2.0491267588104534
67&1.9953573827203834
68&1.9882107400805475
69&1.9900844553712158
70&2.0688981656584042
71&2.007874987105199
72&2.078383159206379
73&2.0475076823939693
74&1.967397000435629
75&1.967476707382998
76&2.0251264720342683
77&1.957223674038442
78&2.0689755455042347
79&1.972049039665104
80&1.9788990751189297
81&1.937164679026439
82&2.007034217690769
83&2.026557907566104
84&2.035385124373057
85&1.970677954530355
86&1.9969100193769989
87&1.9577389625515766
88&2.069334396972761
89&1.9195242780277209
90&2.077481179300565
91&2.0552893347520453
92&1.9382422261605519
93&2.0111299097477144
94&2.099720519531753
95&2.0708904462595448
96&2.0368127180935423
97&2.027244040887885
98&1.9873047467254092
99&1.9720266783281104
100&2.0131689722476818
101&1.9417768858499678
102&1.983536429079255
103&1.942160657060911
104&1.9996953277529217
105&1.8974035021855213
106&2.001211268272702
107&1.9627407900005334
108&1.9989287473262825
109&1.9753398494406227
110&1.9868764140728024
111&1.9752361947684542
112&2.0197836827260276
113&2.012921693188908
114&2.019173993669059
115&1.95511899368897
116&2.025084643690212
117&1.9201958892452848
118&1.9963129377798194
119&1.9417871678239038
120&1.948833740914856
121&1.9657731339968523
122&1.9793507710907503
123&2.0065089195559542
124&2.065296839774641
125&2.035297334633015
126&1.9624079567723498
127&1.9145526067974528
128&1.960762376545323


==> Images/tim_TIMEInitFennelOpt4/my_tim_inthashingR1.csv <==
2&0.13254792592942075
3&0.11241751276530272
4&0.10210265738716295
5&0.09548216640493057
6&0.08554831366192366
7&0.07628521139950635
8&0.07424547988028665
9&0.0727433863533249
10&0.06549486917016618
11&0.06301536639297421
12&0.06044082878593765
13&0.055713634535472324
14&0.05376558336253331
15&0.0502185353354396
16&0.05053229064674412
17&0.04973144345542367
18&0.04501219314222136
19&0.04332903748064537
20&0.0420542702504571
21&0.043602439284446154
22&0.03949947123135329
23&0.03717671335713679
24&0.03781738937882468
25&0.03552572938485387
26&0.03704593424657061
27&0.03438034905591213
28&0.03400424062201965
29&0.03227416440861774
30&0.031207890718967877
31&0.03015568530542242
32&0.02962968119460388
33&0.029501017054220344
34&0.028736528022467445
35&0.02895792223646484
36&0.028714791273665337
37&0.027618461604439856
38&0.026587895755612247
39&0.02475140927449778
40&0.026143531203544155
41&0.024796946476442486
42&0.024393487322431243
43&0.023643244682903884
44&0.024461328339932434
45&0.023433558962810838
46&0.022903974853738178
47&0.022403831234909893
48&0.021890769971310575
49&0.021010996308508136
50&0.02151022400974279
51&0.020361832910820554
52&0.020258760456109724
53&0.019848347663786545
54&0.019783286585426604
55&0.02041816696391268
56&0.018477733292956093
57&0.019583001549771127
58&0.01862072441806278
59&0.018835157517068584
60&0.018457083729357702
61&0.0180258603806294
62&0.01801337484298239
63&0.017617277004157248
64&0.01771150352105518
65&0.01705361811080832
66&0.017256135190713097
67&0.016750246649763597
68&0.01625168244482617
69&0.016048731682590363
70&0.016062089400525517
71&0.016129066077588034
72&0.015666023806724414
73&0.01539281482346437
74&0.014445952150920222
75&0.014458259731793214
76&0.014981991001853172
77&0.015103226250651011
78&0.014375759590072432
79&0.014495742698470829
80&0.014667663723743408
81&0.013102795057673707
82&0.013797384067723763
83&0.013468328289125227
84&0.013913765553112419
85&0.01344901106128545
86&0.013373607305635313
87&0.013045149204742186
88&0.013015047144369367
89&0.012223171130314717
90&0.012932935232048604
91&0.012530323875601133
92&0.012665912753106384
93&0.012549117868375776
94&0.012921035731069608
95&0.01214085033609453
96&0.012233682114748838
97&0.012041795864401442
98&0.011923710703547537
99&0.01225427150381514
100&0.011522368256171039
101&0.011485427963041165
102&0.011523479205496586
103&0.011093197374997345
104&0.011403962161892864
105&0.010677747394383583
106&0.011138399559550602
107&0.010404059566005073
108&0.010729473556738593
109&0.010893417572862916
110&0.010462606061264675
111&0.011129973183705563
112&0.010619994288482915
113&0.011212492704375588
114&0.010562816049843759
115&0.010377815190959599
116&0.010582384216815942
117&0.009801261995438472
118&0.01067700836135985
119&0.009790025890983347
120&0.00996002910939247
121&0.00970419623687246
122&0.009650265638978145
123&0.00946596179743569
124&0.009914029542586161
125&0.009899613864943224
126&0.009488865873654863
127&0.009564262610700185
128&0.00955663495855719


==> Images/tim_TIMEInitFennelOpt4/my_tim_intldgR1.csv <==
2&0.7912840076455546
3&0.6754438475806717
4&0.6371088362195407
5&0.6465430310479479
6&0.5895319024920753
7&0.5440883612740378
8&0.5440911406996343
9&0.5318185303649452
10&0.4939926599858266
11&0.4719199087795609
12&0.4576549613411841
13&0.4425399059127457
14&0.4218998692861732
15&0.4239182653145783
16&0.4162879691623759
17&0.4117410931102386
18&0.39705168193993934
19&0.3813745205176225
20&0.38508830957609624
21&0.3766582498220164
22&0.3662730043613008
23&0.338659252791928
24&0.3551928042458544
25&0.3393937619715615
26&0.3510236682953186
27&0.31964349169402956
28&0.31922190718998683
29&0.3144814207504358
30&0.3245599241730895
31&0.31983310620436883
32&0.2984201866172942
33&0.30131636550577046
34&0.30179138961800533
35&0.30611711343928866
36&0.30046444606363076
37&0.3032945082613542
38&0.3009912465207331
39&0.2698927777540119
40&0.2982195938797674
41&0.279663235498791
42&0.2668284910814783
43&0.28927501823219726
44&0.28334247982519545
45&0.27416833256615514
46&0.2737751105297729
47&0.2726996022687972
48&0.27308890706094135
49&0.26390094442876433
50&0.27038017835169137
51&0.25325478971801996
52&0.24628329621435513
53&0.24947955502951427
54&0.26086860073774093
55&0.24090037426465977
56&0.2561027864004839
57&0.2543344642420175
58&0.2453394877215077
59&0.25165164712787536
60&0.24777830840296353
61&0.2376215192414857
62&0.25024335351610705
63&0.24202515933073715
64&0.24316158764445164
65&0.23466065731881705
66&0.2385915620581666
67&0.24416997011564018
68&0.2321319470660056
69&0.23428156767911323
70&0.24046815533409566
71&0.24363697123627504
72&0.238097044405632
73&0.22604196405671598
74&0.2333883930410272
75&0.21949108965866213
76&0.23278353098607804
77&0.22943409143850255
78&0.23775519712510282
79&0.22729895333873318
80&0.2281842828890934
81&0.21672796512320092
82&0.2288469023060186
83&0.22473697676468346
84&0.22372646987025865
85&0.21333371031694998
86&0.21782517345144714
87&0.22639774165906693
88&0.21795579162298345
89&0.20895623119878903
90&0.21991620074423127
91&0.21675717938342498
92&0.21909132191903355
93&0.22032228814011495
94&0.21921730416390137
95&0.22455651139687804
96&0.21367418110251285
97&0.21742112408743403
98&0.21037717736965753
99&0.21462895112700064
100&0.20919723735090306
101&0.21290708246509182
102&0.21132825765452198
103&0.20185235765619366
104&0.2150753283524168
105&0.1952817734444264
106&0.2057131099257867
107&0.19697525892064835
108&0.19594710997982284
109&0.20757832732540965
110&0.2170521551736398
111&0.2077860758389302
112&0.21493671733186695
113&0.20764041218358567
114&0.19919246922797568
115&0.20307393707734842
116&0.20522384637948582
117&0.1925716093198515
118&0.20619596973417886
119&0.20294371201545267
120&0.20013367655909925
121&0.1993585269956156
122&0.20150807233390772
123&0.18586764796327995
124&0.2043508567100968
125&0.19967946180353127
126&0.1944210781390968
127&0.1906850502645309
128&0.19052951911005045


==> Images/tim_TIMEInitFennelOpt4/pp_tim_TIMEInitFennelOpt4.csv <==
&2-ReFennel&Fennel&Hashing&HeiStream(32k)&HeiStream(Int.)&LDG&index
0&8.343125026082843&3.907720058054614&1.0&10.46457602047677&15.68519216222294&2.810478579609476&0.0
1&8.60409063955701&4.723057270723872&1.0&10.80041426246486&16.00969127520518&2.92879160569169&0.0003028467595396729
2&9.692074294826181&4.900321029926001&1.0&10.984294332584344&16.35415037743627&2.9336298442392112&0.0006056935190793458
3&9.712307091630189&4.968012712429798&1.0&11.508113711574499&16.448202461186487&3.1018344153706363&0.0009085402786190188
4&9.735508448966854&5.340926117023409&1.0&11.724579710711875&16.612619584583445&3.2030191373289463&0.0012113870381586917
5&10.11090164387431&5.374471631839019&1.0&12.047251927381245&16.64794337963222&3.31022370691508&0.0015142337976983646
6&10.333393739869322&5.406302257098807&1.0&12.156257647692234&16.656178269550306&3.3420922810514764&0.0018170805572380376
7&10.737724434247125&5.458733786798116&1.0&12.357980957899311&16.785546442158033&3.342154672320779&0.0021199273167777106
8&11.111674563808377&5.492818411358084&1.0&12.378079073379967&16.97345427554485&3.4995208578464085&0.0024227740763173833
9&11.218021094373915&5.5114168353015796&1.0&12.587943123545433&17.26296985799579&3.5988771437883185&0.0027256208358570565
10&11.855696412886072&5.70864163472812&1.0&12.804104069028952&17.379112975042442&3.619136262099777&0.0030284675953967293
11&11.91172530809073&5.813804354517659&1.0&12.861787796532663&17.38252761708709&3.636940251173411&0.003331314354936402
12&12.001859842892218&5.980213911690837&1.0&13.19345272565175&17.385491773150175&3.6889609051867573&0.0036341611144760752
13&12.280111921713397&6.1784657081347065&1.0&13.28261894116083&17.40716997147801&3.737892667487824&0.003937007874015748
14&12.386415465038766&6.236982598284677&1.0&13.288632182664212&17.67527280768943&3.787006277259201&0.004239854633555421
15&12.443685583012542&6.288248434146555&1.0&13.296995042642672&17.776186962087028&3.8462002143239866&0.0045427013930950935
16&12.767799675439097&6.290321590204302&1.0&13.315782211687717&17.790052814860495&3.849608226299116&0.004845548152634767
17&12.849907262091596&6.303542289419341&1.0&13.332480047328932&17.796735136050597&3.9070559861300653&0.00514839491217444
18&12.885569688430857&6.3181824876647745&1.0&13.416959005273071&17.82043657451225&3.9071587968568244&0.005451241671714113
19&12.920039073402178&6.365381829674599&1.0&13.45097694815956&17.99977294336356&3.910263357537661&0.005754088431253785
20&13.121994541437422&6.4133163241050335&1.0&13.48004385919285&18.24859718691842&3.964139733534984&0.0060569351907934586
21&13.226464042561595&6.438457740571952&1.0&13.549955192236238&18.25265313503218&3.96820089844613&0.006359781950333132
22&13.374900017046276&6.660553192363807&1.0&13.56791831553056&18.256126152576197&3.978194961581826&0.006662628709872804
23&13.782598221716087&6.684925503943908&1.0&13.663023233857748&18.2864495581764&4.012215017134885&0.006965475469412477
24&13.787410019211334&6.7459565659755105&1.0&13.683201319813605&18.377033618121708&4.064829912561401&0.0072683222289521504
25&13.911165921330722&6.830086097974186&1.0&13.689706528499775&18.394816547176312&4.090691348489357&0.007571168988491823
26&13.96236836291332&6.8595485042922855&1.0&13.693994567086174&18.41246998876643&4.0916619734581&0.007874015748031496
27&14.33910749534193&6.915561500172399&1.0&13.72221578590225&18.44526856595711&4.108655302508743&0.00817686250757117
28&14.34225682192861&6.97919929635602&1.0&13.741463669902403&18.49550626947887&4.14364676126596&0.008479709267110842
29&14.410464401045669&7.008845690760086&1.0&13.788213933180106&18.530769675128752&4.149260649621168&0.008782556026650516
30&14.82221253541738&7.080050999499111&1.0&13.850989274313337&18.54819929040124&4.157644035257931&0.009085402786190187
31&14.919212993850001&7.154361076791694&1.0&13.852344518873615&18.723091700096045&4.173926793822429&0.00938824954572986
32&14.939996526220968&7.231450759290212&1.0&14.038391927213453&18.984362011129477&4.199547830273021&0.009691096305269533
33&15.377796113086806&7.242166661477304&1.0&14.106021344810927&18.988404842898415&4.222620096490805&0.009993943064809207
34&15.437380386398708&7.245912172350943&1.0&14.15741230180647&19.168523674863565&4.236349228499661&0.01029678982434888
35&15.473854995406297&7.281233977097932&1.0&14.247288334939643&19.262235242255823&4.245121736837479&0.010599636583888553
36&15.679944062210916&7.31056687640261&1.0&14.249026833200745&19.357930469390144&4.2570772316439704&0.010902483343428226
37&15.69978840978656&7.335789055253744&1.0&14.256172253952252&19.362445330805762&4.27711565140623&0.011205330102967898
38&15.975650157362928&7.4171474016570516&1.0&14.280693494662255&19.378613292930904&4.298193388279222&0.01150817686250757
39&16.081742948826207&7.457911367170369&1.0&14.30746282791931&19.39689348151036&4.3398131665216795&0.011811023622047244
40&16.118630754519376&7.493479366659812&1.0&14.31100677484054&19.421862844480067&4.3431776904154304&0.012113870381586917
41&16.135001970337015&7.581381350170404&1.0&14.334999605922151&19.55664265089288&4.355484638007634&0.01241671714112659
42&16.20048675862664&7.618110273159033&1.0&14.408670351465362&19.649871155689635&4.371189928446511&0.012719563900666263
43&16.28193386278832&7.848379437910663&1.0&14.446636496665485&19.693765235381242&4.379831387254106&0.013022410660205935
44&16.57625309330875&8.09737493328158&1.0&14.48727280535068&19.78070048863176&4.400843385052809&0.013325257419745608
45&16.62051331047037&8.098598432277106&1.0&14.579323445764848&19.81709167441633&4.411563965470892&0.013628104179285281
46&16.95626389656002&8.144237502766678&1.0&14.704543935559046&19.936624445610462&4.418285021446574&0.013930950938824955
47&17.02381440971866&8.17651061791567&1.0&14.758071897219459&19.978446029806065&4.471470885798217&0.014233797698364628
48&17.167522469346814&8.26679979425736&1.0&14.777639214345339&20.023157068986485&4.504735656552272&0.014536644457904301
49&17.339010370140205&8.316694949371414&1.0&14.80661142783291&20.0656465483728&4.5050101159411815&0.014839491217443974
50&17.576293907877783&8.520308450524704&1.0&14.842568445779142&20.103454179122167&4.557841651671559&0.015142337976983646
51&17.746799719046027&8.534591131716834&1.0&14.920682554301147&20.205810441536027&4.558834985375941&0.015445184736523319
52&17.852403108783015&8.570096240963549&1.0&15.069542134351991&20.32043546966862&4.5647642581499035&0.015748031496062992
53&18.010363057101845&8.726721634089087&1.0&15.15657598690939&20.37688060862472&4.581662591687042&0.016050878255602665
54&18.287539029664817&8.763914255503217&1.0&15.210885263095657&20.522772232234022&4.6207739554022575&0.01635372501514234
55&18.295910787551172&8.776085269149046&1.0&15.245711416961095&20.58733173501053&4.626576568608374&0.01665657177468201
56&18.3127524963793&8.77897778940419&1.0&15.286364509426166&20.616197532826128&4.628294571941641&0.016959418534221685
57&18.356081521233367&8.930568260253784&1.0&15.3779871724732&20.661494757307203&4.643133903546572&0.017262265293761358
58&18.39781612294419&9.017668708864504&1.0&15.401158978641108&20.687824462843942&4.664382555919926&0.01756511205330103
59&18.53164151366592&9.097867740036103&1.0&15.513057469010679&20.73839575143113&4.666299565755762&0.017867958812840704
60&18.648318159066868&9.296893915810593&1.0&15.544858008822558&20.808301786563437&4.667274742303429&0.018170805572380374
61&18.881644115950227&9.442224687599843&1.0&15.594527615836194&20.835443352584992&4.67093250097542&0.018473652331920047
62&18.89702886632162&9.466755837394933&1.0&15.630834359790004&20.852626334978225&4.672661289637177&0.01877649909145972
63&18.917351517127802&9.469705339917219&1.0&15.639159896020272&20.935068327943753&4.6782262522263975&0.019079345850999394
64&18.92811097012226&9.477423475474342&1.0&15.640473652881985&20.959035093153474&4.68379643236644&0.019382192610539067
65&18.979948470930882&9.491841508723393&1.0&15.64193537830526&21.064238240777314&4.709071928913274&0.01968503937007874
66&19.190760561764726&9.615633813552863&1.0&15.649555186651343&21.144326094039542&4.717940045311538&0.019987886129618413
67&19.199416986882202&9.66995092191673&1.0&15.758577647568545&21.15764962636035&4.730520966494644&0.020290732889158086
68&19.289860533107447&9.779417898586676&1.0&15.784871739762574&21.2479234531466&4.751050167816935&0.02059357964869776
69&19.290223720502606&9.849865656867212&1.0&15.912270542732253&21.26240693303967&4.751212481365999&0.020896426408237433
70&19.295519301633313&9.901124647482439&1.0&15.94064155318617&21.287018066679085&4.761406465173586&0.021199273167777106
71&19.503610933357717&9.942518246012428&1.0&16.001213496603786&21.36482117048232&4.776062805757194&0.02150211992731678
72&19.644944830687283&9.951710516779007&1.0&16.008415904923012&21.374220557576933&4.7811147274501895&0.021804966686856452
73&19.650878351877463&9.974815762855314&1.0&16.03403368268759&21.37426943272455&4.789218821646469&0.022107813446396122
74&19.749959447073056&10.010990752788183&1.0&16.068706659195925&21.378966482109895&4.811821078517193&0.022410660205935795
75&19.80791325446263&10.083911744271544&1.0&16.091083201053507&21.381939184070987&4.815162401935626&0.02271350696547547
76&19.816167757923743&10.100609031030599&1.0&16.12843289766367&21.405662431514717&4.816064349160149&0.02301635372501514
77&19.85216334211956&10.128556135162366&1.0&16.130977813133665&21.456723536453016&4.831772531411963&0.023319200484554815
78&20.058215411687076&10.1350957171074&1.0&16.1439446203558&21.48116073730434&4.836832088615888&0.023622047244094488
79&20.060257668188214&10.141639394170028&1.0&16.18422508734538&21.481496176240125&4.840945777091344&0.02392489400363416
80&20.104443864683883&10.298399663326474&1.0&16.215336959768656&21.63426883825988&4.847094082988272&0.024227740763173834
81&20.14636333985649&10.323756384837072&1.0&16.25654398933354&21.659860932854148&4.858402659548759&0.024530587522713507
82&20.206440912232207&10.347866370460842&1.0&16.277305942903364&21.6749342043758&4.860637386744399&0.02483343428225318
83&20.428409604805033&10.355573312025568&1.0&16.280054363732784&21.680105527289317&4.87935373621252&0.025136281041792854
84&20.612556150980502&10.424124183560943&1.0&16.299104603780435&21.79157885803997&4.887765435615051&0.025439127801332527
85&20.85021565808391&10.443477810574283&1.0&16.30951336033404&21.828083100379736&4.901572409000088&0.0257419745608722
86&20.900984692049086&10.454784161327591&1.0&16.321646279098303&21.864452042500456&4.926828679099429&0.02604482132041187
87&20.94767856677247&10.456952054162748&1.0&16.325159263461035&21.87446334333485&4.93002187028147&0.026347668079951543
88&21.016258834903255&10.492302252830447&1.0&16.34032746103703&22.080232780908627&4.941949869291095&0.026650514839491216
89&21.11398237423664&10.505859015833323&1.0&16.409376308078695&22.09196795550196&4.9493169602184475&0.02695336159903089
90&21.162243040251195&10.51324248063016&1.0&16.485949320668787&22.09681638781152&4.978737473530084&0.027256208358570563
91&21.362408956226002&10.518564341349848&1.0&16.503610999615947&22.155400447121863&5.015765922298436&0.027559055118110236
92&21.36441236317837&10.521026312384405&1.0&16.516633949520635&22.18613047575207&5.019456278818013&0.02786190187764991
93&21.403835722380066&10.534653673879161&1.0&16.525143584812493&22.203002541268923&5.036332751742849&0.028164748637189582
94&21.416928129087736&10.547149774677676&1.0&16.52618882434828&22.208972832007777&5.037870562810849&0.028467595396729255
95&21.489552883904512&10.567556312272123&1.0&16.531974805046072&22.246211306223557&5.0643255480094975&0.02877044215626893
96&21.490290508000616&10.624597953974808&1.0&16.560465944680633&22.2467644475486&5.0695325611674305&0.029073288915808602
97&21.498860646839642&10.65906543117027&1.0&16.571490689725398&22.25463847101236&5.070600303722104&0.029376135675348275
98&21.559884507145203&10.680062490829211&1.0&16.582149851577224&22.3047293497419&5.075797050519249&0.029678982434887948
99&21.62452582215717&10.710026756731063&1.0&16.592523222830913&22.325438969385623&5.0814069295603765&0.02998182919442762
100&21.857613990499534&10.736475466482377&1.0&16.611460273410156&22.367054793520737&5.099520892716355&0.03028467595396729
101&21.897319442818684&10.741878046204222&1.0&16.692959314888707&22.378614184550944&5.109784396823149&0.030587522713506964
102&22.047806541410445&10.784599107397005&1.0&16.717042886330646&22.40038186836484&5.115157740425127&0.030890369473046637
103&22.14949011564975&10.8986230174139&1.0&16.725255243280763&22.43102244467282&5.127862163865648&0.03119321623258631
104&22.183272091725545&10.912041386546932&1.0&16.73135840978057&22.469752060820603&5.129217427533157&0.031496062992125984
105&22.248479801392147&11.008594236292357&1.0&16.78375169727086&22.49085239486753&5.154566611188526&0.03179890975166566
106&22.295488958748063&11.064476326739562&1.0&16.840080562543996&22.498287595291014&5.15466011273161&0.03210175651120533
107&22.368524108181052&11.08167678615986&1.0&16.859959825719596&22.507885101086387&5.18520451461532&0.032404603270745
108&22.377326214603656&11.084220483067337&1.0&16.866779548947424&22.601167199485772&5.187408549482098&0.03270745003028468
109&22.396424517593644&11.100404187865648&1.0&16.86824655512353&22.65087856978792&5.188963084016058&0.033010296789824346
110&22.4745461536808&11.107023627620801&1.0&16.88197548439773&22.665993245688103&5.203412770963101&0.03331314354936402
111&22.760727853749334&11.117697765400171&1.0&16.92687786711637&22.751525547223654&5.212429594173595&0.03361599030890369
112&22.922722843525364&11.118487490364565&1.0&16.929155865863617&22.773637190543024&5.225176619722665&0.03391883706844337
113&23.004480263666093&11.126173692171577&1.0&16.976499217500475&22.856768380094213&5.226543423839785&0.03422168382798304
114&23.038267099668552&11.152133860017637&1.0&16.999002324939205&22.904811636276367&5.230360495761503&0.034524530587522716
115&23.124719765214195&11.18079038052643&1.0&17.034014186821636&22.94236997643383&5.254254911029603&0.034827377347062385
116&23.130444829578284&11.231471080949055&1.0&17.065233853985998&22.971663989026368&5.26808795766008&0.03513022410660206
117&23.14871755841388&11.33365749294953&1.0&17.07245433008096&23.020666668053735&5.2876887499925305&0.03543307086614173
118&23.203746986886156&11.38618634704878&1.0&17.07338186668937&23.08055773482633&5.295657263256468&0.03573591762568141
119&23.220543451076164&11.419625854150329&1.0&17.080953300338578&23.08212824840716&5.309661233358471&0.03603876438522108
120&23.350781850579665&11.455507432986074&1.0&17.082457622124878&23.09995181989401&5.313000193481434&0.03634161114476075
121&23.351380297797608&11.465424122610358&1.0&17.082476338025668&23.104295572652205&5.318220738879618&0.036644457904300425
122&23.36474795575709&11.503170672354315&1.0&17.083513887616412&23.111251310503512&5.321536692605496&0.036947304663840094
123&23.569966149117477&11.556812812545559&1.0&17.11363859552017&23.12149263630357&5.324872800714644&0.03725015142337977
124&23.61912137476561&11.558004766406773&1.0&17.127341064831683&23.13400472906012&5.332436440354072&0.03755299818291944
125&23.682845891053184&11.607176487205443&1.0&17.132793630306153&23.154685516200473&5.35982163039681&0.03785584494245912
126&23.739791023879285&11.631784390969697&1.0&17.234649840542545&23.21402698442666&5.364632689217584&0.03815869170199879
127&23.752633548459855&11.664631544878116&1.0&17.31422273232406&23.238728515796982&5.368009249082014&0.038461538461538464
128&23.785954506108894&11.715095570375329&1.0&17.387031580632414&23.269548174128325&5.370952959101081&0.03876438522107813
129&23.800579988881044&11.72962866336203&1.0&17.427040427240637&23.287509470593804&5.386671035002103&0.03906723198061781
130&24.023597164435877&11.754207587136532&1.0&17.457788088763724&23.29171632090233&5.399572710745932&0.03937007874015748
131&24.062606432349554&11.797042502207088&1.0&17.461948503898963&23.342808091222526&5.43344625171317&0.039672925499697156
132&24.09916881285442&11.848004929277062&1.0&17.562722115533184&23.472311104363154&5.454010571251279&0.039975772259236826
133&24.28147363534423&11.86627124622761&1.0&17.563875992212072&23.67668444013572&5.463245793193197&0.040278619018776496
134&24.404110267960395&11.89239732590284&1.0&17.57556078850262&23.707409542327323&5.475208899013534&0.04058146577831617
135&24.437518233978402&11.899469816462577&1.0&17.595415246187006&23.721498464313854&5.491398554188369&0.04088431253785584
136&24.516664305805705&11.90569019522489&1.0&17.59847508051598&23.72794508839408&5.493394595699487&0.04118715929739552
137&24.72060370065089&11.948291253691028&1.0&17.605907278425004&23.7701908155013&5.498556596249268&0.04149000605693519
138&24.909132055892403&11.954271865874736&1.0&17.607574773113118&23.83478629108803&5.501531259314671&0.041792852816474865
139&24.95594574481529&12.000481115165346&1.0&17.654755174413907&23.882562430891625&5.506669869004372&0.042095699576014535
140&25.03563787196619&12.000999826117196&1.0&17.65614183435005&23.883147255664955&5.530446425055459&0.04239854633555421
141&25.07972708260388&12.024385814176043&1.0&17.671607963428276&23.90402030018056&5.530924690803296&0.04270139309509388
142&25.152533121420454&12.034944432841725&1.0&17.69863652594682&23.91054905637304&5.551859421766342&0.04300423985463356
143&25.18419844513182&12.044927091999822&1.0&17.704270752936036&23.95537645035386&5.556357604605116&0.04330708661417323
144&25.2403750135523&12.049921765014304&1.0&17.707494675755388&23.998848359115936&5.562159484893512&0.043609933373712904
145&25.301662966099755&12.070062943492303&1.0&17.716209727340573&23.998922876801814&5.568926197292444&0.043912780133252574
146&25.304624974154404&12.072760452692464&1.0&17.774845705058322&24.040533383000906&5.579607684711376&0.044215626892792244
147&25.339827600385764&12.090928749685853&1.0&17.82464407206753&24.049928483058988&5.5859020240539765&0.04451847365233192
148&25.41115597523929&12.11661831106286&1.0&17.846327211796606&24.072042448247508&5.587826867202188&0.04482132041187159
149&25.466895105418875&12.154194890109009&1.0&17.852496421210333&24.077801787691136&5.592037093988787&0.04512416717141127
150&25.717474248354826&12.197429012746667&1.0&17.85367534445176&24.11898996531982&5.602271272373442&0.04542701393095094
151&25.777234336435477&12.277305414089307&1.0&17.91878864063818&24.129530560533684&5.604283925095442&0.04572986069049061
152&25.810963426287906&12.354445687012074&1.0&17.928360930835503&24.153162406895202&5.6218208155477845&0.04603270745003028
153&25.845190944208106&12.398596591043788&1.0&17.938694306626715&24.179416645827178&5.632313247606573&0.04633555420956996
154&25.91831306509659&12.449618405304792&1.0&17.9472946010549&24.19927402177935&5.665405979580928&0.04663840096910963
155&25.91834095882236&12.455265688364896&1.0&17.95529655331058&24.25053956287808&5.6709215027960616&0.046941247728649306
156&26.34849511486088&12.48671608701115&1.0&17.959264662970526&24.255538952533808&5.670933309117627&0.047244094488188976
157&26.367620689232634&12.621356319948562&1.0&17.96159332821244&24.280035044417854&5.676213467939572&0.04754694124772865
158&26.40243118361608&12.659447993755782&1.0&17.97295824730443&24.31592957394464&5.679504273130641&0.04784978800726832
159&26.607881590059982&12.67105986691015&1.0&17.973028289770756&24.350463778902792&5.687857306197119&0.04815263476680799
160&26.755567996712355&12.674055499041899&1.0&18.042077704529753&24.393070505172307&5.69082876913021&0.04845548152634767
161&26.869853963561344&12.70479235524694&1.0&18.0747696167191&24.46118925628114&5.708439348556582&0.04875832828588734
162&26.887974789133292&12.706590546373752&1.0&18.086929864313703&24.466298924867&5.729509260251716&0.049061175045427015
163&26.908932042874547&12.7461592267907&1.0&18.10827714641507&24.547416824296977&5.736203116527969&0.049364021804966685
164&26.984711172604634&12.786811014300595&1.0&18.133360380893286&24.60680370162125&5.742489790792441&0.04966686856450636
165&27.013302108716516&12.834457385473327&1.0&18.150033646391062&24.63506222441335&5.7429374625558784&0.04996971532404603
166&27.110617226717935&12.883229580566685&1.0&18.177143451617223&24.63670709523659&5.751821410977728&0.05027256208358571
167&27.20272305049519&12.94003120891188&1.0&18.184463209682587&24.65335376218396&5.762108310665404&0.05057540884312538
168&27.206107335043352&12.942401372076498&1.0&18.18504136417356&24.688541748811733&5.768548448288943&0.050878255602665054
169&27.24961384666464&13.009586937797259&1.0&18.1911417564767&24.6939438371165&5.774233678799133&0.051181102362204724
170&27.273662794823874&13.028669003325243&1.0&18.199264738636334&24.736603088101727&5.787868983707962&0.0514839491217444
171&27.305414461555493&13.073368705857547&1.0&18.21332483229223&24.7408342560303&5.808091601727089&0.05178679588128407
172&27.32639605254109&13.076732386045972&1.0&18.292671120147155&24.773988641065536&5.8128840624133336&0.05208964264082374
173&27.379698151420556&13.110903464179474&1.0&18.333484459646108&24.77931846325542&5.8234074013225445&0.052392489400363416
174&27.471646716781475&13.118090206437728&1.0&18.3604392590782&24.801184974798918&5.823913180509739&0.052695336159903086
175&27.473202104852845&13.134839334873538&1.0&18.395023652420182&24.802741136484222&5.828064325206067&0.05299818291944276
176&27.527660726476615&13.145479530192642&1.0&18.434882346807548&24.81264531428868&5.836031831698361&0.05330102967898243
177&27.529496998551018&13.171566267312986&1.0&18.4430425881127&24.819014328634164&5.838623341949788&0.05360387643852211
178&27.54942925703792&13.175236230916292&1.0&18.453366789685198&24.859487689629447&5.844697017586003&0.05390672319806178
179&27.617033518595598&13.231815720764484&1.0&18.47644128465723&24.940314984609703&5.860681823201426&0.054209569957601456
180&27.69740803637273&13.299043577205767&1.0&18.518155537548456&24.950365118001894&5.864821414122937&0.054512416717141125
181&27.734157931458714&13.480723904900685&1.0&18.52295765644184&25.07194264688639&5.875529773690498&0.0548152634766808
182&27.748850920571797&13.482928955663452&1.0&18.573860172531923&25.097465169993974&5.8841741534208705&0.05511811023622047
183&27.79373943448296&13.541664563160715&1.0&18.64118959553153&25.111377821163494&5.8842044868582555&0.05542095699576015
184&27.801918750484862&13.57171152153858&1.0&18.65064278784716&25.11711005076585&5.913328199805818&0.05572380375529982
185&27.837037400397946&13.575997275989419&1.0&18.66774376781772&25.117858418381147&5.924525265529452&0.05602665051483949
186&28.316918229880006&13.589387027423841&1.0&18.676545864045863&25.1292515016772&5.935501043457085&0.056329497274379164
187&28.36444984533804&13.665294184374549&1.0&18.689145680185923&25.16436688906811&5.938453630559462&0.056632344033918834
188&28.40444998001045&13.717372960997515&1.0&18.695324593487587&25.222513089005236&5.940558128336944&0.05693519079345851
189&28.466840037706373&13.756764920135746&1.0&18.71326127155464&25.226937859884146&5.947046708591693&0.05723803755299818
190&28.542603953646903&13.769857339846933&1.0&18.730200952231936&25.27949672676553&5.94956720686368&0.05754088431253786
191&28.555312593917343&13.770500171986917&1.0&18.753943995982713&25.340894027542525&5.952010940510972&0.05784373107207753
192&28.573248130759858&13.8410631928312&1.0&18.77871800736012&25.34142640364188&5.959435407094664&0.058146577831617204
193&28.653946653288177&13.96848862258737&1.0&18.786962608223725&25.353582807308264&5.982821469421786&0.05844942459115687
194&28.787991524763136&14.005134232160856&1.0&18.831274878615787&25.400554033167325&5.991025268888906&0.05875227135069655
195&28.810210308684685&14.061900089586619&1.0&18.847223124860086&25.452168809688953&5.995756916110333&0.05905511811023622
196&28.826383456210642&14.130467446997129&1.0&18.85329729096475&25.452394304941965&5.996930167840681&0.059357964869775896
197&29.084572102707202&14.171436789874877&1.0&18.853418799255742&25.484401570836553&6.009154976271893&0.059660811629315566
198&29.22824277786634&14.258918079336896&1.0&18.868820566471335&25.607512764061685&6.013037459743489&0.05996365838885524
199&29.239000459911086&14.301678940932769&1.0&18.949365413179983&25.629419665051532&6.015282995656411&0.06026650514839491
200&29.24195609246138&14.387103582924382&1.0&18.94979942369626&25.632119602682444&6.025489370898215&0.06056935190793458
201&29.263175054144057&14.410504090121751&1.0&18.972696111706398&25.708816785253855&6.026054839055243&0.06087219866747426
202&29.289070530076845&14.423536361819872&1.0&18.980134064594765&25.73134314186286&6.0263266561363915&0.06117504542701393
203&29.351429249364937&14.450575473474581&1.0&19.06715623993142&25.871369085934987&6.034479346643022&0.061477892186553605
204&29.398788549462704&14.522557190648385&1.0&19.079629431294844&25.90491151032885&6.059632128330367&0.061780738946093275
205&29.531839189372104&14.52523923819611&1.0&19.083264783840605&25.938601009580726&6.064108599834669&0.06208358570563295
206&29.69197486350057&14.528660642640338&1.0&19.098588332890582&25.939279913992277&6.068588327077115&0.06238643246517262
207&29.71470023543312&14.546595595107588&1.0&19.105830831833842&25.95963457266165&6.070731583145247&0.06268927922471229
208&29.811124870226532&14.600299780929321&1.0&19.126716105841666&25.997363964684798&6.072446923263457&0.06299212598425197
209&29.854597842510273&14.6121539384589&1.0&19.165695833187776&26.005229723441712&6.077456111936889&0.06329497274379164
210&29.940799443373255&14.634293077149007&1.0&19.181480974452246&26.022872696987555&6.07809832230839&0.06359781950333132
211&29.98212541996987&14.667411875208616&1.0&19.18433288036504&26.02605686835228&6.122925143039714&0.06390066626287098
212&30.01401689289786&14.677983154255937&1.0&19.18649436366878&26.09734941703313&6.12788692125613&0.06420351302241066
213&30.03015519612338&14.713312815139808&1.0&19.220725466045618&26.109880992506934&6.129557562789897&0.06450635978195034
214&30.033779522809407&14.787618628946758&1.0&19.23203560942521&26.12091131973929&6.129941677777061&0.06480920654149
215&30.101572528194318&14.825670392703977&1.0&19.258784476084063&26.158298106684487&6.139068624888936&0.06511205330102968
216&30.262882700259023&14.841123321701774&1.0&19.267308844959675&26.206256667618288&6.1427900363896&0.06541490006056935
217&30.277771941251864&14.886296202825203&1.0&19.29525870049354&26.20906781214804&6.159720644335752&0.06571774682010903
218&30.280129815203225&14.95284969390122&1.0&19.305430815175313&26.22901647382863&6.1653942823700305&0.06602059357964869
219&30.29346531400172&14.977382572520193&1.0&19.306547182016985&26.248301402183163&6.173072491636804&0.06632344033918837
220&30.3125285353004&15.070417125444907&1.0&19.32091259573438&26.26468469992039&6.180201028982343&0.06662628709872805
221&30.317996243759666&15.084334934642772&1.0&19.369193316366047&26.270167384183054&6.183946782260468&0.06692913385826772
222&30.394991301231272&15.126774144945005&1.0&19.376555980223717&26.27499096899564&6.1898007375299215&0.06723198061780739
223&30.44128817209059&15.137712051794596&1.0&19.4164190888419&26.296526758065216&6.204259457356804&0.06753482737734706
224&30.450914819523515&15.214393911009534&1.0&19.447177980193047&26.320968496416032&6.233371322528264&0.06783767413688674
225&30.682751045420392&15.218969482893167&1.0&19.471399848300607&26.321403176108085&6.242461449568451&0.0681405208964264
226&30.69553380436897&15.250404471245771&1.0&19.471410305967712&26.323118790547767&6.26679143428077&0.06844336765596608
227&30.69837665474924&15.256129220823878&1.0&19.48683603628819&26.339766420939295&6.26743379864855&0.06874621441550575
228&30.70749687783783&15.281089284660885&1.0&19.488091341180787&26.36661075990195&6.271886010985583&0.06904906117504543
229&30.77509045896019&15.285451479380656&1.0&19.525965701694325&26.369338341001427&6.280622138295822&0.0693519079345851
230&30.806167698632635&15.306317705625238&1.0&19.54937941769935&26.414489817546404&6.306274937353373&0.06965475469412477
231&30.847118653752748&15.33084099088082&1.0&19.574047335979905&26.41587002823319&6.33225492979713&0.06995760145366445
232&31.021213340350563&15.346197290914&1.0&19.59092657448833&26.440863152144225&6.340677677092469&0.07026044821320412
233&31.047046058029064&15.448125485376826&1.0&19.647015757665528&26.449123130140492&6.3524710678219405&0.07056329497274379
234&31.087554926434308&15.496809556685285&1.0&19.66947940904376&26.462039765470216&6.352972215029388&0.07086614173228346
235&31.146750706909664&15.526911578921037&1.0&19.710720751063022&26.49116502226247&6.356115191656288&0.07116898849182314
236&31.2044168731835&15.528745953687253&1.0&19.737436128952826&26.507434256387885&6.363796667386952&0.07147183525136282
237&31.290006777618792&15.537119877095476&1.0&19.832067448743516&26.52505268016007&6.38169698553962&0.07177468201090248
238&31.382188521252143&15.613405076273402&1.0&19.85120941884008&26.54854698302559&6.387574340094334&0.07207752877044216
239&31.541686938263382&15.621495292211431&1.0&19.88077590845864&26.55412856783112&6.401332702248701&0.07238037552998183
240&31.54377314592471&15.636230603931283&1.0&19.937230850662928&26.597795366207276&6.406872888236987&0.0726832222895215
241&31.577289774524424&15.646799168148666&1.0&19.950764764440788&26.60663626140911&6.440335597583546&0.07298606904906117
242&31.585561416425442&15.650119034736496&1.0&19.97841415649471&26.62082491240239&6.441954250320788&0.07328891580860085
243&31.676681077648333&15.664713016827534&1.0&20.029751761145377&26.624867375441177&6.4476535675489774&0.07359176256814053
244&31.755050505050516&15.699454266811198&1.0&20.034540790556196&26.630677829959982&6.451721510032975&0.07389460932768019
245&31.826878906266455&15.840435606060613&1.0&20.06470902986435&26.63703578876414&6.455379395012356&0.07419745608721987
246&31.86891667922254&15.852306791903388&1.0&20.079711823387996&26.654533835317643&6.458120827151335&0.07450030284675954
247&31.90092548401154&15.898193921002399&1.0&20.085864211923123&26.654612425064858&6.462038393019583&0.07480314960629922
248&31.945630797957936&16.03240470098166&1.0&20.08949388564772&26.679595278246204&6.47809234917425&0.07510599636583888
249&31.986797965588146&16.181707511008504&1.0&20.106242742790467&26.68290503923337&6.491332448526085&0.07540884312537856
250&32.039733109672895&16.183878365097414&1.0&20.12439252753132&26.698214913593443&6.492956334285859&0.07571168988491823
251&32.09568733153638&16.27352659434987&1.0&20.165937844319878&26.73063052844023&6.4977965562673194&0.0760145366444579
252&32.111126981859734&16.282712749425002&1.0&20.211796350546216&26.762611255020147&6.499620671865991&0.07631738340399757
253&32.203979162743984&16.340823879441714&1.0&20.226822196062848&26.78512658613586&6.500524352401716&0.07662023016353725
254&32.22101897195576&16.344029011939853&1.0&20.23012896527073&26.79718315014963&6.502857285454047&0.07692307692307693
255&32.323125488154126&16.396431761717334&1.0&20.24856918971999&26.808972160915406&6.517471149791051&0.07722592368261659
256&32.328675049710135&16.48732136881881&1.0&20.26023977968296&26.84113536894372&6.528541402277085&0.07752877044215627
257&32.37998008280043&16.499868067630562&1.0&20.30338365289279&26.85769304833431&6.538590596418678&0.07783161720169594
258&32.38201566392136&16.51470900803741&1.0&20.337464487903024&26.876972719272526&6.5425127312576565&0.07813446396123562
259&32.40418189268914&16.5654152194273&1.0&20.35575822157732&26.88453109086983&6.55183383233533&0.07843731072077528
260&32.53732717636707&16.593581889456445&1.0&20.395040774514925&26.897695782114607&6.552290506322451&0.07874015748031496
261&32.69457865225871&16.615378777817835&1.0&20.399699489334918&26.904012492229068&6.578866573595093&0.07904300423985464
262&32.7412125797099&16.710641918449262&1.0&20.424289733810536&26.917492183310227&6.583379168958447&0.07934585099939431
263&32.86573504911302&16.72743068671149&1.0&20.428854306113344&26.922163962646103&6.587637140174995&0.07964869775893398
264&32.927032526653754&16.74638451380165&1.0&20.466582709045653&26.925205104125457&6.589881011614514&0.07995154451847365
265&33.08327948070521&16.828717732514733&1.0&20.47057650393881&26.949611712691322&6.596463348661078&0.08025439127801333
266&33.15996894550493&16.917353446518533&1.0&20.48612716862011&26.965908798310895&6.619867223998034&0.08055723803755299
267&33.23855785606409&16.982074186425777&1.0&20.494147312921765&26.966999866946374&6.623661120911304&0.08086008479709267
268&33.569365927698136&17.036184990869618&1.0&20.505038419223318&26.97445244657835&6.624733000751308&0.08116293155663235
269&33.61398721638695&17.041078664846502&1.0&20.53566335658171&26.979955001022706&6.625273645695544&0.08146577831617202
270&33.75642190575033&17.06257911272712&1.0&20.552998321182855&26.984410476225666&6.631309161004082&0.08176862507571168
271&33.77420800759363&17.0657211626677&1.0&20.560652566959597&27.092565884358198&6.631433045071636&0.08207147183525136
272&33.87138320426981&17.080188679245285&1.0&20.56614838052185&27.10034850716775&6.634478921967732&0.08237431859479104
273&33.92612077316224&17.084434909234854&1.0&20.605021827663997&27.109424265355024&6.635832000031762&0.08267716535433071
274&34.017896003481916&17.123356940796413&1.0&20.63229665192417&27.11563706982598&6.638687683855468&0.08298001211387038
275&34.12616408513084&17.179237560015043&1.0&20.63826890298635&27.118364964146846&6.655689600702533&0.08328285887341005
276&34.26073984701262&17.183505877345617&1.0&20.665491694447866&27.14551215905033&6.665215197939623&0.08358570563294973
277&34.26279355631752&17.19553748076501&1.0&20.69017498954001&27.168994209527522&6.673535561683687&0.08388855239248941
278&34.304747224599204&17.221571116971063&1.0&20.70930393948506&27.18460770276943&6.687545697134527&0.08419139915202907
279&34.433274329472425&17.226785017557546&1.0&20.7129683763622&27.206119665594326&6.688943174728319&0.08449424591156875
280&34.64500900677061&17.24524547114458&1.0&20.73740842329416&27.20881983250798&6.704929128072246&0.08479709267110842
281&34.66490763638055&17.246070634560716&1.0&20.746826428404532&27.219215953949572&6.716768138001014&0.08509993943064809
282&34.669667050436686&17.258424096667607&1.0&20.75386779906443&27.2204448026255&6.7348365814131395&0.08540278619018776
283&34.84851013061126&17.280028353971566&1.0&20.76543670110188&27.264935446690338&6.735330973684788&0.08570563294972744
284&34.88668375793414&17.309008577874472&1.0&20.929774407782112&27.277133553495833&6.75271396701235&0.08600847970926712
285&34.96573894485346&17.329421336817965&1.0&20.950222455651595&27.284375165187562&6.753289277847234&0.08631132646880678
286&35.00926648458836&17.341783411162996&1.0&21.033505890025673&27.3002869597371&6.770333237278644&0.08661417322834646
287&35.1088488023655&17.40550353692692&1.0&21.058507126700505&27.309997035297915&6.771644237538088&0.08691701998788613
288&35.1703993571154&17.456963642699506&1.0&21.060839041768727&27.332294350596634&6.78799495851276&0.08721986674742581
289&35.23405541344213&17.461366952304626&1.0&21.12164778664666&27.33485780540437&6.796788281793003&0.08752271350696547
290&35.24704589795357&17.47717385099904&1.0&21.137076347847067&27.34212319541068&6.7991254695368015&0.08782556026650515
291&35.259772201534226&17.49334393538704&1.0&21.14919455300005&27.353479987689244&6.8021846088655575&0.08812840702604482
292&35.268182340988375&17.558404346274422&1.0&21.217643973862877&27.358094889586358&6.813082063376873&0.08843125378558449
293&35.69500781262331&17.585571631969827&1.0&21.26988194967244&27.39799504309548&6.831718042278246&0.08873410054512416
294&35.740260573432636&17.672789539227892&1.0&21.33384100276801&27.39835928775359&6.8327435180504095&0.08903694730466384
295&35.77218517170031&17.76539507245564&1.0&21.388237286574448&27.423876837607846&6.857975254993166&0.08933979406420352
296&35.82888871198854&17.77317764458363&1.0&21.389197551038194&27.43675956496407&6.861191169707191&0.08964264082374318
297&35.8816192810027&17.807615945988346&1.0&21.404875559158185&27.469777431845277&6.861882581377083&0.08994548758328286
298&35.88231935364148&17.81805977874102&1.0&21.40944203501701&27.47807924213565&6.86849728280386&0.09024833434282253
299&35.92010206786851&17.834696989512814&1.0&21.43022313867&27.479813130071307&6.872975469482097&0.09055118110236221
300&35.93651123882835&17.940083787842855&1.0&21.450669155885162&27.495789409744265&6.8870422876174215&0.09085402786190187
301&35.947306485355654&18.00558831801771&1.0&21.457891072488774&27.50004475447694&6.894735128447237&0.09115687462144155
302&36.019459250933835&18.027221664641772&1.0&21.489066753012835&27.51863440212035&6.895321465723474&0.09145972138098123
303&36.0789617320638&18.031782623080286&1.0&21.55572451451354&27.56962343158034&6.917705876272191&0.0917625681405209
304&36.13497851682103&18.054580546496414&1.0&21.61580884191159&27.579084529151682&6.918867643160129&0.09206541490006057
305&36.27508762339168&18.073605330464243&1.0&21.638645457995604&27.59065536677051&6.929723536677785&0.09236826165960024
306&36.290188349631826&18.157711345707376&1.0&21.66352548795169&27.595231171852284&6.940348859073764&0.09267110841913992
307&36.331671382362096&18.158490053108345&1.0&21.686595856428248&27.600723440466687&6.940556568429065&0.09297395517867958
308&36.432313399251115&18.161161456716663&1.0&21.689207433052722&27.63769255513063&6.941307144354844&0.09327680193821926
309&36.5348962471618&18.221163826179442&1.0&21.69931113963173&27.643141953605305&6.943212129275882&0.09357964869775894
310&36.55396494829366&18.237380380062582&1.0&21.70927708375999&27.645354228486646&6.948276136381715&0.09388249545729861
311&36.60122965194247&18.28593336656059&1.0&21.71683174395856&27.647499356408996&6.950159491096763&0.09418534221683827
312&36.63100774364106&18.30374024423183&1.0&21.74234710349726&27.652630440849972&6.956588316361689&0.09448818897637795
313&36.80558288921602&18.3231562157787&1.0&21.746973458575418&27.68332759807295&6.9595076001267495&0.09479103573591763
314&36.876122605512776&18.364265116238382&1.0&21.77863778526417&27.69114495205866&6.964479886565207&0.0950938824954573
315&36.88580343968457&18.37290235054709&1.0&21.78485528771283&27.707741557329005&6.97238085936496&0.09539672925499697
316&36.89318186628608&18.423349650399047&1.0&21.970320419415895&27.717675742313347&6.9808260018121775&0.09569957601453664
317&36.98073070169332&18.43515762925599&1.0&21.97245549382306&27.74014158196475&6.9811656828553215&0.09600242277407632
318&37.03594047946864&18.4505976849041&1.0&22.06382947531995&27.756831650189902&6.981867094180588&0.09630526953361598
319&37.18086219672928&18.525433824885624&1.0&22.082406606532388&27.792174661720477&6.9853963395191645&0.09660811629315566
320&37.26221403456998&18.54636256703682&1.0&22.10320110787654&27.81544640035878&6.998351691736742&0.09691096305269534
321&37.27792804977008&18.54683889692059&1.0&22.10546428904698&27.83567756242156&7.003848167756843&0.09721380981223501
322&37.278086470079145&18.589827548570177&1.0&22.110798980858434&27.902020648375043&7.017337262144386&0.09751665657177468
323&37.44303751210511&18.614738073050855&1.0&22.147946766091863&27.904503776847474&7.030256452931414&0.09781950333131435
324&37.4447257720449&18.62476873431338&1.0&22.16384028966238&27.930287925540718&7.035219578855831&0.09812235009085403
325&37.46022512653924&18.673253622415345&1.0&22.166095890410958&27.95685297058285&7.0462175859135145&0.0984251968503937
326&37.53357044349278&18.67513263077034&1.0&22.18312961538749&27.984741766410863&7.056157264837627&0.09872804360993337
327&37.62999391754566&18.729077870483604&1.0&22.18751429995834&27.995599817333932&7.068622176920825&0.09903089036947305
328&37.68009012896112&18.736555550610472&1.0&22.214739207004524&28.001410684130313&7.071186544938205&0.09933373712901272
329&37.73943997533424&18.82127353860787&1.0&22.23729160778542&28.005963613392964&7.071369780619836&0.0996365838885524
330&37.80869880720212&18.823663068602585&1.0&22.24549586356026&28.046786936456503&7.074162477886049&0.09993943064809206
331&37.84432595083744&18.853061404192054&1.0&22.258075502344713&28.051237093853146&7.077658835353559&0.10024227740763174
332&37.866761333282795&18.945098932569646&1.0&22.270939200095654&28.090904997973993&7.078514257640581&0.10054512416717142
333&37.9735084818107&18.96709498759115&1.0&22.316935396302082&28.132423867000426&7.079523456485026&0.10084797092671108
334&37.98455020254024&19.03767842061694&1.0&22.326811079721764&28.15661052950094&7.089847192971061&0.10115081768625075
335&38.03054081333637&19.077354476890356&1.0&22.329749423483822&28.160869141576537&7.091021752130901&0.10145366444579043
336&38.21200503979066&19.087798598677505&1.0&22.344947714044682&28.16876221524146&7.103324661424836&0.10175651120533011
337&38.67631778058008&19.095264658660692&1.0&22.378543443749113&28.185855777390678&7.108291281030073&0.10205935796486977
338&38.74882295193637&19.134826994268305&1.0&22.384363307960264&28.189667622604137&7.1115187491433405&0.10236220472440945
339&38.77444411637784&19.165803229345055&1.0&22.411589083130952&28.207426296414347&7.111537420300403&0.10266505148394912
340&38.78958614648722&19.197489124799965&1.0&22.432508751221103&28.210386800243995&7.115900237770024&0.1029678982434888
341&38.85805919136692&19.23886090156874&1.0&22.46823674064179&28.217685623835298&7.129377599239074&0.10327074500302846
342&38.89091626102874&19.24246642722573&1.0&22.471105665921677&28.223881703803592&7.133883576215071&0.10357359176256814
343&38.912221702466596&19.248792655097386&1.0&22.524083961168756&28.266998083993577&7.143113596498705&0.10387643852210782
344&39.096641435460384&19.261205148599146&1.0&22.571081018531594&28.299728011621806&7.143325169152711&0.10417928528164748
345&39.109932758056935&19.35183098467072&1.0&22.589668407868217&28.303319505618866&7.148531643309828&0.10448213204118716
346&39.15928845356026&19.3846484058976&1.0&22.593646108502202&28.307545822423236&7.156831010135752&0.10478497880072683
347&39.17837850902103&19.393869549228516&1.0&22.610048420346132&28.307740413037003&7.184570206286481&0.10508782556026651
348&39.19323503998326&19.40660859535032&1.0&22.616238584045966&28.351469227719278&7.191352340440702&0.10539067231980617
349&39.19678058339817&19.412353860698477&1.0&22.664034953242375&28.352647727523564&7.192525916129858&0.10569351907934585
350&39.26873665373298&19.41500605691364&1.0&22.697609641019817&28.357615323996512&7.2046759639048386&0.10599636583888553
351&39.306579398683105&19.436125587898815&1.0&22.735292051972376&28.36584195623053&7.204919620375749&0.1062992125984252
352&39.53662722786832&19.52286628905482&1.0&22.742824040218057&28.376641727774384&7.212574968434347&0.10660205935796487
353&39.55898753372374&19.59015045437032&1.0&22.750708517626975&28.443776924968198&7.214707793679819&0.10690490611750454
354&39.582520908596024&19.637638441180528&1.0&22.80416039414261&28.444816218563698&7.2270938771832345&0.10720775287704422
355&39.62132709031486&19.642886440765665&1.0&22.818044671533784&28.499750632018852&7.242610558145396&0.1075105996365839
356&39.63674457775781&19.675875267154957&1.0&22.81841555974788&28.51328654758835&7.244456272847788&0.10781344639612356
357&39.69203951191167&19.73338628814294&1.0&22.838213945303913&28.567520904227024&7.261170186211373&0.10811629315566323
358&39.78759325022247&19.73780697123636&1.0&22.86199911522969&28.601502373381265&7.266315610948638&0.10841913991520291
359&39.79074228818247&19.752316308165&1.0&22.888370249189006&28.606636694894455&7.267765041510914&0.10872198667474257
360&39.922748955211276&19.790705938576036&1.0&22.914883982051972&28.631392841084885&7.268817335497016&0.10902483343428225
361&39.923217686473&19.798999157505815&1.0&22.916542678600035&28.663153019823408&7.289345459023023&0.10932768019382193
362&39.98088966277247&19.82925152841587&1.0&22.938974019422375&28.736663787203966&7.2925850452233805&0.1096305269533616
363&40.022593428715744&19.964715197703764&1.0&22.96148906918068&28.752022729838565&7.301981390022955&0.10993337371290127
364&40.11954586905705&19.973333127212577&1.0&22.963553938381693&28.767757142405163&7.309625567619378&0.11023622047244094
365&40.18803331459812&19.983270778095335&1.0&22.966463028213635&28.78607658611221&7.317004272548579&0.11053906723198062
366&40.242964801657635&19.98846808170536&1.0&22.997523592116256&28.803691944330783&7.317521802168315&0.1108419139915203
367&40.49361247890913&19.994782392645657&1.0&23.00832796910203&28.836893381893336&7.3288666035300585&0.11114476075105996
368&40.52440894131893&20.023991339711515&1.0&23.014006254090614&28.84328321613166&7.3385270863624195&0.11144760751059964
369&40.61392046154984&20.024401659733584&1.0&23.01601899453296&28.850246252740273&7.341950805414216&0.11175045427013931
370&40.6214366160615&20.087788217740552&1.0&23.02666942829386&28.858264931741918&7.35159875083762&0.11205330102967898
371&40.62156489755235&20.137458114824565&1.0&23.03204586756763&28.893615791868605&7.363186770948701&0.11235614778921865
372&40.6257904492961&20.14242287773024&1.0&23.057180847277625&28.91476113699326&7.363930204181944&0.11265899454875833
373&40.67110909142092&20.146677644619277&1.0&23.138246312645723&28.92072616544747&7.375711237553342&0.112961841308298
374&40.780693321269005&20.14924697622802&1.0&23.207505126575978&28.920884885576886&7.384210103150317&0.11326468806783767
375&40.8004140512261&20.16447695123509&1.0&23.211539046113636&28.962880586350746&7.390377193490632&0.11356753482737734
376&40.89547465486915&20.199541523392725&1.0&23.21186939255773&28.965290906744904&7.397355818354671&0.11387038158691702
377&40.970806244564976&20.31027578163857&1.0&23.217773811930545&28.97105752051129&7.399486922169061&0.1141732283464567
378&41.09727596934516&20.323454429572976&1.0&23.219160214794442&28.979531773805636&7.407179956907769&0.11447607510599636
379&41.102559513155526&20.340891142279503&1.0&23.228539051347344&28.989196671492902&7.409527977738001&0.11477892186553604
380&41.20510449135869&20.34296540072851&1.0&23.235501844149727&28.99833962962749&7.412380582873657&0.11508176862507571
381&41.20582737059242&20.355841176052547&1.0&23.295989637124304&29.048599018521443&7.417284667501093&0.11538461538461539
382&41.353222867563346&20.365144338778755&1.0&23.31303716694418&29.071488487680217&7.424618447246183&0.11568746214415505
383&41.46167196339622&20.39158253015006&1.0&23.35556915240241&29.073777231896578&7.432370307584006&0.11599030890369473
384&41.46456607459392&20.400502503140643&1.0&23.382188612178435&29.078178937636196&7.436920253311065&0.11629315566323441
385&41.51994699966875&20.43269060425037&1.0&23.485170767997566&29.08143711263442&7.43941303713652&0.11659600242277407
386&41.66676972162793&20.445931719055498&1.0&23.580061382156835&29.105240110932705&7.44193979476766&0.11689884918231375
387&41.66774068823301&20.48028151733248&1.0&23.67587763104354&29.14146397265955&7.4427590502747085&0.11720169594185342
388&41.88459031058206&20.49795609147872&1.0&23.767651288337774&29.14483376800469&7.4472807991120975&0.1175045427013931
389&41.89401689416304&20.5462243391549&1.0&23.76990590169458&29.188632865171886&7.454593255133602&0.11780738946093276
390&41.91500065081035&20.55416559302451&1.0&23.771319435179784&29.19150301811814&7.457131705370165&0.11811023622047244
391&42.00812985059804&20.557424984335476&1.0&23.773439635133666&29.20587870394897&7.466913590758795&0.11841308298001212
392&42.08412364395945&20.57790100081147&1.0&23.78847305080197&29.222428893230024&7.4731098986749815&0.11871592973955179
393&42.18070947157771&20.589736523193437&1.0&23.791407907978368&29.22318918057562&7.476175533056964&0.11901877649909146
394&42.216888635354444&20.593535232491075&1.0&23.813634751901358&29.253057231844558&7.47959428307976&0.11932162325863113
395&42.29851068476369&20.604568123774307&1.0&23.827425297546704&29.285789320105046&7.481157246314443&0.11962447001817081
396&42.30137918898724&20.61293875261893&1.0&23.89065600765647&29.313973938210573&7.488598700122422&0.11992731677771049
397&42.372990907915714&20.769444363253736&1.0&23.893935797567416&29.32476401079365&7.490253526237013&0.12023016353725015
398&42.38025702149611&20.80140407159932&1.0&23.900326580463584&29.332832746496734&7.490895334174023&0.12053301029678982
399&42.41096357200958&20.807927978376284&1.0&23.92439412820378&29.336797886175507&7.4996108545633815&0.1208358570563295
400&42.42282030430991&20.844757191312517&1.0&23.9251922241434&29.35992809048247&7.501303147276775&0.12113870381586916
401&42.44299494514713&20.85918598734077&1.0&23.925367752017188&29.412082424637713&7.511600503839745&0.12144155057540884
402&42.470911304249356&20.91239929712031&1.0&23.939372794513446&29.42665225559819&7.520797529336984&0.12174439733494852
403&42.49874221662006&20.933625433892676&1.0&23.94024122241367&29.42765118343021&7.529231732751947&0.1220472440944882
404&42.6518465399785&20.936343982704788&1.0&23.949483245473157&29.430154177558332&7.531641513665928&0.12235009085402786
405&42.75440066620199&20.96606378708147&1.0&23.94955264567523&29.488376487326125&7.535339345516575&0.12265293761356753
406&42.80304715797342&21.003754529446866&1.0&23.960259883135613&29.523040906850675&7.54817909626406&0.12295578437310721
407&42.869329205219984&21.025314750069146&1.0&23.99706442965333&29.569892473118276&7.558781304833307&0.12325863113264689
408&42.913540766508326&21.030336069779377&1.0&24.016876499144978&29.581991910946744&7.559156146778291&0.12356147789218655
409&42.91382459379153&21.101758842455013&1.0&24.099942062572428&29.59039059799516&7.565473873947688&0.12386432465172623
410&42.982963103069025&21.126525377879595&1.0&24.10570969005492&29.59469288230981&7.568192036280471&0.1241671714112659
411&43.05441891215782&21.142922697844234&1.0&24.164647106732094&29.608553236906992&7.581522347933235&0.12447001817080557
412&43.269500651929405&21.14993201763421&1.0&24.172236295021676&29.626471752791687&7.592114764682459&0.12477286493034524
413&43.33176844462099&21.196396009306024&1.0&24.216663363439878&29.629574167527714&7.596380648507924&0.1250757116898849
414&43.36718444304914&21.20389833747372&1.0&24.228084240990242&29.63723186159308&7.601291466193971&0.12537855844942458
415&43.422705992757585&21.20544581271894&1.0&24.249230131469854&29.82542877800144&7.627587553703944&0.12568140520896426
416&43.478582172862545&21.208777191405538&1.0&24.26156733809506&29.829944915561345&7.649615382466804&0.12598425196850394
417&43.632931028262895&21.272963399091882&1.0&24.32000597862641&29.86720355852963&7.660414252607185&0.1262870987280436
418&43.73728202093248&21.27328127602457&1.0&24.348180703613657&29.902789766930862&7.6696425378738216&0.1265899454875833
419&43.85105547091347&21.357473928157596&1.0&24.383522070718747&29.903931890884365&7.670079001916381&0.12689279224712297
420&43.930274969784364&21.36857820993799&1.0&24.39857725526477&29.90651586652169&7.672556992272563&0.12719563900666264
421&43.94113954726397&21.3896362279849&1.0&24.40227282199469&29.907643153112673&7.67523806750342&0.1274984857662023
422&44.04571331142075&21.410327642879864&1.0&24.403841010554036&29.913396736695297&7.677582592663752&0.12780133252574197
423&44.085296083044206&21.42063706505749&1.0&24.415894453451525&29.925023071663222&7.681902496279682&0.12810417928528164
424&44.21535172470502&21.428548706066984&1.0&24.482469446222083&29.934863757953114&7.681942717925903&0.12840702604482132
425&44.23178264282975&21.45474125248626&1.0&24.4834499076939&29.954641826839527&7.702693445074958&0.128709872804361
426&44.250175207777076&21.506202935831958&1.0&24.499610849229775&29.956448261249168&7.704842819005859&0.12901271956390067
427&44.31972104417369&21.511257826486442&1.0&24.50014806682509&30.00810313412747&7.712224377384989&0.12931556632344035
428&44.32028311578313&21.51908552979837&1.0&24.506905995118174&30.0082531905097&7.713155885852851&0.12961841308298
429&44.34065363997925&21.563134937140543&1.0&24.517424639500728&30.01003291197018&7.717909447548577&0.12992125984251968
430&44.39448353315369&21.6162543856469&1.0&24.539025593352186&30.020626700605636&7.724215127125421&0.13022410660205935
431&44.541633805509754&21.629270264806955&1.0&24.55393156304503&30.03304221595093&7.736817078359234&0.13052695336159903
432&44.62076316767392&21.65973889585897&1.0&24.556732575283252&30.040227066831793&7.73937663796331&0.1308298001211387
433&44.636343165953626&21.705600996511244&1.0&24.57700531071108&30.052653065497058&7.74118663650397&0.13113264688067838
434&44.66362093307319&21.761622562537895&1.0&24.60845913116673&30.0602582758196&7.752404281448267&0.13143549364021806
435&44.759576443627886&21.772542725958672&1.0&24.612659779969544&30.07912895463948&7.754771936850387&0.13173834039975774
436&44.81426166143656&21.79899267806953&1.0&24.656113999614874&30.081086521043193&7.759228567123701&0.13204118715929739
437&44.87665585802981&21.82334617339889&1.0&24.739394994421545&30.082720684354175&7.777138097454618&0.13234403391883706
438&44.96951436164922&21.824743368434227&1.0&24.758846110533785&30.10889466603276&7.778616640489657&0.13264688067837674
439&45.00924214417745&21.914516037682414&1.0&24.766349481371766&30.109394564959903&7.780205007561754&0.13294972743791642
440&45.02542721708071&21.964231627541018&1.0&24.809993235253103&30.109507912062927&7.783020691254673&0.1332525741974561
441&45.02668587272378&22.014738932734023&1.0&24.83009597111224&30.137968106074176&7.800789871065164&0.13355542095699577
442&45.06950088569344&22.102530219134323&1.0&24.87564222674408&30.143379110495154&7.808383595550371&0.13385826771653545
443&45.24957218360516&22.13062288863865&1.0&24.963171893724606&30.15402765276909&7.81137719769837&0.1341611144760751
444&45.381861575179&22.161590405217108&1.0&25.024858866709664&30.154367049411675&7.813889039702192&0.13446396123561477
445&45.46535616555499&22.185769339911932&1.0&25.060452083160445&30.17797146347848&7.8273061321880215&0.13476680799515445
446&45.48821583949754&22.203429551585383&1.0&25.070821967958665&30.225827587282772&7.827633837009753&0.13506965475469412
447&45.563390308980935&22.222359794714333&1.0&25.08900947468323&30.232246586500327&7.845823357642563&0.1353725015142338
448&45.63302382301259&22.226091553131567&1.0&25.092939574366575&30.254949157537947&7.853620680614546&0.13567534827377348
449&45.6385746465293&22.30432747981409&1.0&25.103639473251196&30.264512481775707&7.8548993480226565&0.13597819503331315
450&45.836694628884764&22.374308408081145&1.0&25.12055021408309&30.265766087353295&7.856558807637321&0.1362810417928528
451&45.855179495911&22.4662350447161&1.0&25.15039928531741&30.330365026109323&7.858941876113647&0.13658388855239248
452&45.876297681078725&22.495852260981568&1.0&25.158859885196&30.42599335975152&7.872687485570311&0.13688673531193216
453&45.8838011978418&22.497627854481774&1.0&25.176774167536045&30.468102173781233&7.881210373417588&0.13718958207147183
454&45.92460890951039&22.52075336591702&1.0&25.18757729569414&30.46958022494893&7.882014081502029&0.1374924288310115
455&45.94979275268367&22.59003728007287&1.0&25.191433053896002&30.487819080916527&7.8836391211846735&0.1377952755905512
456&46.12576927678013&22.59738096875916&1.0&25.194226236103034&30.520158998015894&7.890915854922847&0.13809812235009086
457&46.27253268601029&22.60057463122163&1.0&25.22088690072473&30.52137394252883&7.897021642761496&0.13840096910963054
458&46.31113518355528&22.614641355910656&1.0&25.289505384720808&30.538503711320875&7.910591352817939&0.1387038158691702
459&46.41157102994138&22.66517205468395&1.0&25.31744555152605&30.548599927268945&7.9119859056207025&0.13900666262870987
460&46.43254871308906&22.699889557195874&1.0&25.321309842115426&30.566730461274066&7.917750172032887&0.13930950938824954
461&46.43259525858696&22.709436033917925&1.0&25.326789956020356&30.603505600232733&7.920810303390465&0.13961235614778922
462&46.44064922238959&22.72296368258793&1.0&25.332622824988537&30.620841319099444&7.922079743608624&0.1399152029073289
463&46.50686809003137&22.72731451687046&1.0&25.363878825788177&30.632319539083717&7.923254736729587&0.14021804966686857
464&46.610605817286405&22.75779221776733&1.0&25.397803310120647&30.673941410114853&7.932836486207088&0.14052089642640825
465&46.63882706695709&22.773870335800808&1.0&25.46261045190609&30.683888225232263&7.9368287362986285&0.1408237431859479
466&46.821446435818295&22.783683223042004&1.0&25.517780201588884&30.695651739004308&7.950265851249395&0.14112658994548757
467&46.92231615887702&22.810785003765307&1.0&25.51979011629373&30.714612504364364&7.954821324529035&0.14142943670502725
468&46.96616755919791&22.821006420303725&1.0&25.522881538207596&30.72053924732234&7.955956787791794&0.14173228346456693
469&47.046674927715806&22.825038907141618&1.0&25.531517929670564&30.732339598185355&7.978820865562587&0.1420351302241066
470&47.12734341303743&22.84042844216241&1.0&25.537861195566308&30.74203073282094&8.011060715717116&0.14233797698364628
471&47.21408425696393&22.88056470892291&1.0&25.54750169402886&30.76065799015304&8.011454098365393&0.14264082374318596
472&47.313512607155594&22.88938037446763&1.0&25.563481388565638&30.76328040303552&8.011520774161918&0.14294367050272563
473&47.344117240425824&22.890426682559657&1.0&25.568637930853786&30.782517381228278&8.011637902532566&0.14324651726226528
474&47.39796436466464&22.952945388011617&1.0&25.66320195204974&30.7889418218565&8.024316192710074&0.14354936402180496
475&47.49913985685279&23.030426863587422&1.0&25.674699249182765&30.81686985516307&8.026402700987113&0.14385221078134464
476&47.55381220887472&23.038953581113415&1.0&25.684193181455775&30.819902988577685&8.02665287516688&0.1441550575408843
477&47.61244184849252&23.12075966659822&1.0&25.719110141898742&30.824574308346044&8.030234862719844&0.144457904300424
478&47.703258598780984&23.134835723499503&1.0&25.73696915294946&30.828674938158585&8.038880941455906&0.14476075105996367
479&47.72211404624431&23.136007753698905&1.0&25.749637171336165&30.853268681033683&8.040100394406599&0.14506359781950334
480&47.764617930113225&23.245325826064697&1.0&25.75067972736415&30.857741920780345&8.044479289353067&0.145366444579043
481&47.82631751329601&23.25598541462144&1.0&25.80048580666464&30.8863189772447&8.051975870307478&0.14566929133858267
482&47.845643883836914&23.262516311785863&1.0&25.8128800805005&30.985684559151967&8.053370248031383&0.14597213809812234
483&47.91294734079851&23.267303102625302&1.0&25.84183279787876&30.99044590569648&8.060327087620491&0.14627498485766202
484&47.94154346727317&23.281172697588605&1.0&25.89300928533264&31.045438213053586&8.071965851155582&0.1465778316172017
485&47.94719186235256&23.289570456145842&1.0&25.95223480547115&31.065429412108994&8.075823884357801&0.14688067837674137
486&47.97562795324546&23.326539601824955&1.0&25.96114504158765&31.10706239888719&8.07808050411003&0.14718352513628105
487&47.99346410350854&23.406266430393547&1.0&25.973715354503394&31.133199082499655&8.079362476633982&0.14748637189582073
488&48.10538457781168&23.406630973028683&1.0&25.981454582885384&31.134923674298435&8.084708235762006&0.14778921865536038
489&48.15754479283315&23.408819840802643&1.0&25.989480269844112&31.137078602762692&8.100130469495452&0.14809206541490005
490&48.209839443633555&23.495780667125427&1.0&25.991529000208466&31.14238069749249&8.100535306788371&0.14839491217443973
491&48.234990019673454&23.49752522765402&1.0&25.994477305945473&31.142874172428332&8.108717003066685&0.1486977589339794
492&48.316780548188895&23.50134836969845&1.0&25.995823241918412&31.145514493227495&8.116243743579657&0.14900060569351908
493&48.35632344784328&23.583097684897808&1.0&26.02915152034607&31.1501771817584&8.118741995161521&0.14930345245305876
494&48.37642567406347&23.587284677715235&1.0&26.03087411620883&31.153091179175213&8.120126090108297&0.14960629921259844
495&48.39368232291881&23.600985398404703&1.0&26.040295810072344&31.153712041186782&8.122440455753729&0.14990914597213809
496&48.411985773122645&23.630499955611093&1.0&26.056197840900396&31.181184859943848&8.122776450458533&0.15021199273167776
497&48.46158504654254&23.634652700266155&1.0&26.073778516460997&31.198201827470655&8.125373672765006&0.15051483949121744
498&48.506659941532504&23.65475451429187&1.0&26.0752162288736&31.20387574980307&8.127819988932872&0.15081768625075712
499&48.50671444915707&23.662871204867898&1.0&26.076720675806676&31.227989352989354&8.150171455598914&0.1511205330102968
500&48.53737673629519&23.69163992213395&1.0&26.08617991559047&31.240149396742208&8.150320603717203&0.15142337976983647
501&48.5411160080324&23.70737294201861&1.0&26.120130519154994&31.247705731909132&8.153264265745769&0.15172622652937615
502&48.56205910390848&23.869303881308785&1.0&26.123657666735824&31.265759716811477&8.157270831145055&0.1520290732889158
503&48.587324625060454&23.878240120656862&1.0&26.132966509250032&31.276146985230834&8.160791294215779&0.15233192004845547
504&48.659020360919676&23.880702415140536&1.0&26.137258094147054&31.28303750097456&8.161732247507421&0.15263476680799515
505&48.66078508292365&23.885896168634922&1.0&26.147393297818834&31.28487525167707&8.161769302907157&0.15293761356753482
506&48.71445891509248&23.88642900245292&1.0&26.149338829924286&31.307612051069697&8.164239454643658&0.1532404603270745
507&48.72670478236594&23.90685987337573&1.0&26.153188588210615&31.31055670639567&8.169944817449153&0.15354330708661418
508&48.78509441404977&23.991865271888663&1.0&26.172529012323505&31.31267336341317&8.173205997451765&0.15384615384615385
509&48.83998058845731&24.025041296593333&1.0&26.221520711782556&31.318973688148862&8.175274629098219&0.15414900060569353
510&48.924838321552116&24.041042768052172&1.0&26.24501897168841&31.338653296140667&8.194616846390995&0.15445184736523318
511&48.95938953640308&24.062686690538005&1.0&26.25397098889739&31.374851853639445&8.206384729479714&0.15475469412477286
512&49.07578634524891&24.072752062873427&1.0&26.268566415585212&31.37698158811403&8.24767417247039&0.15505754088431253
513&49.08294524341957&24.08024634252712&1.0&26.290566837401855&31.380829138137518&8.253678936728303&0.1553603876438522
514&49.108600459144625&24.088030344931195&1.0&26.336538312619947&31.405703909155356&8.255181727141224&0.1556632344033919
515&49.156087984141486&24.09285617219396&1.0&26.33991068149275&31.454269083898716&8.26772864422868&0.15596608116293156
516&49.16429755981992&24.101133363893588&1.0&26.36211703230138&31.485143036954817&8.278614478842588&0.15626892792247124
517&49.17253640049382&24.14120706035301&1.0&26.38846910552878&31.513839980920046&8.282742224779183&0.1565717746820109
518&49.17961106204649&24.17565175410364&1.0&26.399310596890313&31.516286414154703&8.289465952671021&0.15687462144155057
519&49.35803916705187&24.176215421312055&1.0&26.408096280087523&31.574958952553363&8.291509056801056&0.15717746820109024
520&49.40567165260223&24.246935961009736&1.0&26.436391754879622&31.577216066481995&8.292092731128767&0.15748031496062992
521&49.44225012671785&24.280421860810698&1.0&26.440882300410788&31.60529352269976&8.30906583006054&0.1577831617201696
522&49.564272460627116&24.312266332101082&1.0&26.48146942672395&31.647761281902838&8.311701635906513&0.15808600847970927
523&49.931653009032146&24.337641049100327&1.0&26.51898763285824&31.649691910157028&8.318133821123684&0.15838885523924895
524&49.93185263109262&24.40318950719068&1.0&26.525119030604664&31.673112926121757&8.324450344849916&0.15869170199878863
525&50.12285559693179&24.452562961503695&1.0&26.55702747476369&31.67422437298878&8.325016950589031&0.15899454875832827
526&50.19782634928867&24.46198722430913&1.0&26.567262767384054&31.679961053065217&8.328686752120621&0.15929739551786795
527&50.26672221075297&24.476905627908792&1.0&26.59811872291542&31.684262736484083&8.342426717884692&0.15960024227740763
528&50.36978284636325&24.516830121934433&1.0&26.629638490044822&31.685080882921874&8.342447150134637&0.1599030890369473
529&50.57766183949906&24.64769406933585&1.0&26.629919794240077&31.700488830005934&8.344153143099753&0.16020593579648698
530&50.659409753605544&24.658700851311668&1.0&26.642437713067117&31.73863684144137&8.34714886667838&0.16050878255602666
531&50.738082187013305&24.677767548176128&1.0&26.669677779406825&31.755842090123014&8.347509492731353&0.16081162931556633
532&50.85504030529113&24.685852549767205&1.0&26.671882052053554&31.83423870867609&8.348364287352856&0.16111447607510598
533&50.90323550589892&24.75336176863217&1.0&26.68778415172659&31.836892774150716&8.359662551048427&0.16141732283464566
534&51.05838625264597&24.758842443729908&1.0&26.71490600658131&31.86465277999298&8.361040539821346&0.16172016959418534
535&51.11839802462481&24.77044148486194&1.0&26.723406092173988&31.891173582487117&8.364187988738152&0.162023016353725
536&51.2008188433013&24.7777861973592&1.0&26.728668383731804&31.893486494553482&8.364309006852142&0.1623258631132647
537&51.26443694730809&24.79475447485557&1.0&26.742741186658183&31.93138209348922&8.37087872834435&0.16262870987280437
538&51.4042863021938&24.84100509305076&1.0&26.766779175005222&31.932818363153064&8.370950899924773&0.16293155663234404
539&51.625335029176874&24.89695730728533&1.0&26.775264642511427&31.970820844317643&8.372028390627673&0.16323440339188372
540&51.66763096724424&25.001594223767302&1.0&26.82769716359528&31.980489667055284&8.372997788917584&0.16353725015142337
541&51.71999260218235&25.018779538649333&1.0&26.841137433730026&31.99310416573782&8.378342272035269&0.16384009691096305
542&51.76725717319615&25.147282825205636&1.0&26.880551975774154&32.00409920271008&8.383478641970578&0.16414294367050272
543&51.81938565895152&25.148811591326353&1.0&26.927678349892652&32.05146130149276&8.389261744966444&0.1644457904300424
544&51.828648254575405&25.20494355845984&1.0&26.93400790546383&32.09678786337825&8.389752440651405&0.16474863718958208
545&51.85186192047758&25.210314956112672&1.0&27.05412748831289&32.150324767145904&8.395630113467423&0.16505148394912175
546&51.858641493576656&25.236798326583042&1.0&27.080286116573493&32.15214367781338&8.395642000674973&0.16535433070866143
547&51.89476890055546&25.24783406873007&1.0&27.088229708235403&32.167813962368115&8.399998799991602&0.16565717746820108
548&52.0538121737135&25.34161721264962&1.0&27.093688035737717&32.1730938851921&8.401613877089739&0.16596002422774075
549&52.15374463584957&25.384861773117255&1.0&27.11054957049619&32.1848018177228&8.403079189220389&0.16626287098728043
550&52.348728929108894&25.444876035565805&1.0&27.118732138217705&32.1879995012073&8.408941998689588&0.1665657177468201
551&52.35159192777929&25.510276593973536&1.0&27.134249898908212&32.20995001991349&8.419553842216741&0.16686856450635978
552&52.384088838549246&25.5540722387167&1.0&27.14109885634371&32.21042116040278&8.422451780683378&0.16717141126589946
553&52.442714368482044&25.608444922294986&1.0&27.152903845860475&32.22090754029842&8.424503181321299&0.16747425802543914
554&52.450788488370925&25.65843980490672&1.0&27.15706258921027&32.23215139569231&8.440121033284155&0.16777710478497881
555&52.55575178060978&25.662807632234365&1.0&27.16027308192457&32.2531882225871&8.441574156889569&0.16807995154451846
556&52.65686243035715&25.67654106321169&1.0&27.175300309753467&32.28246734890032&8.44237975739553&0.16838279830405814
557&52.66777530370077&25.765878162991623&1.0&27.18821732029834&32.35229276895943&8.449366813932699&0.16868564506359782
558&52.704711347047095&25.796815345288106&1.0&27.214279032617842&32.35553324408746&8.467209258865456&0.1689884918231375
559&52.79865070160249&25.79920255776876&1.0&27.214381920688453&32.35698552548772&8.474294160882659&0.16929133858267717
560&52.799648204405834&25.831002976842484&1.0&27.240530867879514&32.36070930412772&8.474942259626035&0.16959418534221685
561&52.843301685106134&25.845036610250872&1.0&27.24126447636562&32.43528300168481&8.477020952833193&0.16989703210175652
562&52.849117035710684&25.873776698022713&1.0&27.281449204516402&32.44242466022198&8.478154628091096&0.17019987886129617
563&52.931195833502876&25.87577797017169&1.0&27.31360038239533&32.443097703112855&8.478413347460787&0.17050272562083585
564&52.94053305137272&25.919133015094825&1.0&27.33531287186511&32.45774314926815&8.483739005931685&0.17080557238037553
565&53.00336155270897&25.956746293506466&1.0&27.34315275755369&32.48885506143308&8.488486646884272&0.1711084191399152
566&53.04965444818142&25.984681906961317&1.0&27.35764614933241&32.49252656614807&8.489656160263014&0.17141126589945488
567&53.0952340765496&25.994267018849804&1.0&27.38958401767851&32.530412080717994&8.49520990731365&0.17171411265899456
568&53.123195793973494&26.016084919328048&1.0&27.395411767882372&32.540640820048424&8.499779541446207&0.17201695941853423
569&53.13209326147436&26.031202106338675&1.0&27.4614917672054&32.55819865933341&8.501830918643527&0.17231980617807388
570&53.15231777519096&26.053342649555393&1.0&27.464630702577328&32.57828867303887&8.512411404899833&0.17262265293761356
571&53.16812317935912&26.070513081336205&1.0&27.4977404911408&32.59480736855423&8.51659448561835&0.17292549969715323
572&53.28172830600487&26.076515257558793&1.0&27.535394167814253&32.65609372767538&8.53370305179046&0.1732283464566929
573&53.33977373840091&26.086851430201254&1.0&27.5653904982975&32.65979398809074&8.533918204102696&0.1735311932162326
574&53.379685599273515&26.178844877623586&1.0&27.56766847115924&32.691166623492784&8.537290203342156&0.17383403997577226
575&53.40423763774995&26.21466563697611&1.0&27.57361590241877&32.70754692216826&8.540445512705958&0.17413688673531194
576&53.407454119400626&26.235684647302907&1.0&27.62662199713816&32.709454070290356&8.549866285439876&0.17443973349485162
577&53.532651830216835&26.237230248443456&1.0&27.630765172277346&32.71633858955981&8.551395650194374&0.17474258025439127
578&53.840143345715184&26.264084896727837&1.0&27.715058100554646&32.726657750282726&8.555062922177594&0.17504542701393094
579&53.94972065859986&26.360233053698355&1.0&27.724582297757408&32.73160970729268&8.555883519097756&0.17534827377347062
580&53.98348846447012&26.390617857017265&1.0&27.735897666709086&32.737739631271346&8.557953666990848&0.1756511205330103
581&54.05247531922085&26.396008293962257&1.0&27.738798856053386&32.73846013547403&8.567417504896007&0.17595396729254997
582&54.07835467045992&26.409345253408798&1.0&27.767438697502566&32.78031215617376&8.576839363956925&0.17625681405208965
583&54.08266508349291&26.42218145755937&1.0&27.815335989325558&32.78371412851477&8.58942295244036&0.17655966081162933
584&54.157705362512345&26.43245389407333&1.0&27.833987392733047&32.785320133518105&8.596068511650833&0.17686250757116898
585&54.194478475772044&26.434848170573108&1.0&27.83809451770421&32.81898237573635&8.598535965755987&0.17716535433070865
586&54.314070636415885&26.482505161567666&1.0&27.865613837187443&32.828945846538204&8.599188585583741&0.17746820109024833
587&54.315376094479454&26.52009246088193&1.0&27.92032102097037&32.83300430585567&8.599606849489128&0.177771047849788
588&54.4207341648351&26.542545259327742&1.0&27.924776138030012&32.84001844167819&8.601665321227404&0.17807389460932768
589&54.507331997046094&26.54750666514519&1.0&27.939687986176448&32.84448121681278&8.602654906458108&0.17837674136886736
590&54.67793417869342&26.557710821163028&1.0&27.943890762375048&32.84642437187826&8.607200917442755&0.17867958812840704
591&54.69699081790358&26.562044339872756&1.0&27.953696525477486&32.8478263905375&8.60966214278517&0.1789824348879467
592&54.69795611461379&26.575174775016013&1.0&27.970237665245968&32.85807761177228&8.611600379371081&0.17928528164748636
593&54.79829716258411&26.619268593809867&1.0&27.977166350092457&32.873931858620914&8.617210947018094&0.17958812840702604
594&54.80431773017763&26.66903412912355&1.0&27.991821431961277&32.892514370261736&8.621198458890074&0.17989097516656571
595&54.81613903283473&26.719279949641574&1.0&27.992093739421016&32.90464741527103&8.622212967232375&0.1801938219261054
596&54.83991553362153&26.730587686268077&1.0&27.996149406988774&32.952080337338835&8.623917527169771&0.18049666868564507
597&54.87550608404027&26.75370062921161&1.0&27.997438708488154&32.981917899088494&8.635131825173664&0.18079951544518474
598&54.912584311155676&26.756861998929157&1.0&28.029845537583828&32.991690930285785&8.637823092746624&0.18110236220472442
599&55.00953536308914&26.79843245581922&1.0&28.07949652202716&33.061734237787235&8.645870348748666&0.18140520896426407
600&55.02085004803929&26.845290044801306&1.0&28.084532724861536&33.14810784211671&8.651050569531215&0.18170805572380375
601&55.1149895204396&26.852976184522436&1.0&28.1080505325737&33.16244308108974&8.660529282935556&0.18201090248334342
602&55.19156891402785&26.918771156219854&1.0&28.1279003206678&33.18339434077517&8.662806877096674&0.1823137492428831
603&55.24427805789387&26.95538068888785&1.0&28.149009276378962&33.19084461165724&8.6649798115747&0.18261659600242278
604&55.32794317038071&27.141032504780117&1.0&28.16757504541894&33.202141011803896&8.668487877297014&0.18291944276196245
605&55.44708777686627&27.162488055694595&1.0&28.188906480218904&33.214224678831435&8.67041917857619&0.18322228952150213
606&55.507925391036935&27.17590745911447&1.0&28.193427915262603&33.21653968278981&8.673851697904553&0.1835251362810418
607&55.52043615534583&27.237495393719076&1.0&28.210665071441042&33.22874797353738&8.67613171146776&0.18382798304058146
608&55.661128732516374&27.30233312636695&1.0&28.236544871326018&33.23241693371563&8.687012009657895&0.18413082980012113
609&55.7277280716825&27.36744445938004&1.0&28.26705244407704&33.240718350502156&8.68897403575336&0.1844336765596608
610&55.747710532642685&27.385076508648996&1.0&28.26986915313557&33.24260750875338&8.691356865238184&0.18473652331920049
611&55.7968540663921&27.488259340241488&1.0&28.322458162357705&33.2428157633966&8.69367311645512&0.18503937007874016
612&55.80367768039156&27.496592642133688&1.0&28.36137704609215&33.24428749480682&8.70207065016711&0.18534221683827984
613&55.829540103594404&27.50851767658698&1.0&28.387679489247933&33.24875562801646&8.706122466498982&0.18564506359781952
614&55.95131275204327&27.542905856848854&1.0&28.392079574837243&33.2606935297785&8.717664995844192&0.18594791035735916
615&55.955917176577564&27.57525030628195&1.0&28.40359211424809&33.31741751187241&8.722913161476873&0.18625075711689884
616&55.96079086703371&27.57986539008436&1.0&28.409638554216873&33.321367529985935&8.724360278917318&0.18655360387643852
617&56.062498082048215&27.590101710846945&1.0&28.463852868887194&33.352398397252436&8.727286032739636&0.1868564506359782
618&56.08880000446905&27.59064979345617&1.0&28.464832116381995&33.36629563255486&8.73374865682905&0.18715929739551787
619&56.10484777415008&27.64886942905244&1.0&28.475832407233682&33.367261983328426&8.738029681195558&0.18746214415505755
620&56.180340336533924&27.68331442396556&1.0&28.48887873368053&33.37458666099434&8.738909358034041&0.18776499091459722
621&56.25472337064961&27.711511930918196&1.0&28.498461823859508&33.38289138471075&8.742788030818847&0.18806783767413687
622&56.25597414416809&27.727345159582395&1.0&28.512858605818472&33.39286532032788&8.744952055491428&0.18837068443367655
623&56.316629320296045&27.730346450594304&1.0&28.53010236101193&33.39515927003643&8.756976981055203&0.18867353119321623
624&56.416026168663876&27.732413081092446&1.0&28.548399284652785&33.402219670876384&8.763481452835634&0.1889763779527559
625&56.439670875723344&27.74874519390918&1.0&28.55706303243733&33.408641280018486&8.770723925460787&0.18927922471229558
626&56.4453749805189&27.817895585022885&1.0&28.588665429148673&33.43908138358041&8.774301336573513&0.18958207147183526
627&56.655510925291566&27.842985507785606&1.0&28.60645373024836&33.45122079511872&8.774894095159375&0.18988491823137493
628&56.731776544961946&27.899119890240907&1.0&28.60804535311501&33.49645712209303&8.78072292676158&0.1901877649909146
629&56.75776783691363&27.913451922785544&1.0&28.631815254221472&33.50356613233529&8.783563193713174&0.19049061175045426
630&56.871240204827785&27.958897998012414&1.0&28.635492548683523&33.535805840259314&8.79596706370162&0.19079345850999394
631&56.876238351263545&28.144860693308367&1.0&28.648001808767006&33.568742418115654&8.798505561688035&0.1910963052695336
632&56.94584903925713&28.146422812409543&1.0&28.650941454377932&33.57774968394436&8.801758321196596&0.1913991520290733
633&56.9900672082917&28.151146663698515&1.0&28.66481622968629&33.5896771652026&8.822699249795738&0.19170199878861297
634&57.0295525067679&28.15209688643169&1.0&28.67494002007838&33.64225134926752&8.824603452177671&0.19200484554815264
635&57.036003675253454&28.15865962759045&1.0&28.676465701006016&33.67333785056768&8.82485587538506&0.19230769230769232
636&57.35545245723267&28.162147370768057&1.0&28.681412927609273&33.70213537323715&8.83809330126618&0.19261053906723197
637&57.499910309611224&28.188274435368633&1.0&28.694760481820374&33.765599684722154&8.841576591330934&0.19291338582677164
638&57.77018975840806&28.238114852049044&1.0&28.69750809565864&33.78514243157699&8.848361483434138&0.19321623258631132
639&57.77601366721448&28.258814792310165&1.0&28.807648992372975&33.81344184856651&8.862636911000143&0.193519079345851
640&57.776096162521654&28.28425434891035&1.0&28.878179505813954&33.8134530478982&8.868723377454673&0.19382192610539067
641&57.86970351698477&28.290661921054916&1.0&28.909946963420147&33.81628590387713&8.888795086023697&0.19412477286493035
642&57.882547646060814&28.30329028028096&1.0&29.001331344336975&33.82000570504897&8.902709558399629&0.19442761962447003
643&57.90791826732018&28.34173730877911&1.0&29.006883345784768&33.82788922252542&8.908613493673085&0.1947304663840097
644&57.94020873501549&28.357928078090552&1.0&29.035737854713428&33.82966486008184&8.911834835877787&0.19503331314354935
645&58.02372330415443&28.371330129366207&1.0&29.054841483559997&33.90393936904371&8.912814156950533&0.19533615990308903
646&58.060360749061786&28.385476487723675&1.0&29.06008662554141&33.917219069075564&8.915131108849577&0.1956390066626287
647&58.23118375897568&28.4095695392132&1.0&29.06941521586634&33.92879187200564&8.918891158447623&0.19594185342216838
648&58.25300530317681&28.43349150137837&1.0&29.07877546696797&33.94760399023692&8.929046813310775&0.19624470018170806
649&58.25493885230479&28.484237215161617&1.0&29.083205362447174&33.94776853590913&8.931441189513858&0.19654754694124774
650&58.27744248176002&28.49979154863331&1.0&29.11031117842534&34.01398343709392&8.935884403136798&0.1968503937007874
651&58.369862286188166&28.508066789181143&1.0&29.11551418945925&34.02183854937718&8.939011276507209&0.19715324046032706
652&58.429234119681084&28.54378568550567&1.0&29.12269372888402&34.02341011877899&8.943011091009202&0.19745608721986674
653&58.67625733889792&28.557285324029888&1.0&29.12395876410468&34.024874201691496&8.946491799563777&0.19775893397940641
654&58.707247250263684&28.59780964383807&1.0&29.130841544567005&34.02812589815055&8.947385469190323&0.1980617807389461
655&58.767992496746054&28.624899105672682&1.0&29.186596395732625&34.06129734148237&8.951601561595986&0.19836462749848577
656&58.7796887077507&28.6450300750452&1.0&29.19021603385621&34.08439080749924&8.964426509390035&0.19866747425802544
657&58.78138788267419&28.653621352413776&1.0&29.194512480264468&34.091963541282624&8.965677946990992&0.19897032101756512
658&58.79831170498742&28.66009187042045&1.0&29.218272262850675&34.09981670475889&8.974777590235346&0.1992731677771048
659&58.83617508119279&28.68540790144167&1.0&29.279581432787765&34.16697913994198&8.975824408163806&0.19957601453664445
660&58.95813892927673&28.686184961670197&1.0&29.28201866441468&34.168244980960544&8.984038370451442&0.19987886129618412
661&58.96393610441681&28.70499808847821&1.0&29.284536762281565&34.208699524551726&8.98986522295694&0.2001817080557238
662&59.01453778714904&28.70803027109572&1.0&29.294855310330234&34.21911364655167&8.994242119299296&0.20048455481526348
663&59.06062810924228&28.731472471770267&1.0&29.298215959555606&34.28819208626328&8.994353628681987&0.20078740157480315
664&59.07575058171849&28.754998469146347&1.0&29.305808175883847&34.339861203536465&9.0023323674034&0.20109024833434283
665&59.17501025235804&28.766811378608935&1.0&29.371498536701893&34.388121379272434&9.008409023620816&0.2013930950938825
666&59.199748188229286&28.78485687578885&1.0&29.447999948126373&34.4168647849283&9.01615191198943&0.20169594185342216
667&59.246535749087485&28.786350267513875&1.0&29.460833767248115&34.42811016144351&9.031100622494067&0.20199878861296183
668&59.28800967009644&28.79239047132456&1.0&29.48131794974716&34.43577540356245&9.031879572517308&0.2023016353725015
669&59.28958833723074&28.796072908200962&1.0&29.486113588596147&34.46693663933774&9.036286719269897&0.20260448213204119
670&59.329796603920464&28.946005853117907&1.0&29.500063313178636&34.49844642874646&9.038724428327212&0.20290732889158086
671&59.331869827594105&28.94744602173874&1.0&29.56738490533537&34.49924054526928&9.047041290629968&0.20321017565112054
672&59.3721107101315&28.947586160401002&1.0&29.577494194809958&34.51299898878632&9.04834077529894&0.20351302241066022
673&59.444200308267476&28.954219661302794&1.0&29.605450074804015&34.52715088320717&9.05156423890194&0.2038158691701999
674&59.50336627711182&28.964615493350067&1.0&29.641262858251917&34.55180747773619&9.054444453969532&0.20411871592973954
675&59.68717156631222&29.01321948398099&1.0&29.652935074182523&34.568342994625795&9.058459212305367&0.20442156268927922
676&59.695146903847075&29.039415707422624&1.0&29.656019877478307&34.585870367963786&9.060682550107217&0.2047244094488189
677&59.702700599268404&29.04203866882399&1.0&29.671464973388403&34.60007950178879&9.077299469913205&0.20502725620835857
678&59.73921243978629&29.07149314449301&1.0&29.672164767234058&34.60706864513058&9.077945508475436&0.20533010296789825
679&59.85009717096394&29.07160888285245&1.0&29.699794156946297&34.6118385110706&9.079546634622519&0.20563294972743792
680&59.85208280462602&29.07995610362392&1.0&29.72022568011644&34.6215250575695&9.085865071831684&0.2059357964869776
681&59.86718011970109&29.097876577736105&1.0&29.720575949678107&34.6234552332913&9.093503438118645&0.20623864324651725
682&59.94182234189491&29.126850198107196&1.0&29.75483206226254&34.629684859329956&9.09423336396879&0.20654149000605693
683&59.982271805960956&29.160798698675755&1.0&29.78255812226837&34.642839058758845&9.09764265500564&0.2068443367655966
684&60.005728622425444&29.21441217463366&1.0&29.811379292212223&34.72668887517204&9.098230585591912&0.20714718352513628
685&60.14814012539561&29.328902173628048&1.0&29.818618881118887&34.73999701774442&9.102564102564106&0.20745003028467596
686&60.17517171055633&29.371736353596898&1.0&29.827658030845562&34.7439866725494&9.10682011564571&0.20775287704421563
687&60.18785057007735&29.38240091459659&1.0&29.935472178898575&34.745792079207924&9.118472934726565&0.2080557238037553
688&60.273979973419856&29.390990854556307&1.0&29.943847909534178&34.748276492024274&9.1253725283952&0.20835857056329496
689&60.27590101446061&29.40662951012028&1.0&29.946437594744822&34.75036141348575&9.128099346962228&0.20866141732283464
690&60.48814158314698&29.44509603307298&1.0&29.94813892840208&34.81963980643171&9.136239154360013&0.2089642640823743
691&60.514377835264106&29.45884245207149&1.0&29.959746103846584&34.8210632747779&9.1362567243427&0.209267110841914
692&60.540449017662475&29.46899896576639&1.0&30.00114337983077&34.846893412754355&9.152572677306141&0.20956995760145367
693&60.707268342523385&29.565424477975913&1.0&30.023286839349506&34.85299225321272&9.1644745418861&0.20987280436099334
694&60.739534407169955&29.678317254467814&1.0&30.03630459092233&34.86536336210759&9.170188828412437&0.21017565112053302
695&60.792899953895805&29.70971382820796&1.0&30.058311046529838&34.86628497614994&9.177335655152065&0.2104784978800727
696&60.85275908479139&29.72714848092492&1.0&30.075252133436763&34.87693768130546&9.189076338758762&0.21078134463961234
697&60.90102925642979&29.80283272753233&1.0&30.07773540627751&34.9237448792273&9.191684427518256&0.21108419139915202
698&60.907962812853384&29.80721815104681&1.0&30.11165986686708&34.94049857773525&9.195088389334305&0.2113870381586917
699&60.98845691177601&29.811382854828093&1.0&30.120865814393415&34.97125539905158&9.198051728632251&0.21168988491823137
700&61.04609731655717&29.865127130454532&1.0&30.124702035026896&34.99723810446749&9.200753740578245&0.21199273167777105
701&61.14034198241641&29.882027213878224&1.0&30.129906337331647&35.03158760150583&9.219327088220243&0.21229557843731073
702&61.19982736296937&29.937132047988033&1.0&30.12992750895911&35.03720949569701&9.22044937950505&0.2125984251968504
703&61.266727215895344&29.96861761368959&1.0&30.144955124544378&35.044675253991294&9.22999949967479&0.21290127195639005
704&61.270864353935124&29.97326136470001&1.0&30.14894801556467&35.0680540200274&9.23689686199528&0.21320411871592973
705&61.282910483484926&29.994428735112635&1.0&30.17819038085432&35.071510133426486&9.24579973827515&0.2135069654754694
706&61.385225010697084&30.013820449329128&1.0&30.189519760606615&35.07427537586255&9.255438643359785&0.21380981223500908
707&61.428157848649136&30.014498682612388&1.0&30.216406837145673&35.07627678349087&9.255686915608365&0.21411265899454876
708&61.653872474634774&30.05427848184358&1.0&30.22644730715505&35.09913589015152&9.259345593116413&0.21441550575408844
709&61.693378773961506&30.0819676488255&1.0&30.23668267964428&35.1251895655006&9.263850653819686&0.2147183525136281
710&61.846298149598205&30.106151981776115&1.0&30.267722906791477&35.12595870352171&9.264128085914479&0.2150211992731678
711&61.87273760350366&30.141038256254287&1.0&30.26809779367919&35.133927435402846&9.269010514757051&0.21532404603270744
712&62.01972064192917&30.141103879147778&1.0&30.27291001537189&35.134840081149676&9.27023443734409&0.21562689279224712
713&62.0319874585147&30.16144583716393&1.0&30.294260454389136&35.139985893165154&9.273664190659991&0.2159297395517868
714&62.051958316509314&30.218941666887925&1.0&30.294536696666245&35.13999855522647&9.27665187322825&0.21623258631132647
715&62.06397001537132&30.236344415519092&1.0&30.32346093372037&35.15055718622407&9.282628958555938&0.21653543307086615
716&62.099818134350464&30.25333697395387&1.0&30.33853669707262&35.150956591509136&9.282660549759564&0.21683827983040582
717&62.1095749723495&30.287754718732657&1.0&30.35078154420321&35.15739695558953&9.28622683441314&0.2171411265899455
718&62.13311203975382&30.33419508950169&1.0&30.35921416208667&35.20927647856266&9.297356161024652&0.21744397334948515
719&62.154356605292946&30.34557556719506&1.0&30.36086111988602&35.223174540900246&9.325005003669359&0.21774682010902482
720&62.15806871016307&30.388051409311448&1.0&30.37137243533996&35.24069216493348&9.32709921593664&0.2180496668685645
721&62.17908578584848&30.413153382082466&1.0&30.37899076969072&35.268023360339626&9.336992557598741&0.21835251362810418
722&62.36089454685264&30.4756832849817&1.0&30.38678625129396&35.280086088360136&9.338528538525823&0.21865536038764385
723&62.38380499896713&30.520106081852635&1.0&30.393995747076453&35.29081968719843&9.346666244070445&0.21895820714718353
724&62.45049178803122&30.52760236300672&1.0&30.43580692079268&35.293258635796406&9.350486331894656&0.2192610539067232
725&62.53363330813301&30.53942532489412&1.0&30.441312777830312&35.293898115320026&9.357966142394044&0.21956390066626288
726&62.55935405015&30.577781237027807&1.0&30.45320201930038&35.315787954450336&9.367798065902369&0.21986674742580253
727&62.564278202815224&30.587675860033446&1.0&30.461934582906018&35.32181642627488&9.375772461199439&0.2201695941853422
728&62.58011472275336&30.614080871927435&1.0&30.472594833968703&35.325428245026096&9.378980709964615&0.2204724409448819
729&62.6311371855271&30.636986549686405&1.0&30.47651145908949&35.354597964857334&9.379385056917116&0.22077528770442156
730&62.84136318100395&30.666070535134505&1.0&30.49819176557864&35.36311135648623&9.379727305165924&0.22107813446396124
731&62.912028928188036&30.6787258231533&1.0&30.499605310369585&35.36687803152789&9.389577074615989&0.22138098122350092
732&62.93453850294177&30.689329689216983&1.0&30.505334314833433&35.38127117061852&9.40260038240918&0.2216838279830406
733&63.04772764293859&30.7187461520871&1.0&30.536595586181203&35.41257705073494&9.403246692851981&0.22198667474258024
734&63.08983756046338&30.75253441492128&1.0&30.566056926471276&35.428982110367954&9.406273721354863&0.22228952150211992
735&63.0963492039674&30.769407981127642&1.0&30.580455918981446&35.45429423314668&9.4199924455991&0.2225923682616596
736&63.1212334212922&30.801819886993385&1.0&30.599521262304297&35.45953384663623&9.42435324393878&0.22289521502119927
737&63.12554783727775&30.82058374597806&1.0&30.653430523530727&35.468343701064555&9.426250037948934&0.22319806178073895
738&63.17053419340426&30.825466298207225&1.0&30.653989085674105&35.4958394985124&9.433325122957008&0.22350090854027863
739&63.18595062708092&30.829920301948007&1.0&30.659775094544646&35.508317091963924&9.443113426761153&0.2238037552998183
740&63.18790961872617&30.846804877596092&1.0&30.68091703330935&35.54152707466852&9.46278877810104&0.22410660205935795
741&63.21689870522114&30.875789589827047&1.0&30.69237772336283&35.562549674137664&9.463708529416687&0.22440944881889763
742&63.22742240360144&30.922814401095547&1.0&30.69825632632507&35.566668919375545&9.479416733351115&0.2247122955784373
743&63.31976513053973&30.94270718186805&1.0&30.707769574723503&35.572931280009726&9.480373712978261&0.22501514233797698
744&63.3510942950865&31.001577548071083&1.0&30.735145513338722&35.598406232345155&9.48796860177991&0.22531798909751666
745&63.447294303956056&31.02525903762774&1.0&30.773037041283576&35.60145090540997&9.49500597250108&0.22562083585705633
746&63.55577021330947&31.059069692580078&1.0&30.801826919346162&35.632688021134314&9.496305371983714&0.225923682616596
747&63.585087691776735&31.06981846285531&1.0&30.82815697164572&35.656712768558585&9.521736994645579&0.2262265293761357
748&63.612862228576766&31.107661784817687&1.0&30.84762222469328&35.65786093832633&9.524178021556235&0.22652937613567534
749&63.630035394344404&31.154582531171613&1.0&30.874206452735017&35.657941013917494&9.525242123538321&0.226832222895215
750&63.715788965583805&31.197840874479684&1.0&30.87769629762118&35.66078312030837&9.52822906940554&0.2271350696547547
751&63.76455610370382&31.27832822557451&1.0&30.884018467454805&35.667597778980266&9.531139851730352&0.22743791641429437
752&63.842855016978035&31.30190923116482&1.0&30.914360555472&35.68084381222309&9.533485740600637&0.22774076317383404
753&63.93197854665551&31.316685095567014&1.0&30.929504891926186&35.68294364083436&9.540848723038772&0.22804360993337372
754&63.936007733204455&31.32711004500297&1.0&30.937343296333218&35.688274957970954&9.54408903416608&0.2283464566929134
755&63.96385963701947&31.345569008057836&1.0&30.98477561444824&35.75579305778871&9.552714708200725&0.22864930345245305
756&63.9700910089882&31.355585400537212&1.0&30.996183551170116&35.76248288114891&9.552819268848959&0.22895215021199272
757&63.986126034421&31.386569935956395&1.0&31.001331654515973&35.77882965177436&9.55546716518834&0.2292549969715324
758&64.15733467590172&31.415917298757208&1.0&31.00307727457714&35.78883771216395&9.597607897907766&0.22955784373107208
759&64.26652226392632&31.45939466586754&1.0&31.004710410752065&35.78964177856683&9.59773085188762&0.22986069049061175
760&64.28600119039359&31.53392919665853&1.0&31.00524116068157&35.794426914195824&9.605792015714918&0.23016353725015143
761&64.3120941450403&31.620621499504864&1.0&31.009936151724645&35.79910192029671&9.609911874443588&0.2304663840096911
762&64.33296852284423&31.624425610616434&1.0&31.01698892828108&35.80265350394566&9.610008787303558&0.23076923076923078
763&64.33530717986676&31.635015075206887&1.0&31.062018108509587&35.84483947628239&9.619906594711379&0.23107207752877043
764&64.33953211490106&31.66805639153795&1.0&31.07498980903702&35.84562963608755&9.624336332868165&0.2313749242883101
765&64.35882528251555&31.67469218578569&1.0&31.08103189101376&35.846141538584604&9.625087922983706&0.23167777104784978
766&64.40390082997256&31.692855152307644&1.0&31.082823974004782&35.85212674850129&9.627544593564842&0.23198061780738946
767&64.51862699861576&31.694510995504675&1.0&31.08352683318505&35.867522231204525&9.638486606087085&0.23228346456692914
768&64.52117744606765&31.818400192169104&1.0&31.091040188228153&35.89820557895784&9.640744853347707&0.23258631132646881
769&64.53310459940653&31.864558143268532&1.0&31.117073539415006&35.90365417216047&9.651601364033928&0.2328891580860085
770&64.53495174466222&31.87837272745375&1.0&31.162034772137137&35.90537803045153&9.653482197562802&0.23319200484554814
771&64.5989021419306&31.95362321637032&1.0&31.181235328502364&35.93227736262801&9.65842681069104&0.23349485160508782
772&64.62077651260981&31.963656242341983&1.0&31.20529960266313&35.93437387007353&9.660440517315214&0.2337976983646275
773&64.71029399160024&31.976862720869878&1.0&31.219917479898054&35.93563918690295&9.667078140030302&0.23410054512416717
774&64.80622137776479&32.00434992750121&1.0&31.235326106659887&35.944843273298396&9.668140040693185&0.23440339188370685
775&64.83947493278508&32.12012092113453&1.0&31.25961972097354&35.94992750120831&9.672421452915241&0.23470623864324652
776&64.94517388577557&32.16058810505736&1.0&31.282679204015448&35.97763344732265&9.674716921371447&0.2350090854027862
777&64.94615699180184&32.19180891291331&1.0&31.29800764664067&35.97855305934302&9.675607448102815&0.23531193216232588
778&65.12320817634577&32.19252050931465&1.0&31.308470250438663&35.97973205729639&9.67909418484579&0.23561477892186553
779&65.18015432689242&32.22124960774275&1.0&31.339043225669332&35.98893239156367&9.683989592095022&0.2359176256814052
780&65.1878324785021&32.28105331232295&1.0&31.356847206990487&35.99228505269537&9.687355598300408&0.23622047244094488
781&65.20157196243059&32.309953948660514&1.0&31.361327716530727&35.99440178350261&9.696512278929863&0.23652331920048456
782&65.30898973610081&32.3911249135912&1.0&31.368038178769506&36.02197292069632&9.700995573750882&0.23682616596002423
783&65.33916637070999&32.47529578588204&1.0&31.451730983119575&36.023623024998884&9.701535099341092&0.2371290127195639
784&65.37751411970257&32.496796769851954&1.0&31.466262478440395&36.03270075011234&9.702678357799327&0.23743185947910359
785&65.56072913595558&32.542602901141755&1.0&31.472868217054277&36.03645489558929&9.70640138072799&0.23773470623864323
786&65.57563923553536&32.561296069480015&1.0&31.4798696902199&36.041794930429724&9.729955568874011&0.2380375529981829
787&65.5811490023932&32.56321332779112&1.0&31.51612174294963&36.0456182839466&9.730233356211395&0.2383403997577226
788&65.72749809305873&32.5696934723768&1.0&31.534124708414367&36.13287712437962&9.737173954468517&0.23864324651726226
789&65.73322858464451&32.67874189326169&1.0&31.534364743347282&36.157553248276436&9.750721054800167&0.23894609327680194
790&65.7607757526527&32.69741453415328&1.0&31.53884175531014&36.16808716081109&9.751475712399168&0.23924894003634162
791&65.80437208560838&32.706286327966765&1.0&31.58445075600182&36.18092434679696&9.755527000757802&0.2395517867958813
792&66.12984031845221&32.70712015575802&1.0&31.62657610917208&36.18490285900525&9.755895987608712&0.23985463355542097
793&66.16380062667788&32.729029103203715&1.0&31.658421638776954&36.18617344963028&9.759054192641418&0.24015748031496062
794&66.214500675822&32.74370565314306&1.0&31.662908996523935&36.206682327921236&9.760370729789818&0.2404603270745003
795&66.22741949559297&32.860789722897024&1.0&31.67086976437485&36.211309500933865&9.760891887927238&0.24076317383403997
796&66.3548067791841&32.862848546486994&1.0&31.672184826191007&36.24093063168603&9.768589190504635&0.24106602059357965
797&66.35907831687197&32.90272014497063&1.0&31.702938853154063&36.244478447902544&9.770182524012602&0.24136886735311933
798&66.37996287228148&32.914698303628946&1.0&31.716774051064412&36.259729903614684&9.773277232013868&0.241671714112659
799&66.45925729794136&32.928213610956504&1.0&31.732523935323105&36.266143720261574&9.808151965496771&0.24197456087219868
800&66.48658093514705&32.94943035853905&1.0&31.749928903213565&36.273842172709884&9.812608296457885&0.24227740763173833
801&66.51270544049477&32.97598540369188&1.0&31.784247361058387&36.27942405032187&9.81499150518307&0.242580254391278
802&66.55127956892765&33.01062139648028&1.0&31.803344871670276&36.30847121840261&9.81718665206202&0.24288310115081768
803&66.96719894552604&33.02508064585012&1.0&31.820624886432096&36.316617958784356&9.821780002197782&0.24318594791035736
804&67.04077417093353&33.04027497341204&1.0&31.831223514804705&36.32149466071338&9.821955497186366&0.24348879466989704
805&67.05073815687236&33.096229377314096&1.0&31.831674907145615&36.330365137446506&9.82260872077486&0.2437916414294367
806&67.08510778361241&33.11987964297942&1.0&31.838162727711204&36.34571373157485&9.82390307226309&0.2440944881889764
807&67.20578857507252&33.12557772456255&1.0&31.88409308677599&36.348348410122966&9.830889328453093&0.24439733494851604
808&67.24046049041074&33.12939943088213&1.0&31.884181275765986&36.35270943657335&9.832381320135433&0.24470018170805571
809&67.24958796210085&33.17473769342286&1.0&31.887913350915856&36.36144175151775&9.832411957411958&0.2450030284675954
810&67.30305269211604&33.19284687767635&1.0&31.917068039639048&36.38811939133828&9.832895020478553&0.24530587522713507
811&67.32032336905432&33.23187911932646&1.0&31.988273067388704&36.38864103255795&9.83329495017168&0.24560872198667474
812&67.36134848743804&33.280750510031964&1.0&31.990333855259905&36.39102507615253&9.84224055550687&0.24591156874621442
813&67.40289161412984&33.28084866672294&1.0&32.00642412767109&36.40620502793851&9.844619162430192&0.2462144155057541
814&67.43565794935657&33.31878872501964&1.0&32.017385141961064&36.42097235462345&9.847963931321285&0.24651726226529377
815&67.47284340805268&33.32017844886754&1.0&32.0188074937479&36.42758968742283&9.852658184220354&0.24682010902483342
816&67.48985026790658&33.32806441517661&1.0&32.08144997291513&36.43421398426268&9.855046955359594&0.2471229557843731
817&67.49336583993619&33.355247934152395&1.0&32.0880024182899&36.43831805380948&9.856040415716748&0.24742580254391278
818&67.52712946051955&33.36230439917331&1.0&32.17056324299618&36.47626283869042&9.858350445583046&0.24772864930345245
819&67.63704061945846&33.372025877678055&1.0&32.17087916648047&36.561900089586615&9.862484470474886&0.24803149606299213
820&67.74768283496545&33.37898776260875&1.0&32.172191815508064&36.566493746124415&9.870369476490051&0.2483343428225318
821&67.7542562668885&33.38111452743688&1.0&32.1886111553362&36.62708880672484&9.880249614647399&0.24863718958207148
822&67.96435473480781&33.40015704873192&1.0&32.19848053181388&36.644056231750255&9.886816052582097&0.24894003634161113
823&68.02768180180108&33.40037040259529&1.0&32.200998797069225&36.64474778067204&9.890097060174195&0.2492428831011508
824&68.09391277399669&33.427879470005685&1.0&32.2211592366003&36.6500185119421&9.890989494824654&0.24954572986069049
825&68.09869945895528&33.45668261154883&1.0&32.23013903067173&36.699872983990076&9.89183959754269&0.24984857662023016
826&68.12116246656873&33.45950884782488&1.0&32.233730122821015&36.70717068032044&9.89808991898726&0.2501514233797698
827&68.20435892316576&33.51205672292793&1.0&32.25476998476506&36.71178133624107&9.898452443053381&0.2504542701393095
828&68.21980678523717&33.55511572578191&1.0&32.28890241428281&36.71381081897853&9.904717935113103&0.25075711689884916
829&68.28580248884914&33.58743924328903&1.0&32.30109269585239&36.71982444032908&9.905057920920305&0.25105996365838884
830&68.30822429532007&33.5922911295851&1.0&32.33234000905678&36.73234458729512&9.91879125002759&0.2513628104179285
831&68.31466900346653&33.65251408848566&1.0&32.38411074620394&36.74993775417047&9.929662618304937&0.2516656571774682
832&68.34241021311338&33.66500274617815&1.0&32.3987334492534&36.7820189847621&9.930564948825463&0.25196850393700787
833&68.40184146293998&33.683844671237644&1.0&32.404278200916345&36.78240857397235&9.950030364806056&0.25227135069654755
834&68.45884466029156&33.708333991876216&1.0&32.41086141009011&36.79791697158456&9.950821793710366&0.2525741974560872
835&68.5919989575189&33.74026209758271&1.0&32.4843356502468&36.80509278211619&9.956049722850866&0.2528770442156269
836&68.67419333647857&33.766515073374265&1.0&32.49237602543267&36.83372597272031&9.957680006240736&0.2531798909751666
837&68.74962957298129&33.79631401058606&1.0&32.52635484298397&36.83809463831664&9.961319442622091&0.25348273773470625
838&68.84552173442376&33.799886118135674&1.0&32.529906080079094&36.87884792835857&9.963044391145997&0.25378558449424593
839&68.91539748890024&33.87475270759196&1.0&32.55257411810375&36.8917471079941&9.967417694090106&0.2540884312537856
840&68.98617257941531&33.95403962604907&1.0&32.56670854406254&36.920504428907606&9.970394119261153&0.2543912780133253
841&69.06581979652634&34.000721573029196&1.0&32.569657143106824&36.92938998148425&9.970828686847799&0.2546941247728649
842&69.0721503121362&34.01144977471508&1.0&32.572135425125325&36.93201305106607&9.976370255014563&0.2549969715324046
843&69.11284875652316&34.042214656559096&1.0&32.598976593465935&36.93810485274664&9.976463969243751&0.25529981829194426
844&69.15008633070308&34.0654646366127&1.0&32.66572864662354&36.958792417313724&9.978347027549539&0.25560266505148393
845&69.22145830556843&34.08222770483601&1.0&32.66694729570745&37.03623286741755&9.98031542192956&0.2559055118110236
846&69.49002093933662&34.11193882779552&1.0&32.67781690140846&37.03757637152174&9.981647999158646&0.2562083585705633
847&69.60364477644825&34.20539064163465&1.0&32.70014751786922&37.04544243464875&9.98304810338752&0.25651120533010296
848&69.71022033029838&34.21445639187576&1.0&32.70436643003014&37.069898731230374&9.991031322823593&0.25681405208964264
849&69.7698762574254&34.357246822622024&1.0&32.71635690106661&37.07153081211392&9.997356729664608&0.2571168988491823
850&69.83974838999549&34.36654469170531&1.0&32.72650290069304&37.08744615936828&10.001367989056087&0.257419745608722
851&69.86679202582621&34.47026254688339&1.0&32.73056789613252&37.09791983764587&10.019867945385556&0.25772259236826167
852&69.90520714949892&34.477351653708716&1.0&32.73250810276318&37.138798622326874&10.022701426010679&0.25802543912780135
853&69.91935362758497&34.558692846412626&1.0&32.73599375980488&37.1402478055065&10.040041492270976&0.258328285887341
854&70.0226400654755&34.5770490420702&1.0&32.736622781911855&37.14135496469881&10.042658739184626&0.2586311326468807
855&70.05719842477833&34.582720936598506&1.0&32.76510418694539&37.152233542319756&10.050245122968327&0.2589339794064204
856&70.21721068249259&34.61617872996787&1.0&32.808726856348336&37.165200638799476&10.050701459516011&0.25923682616596
857&70.33441514816384&34.62138860082861&1.0&32.825163324044034&37.17987519608908&10.05980723997476&0.2595396729254997
858&70.52699594470135&34.65740905929942&1.0&32.83115610096326&37.20994284927356&10.064515102326617&0.25984251968503935
859&70.64420150137512&34.71827574163164&1.0&32.83222503815254&37.21294620319407&10.068335686615258&0.26014536644457903
860&70.9284689908484&34.73782703488372&1.0&32.8479902886431&37.214320694089096&10.072594735915722&0.2604482132041187
861&71.05181233864297&34.77981868601539&1.0&32.85301154139392&37.231153334153085&10.076086912809707&0.2607510599636584
862&71.22103091981084&34.83304964443576&1.0&32.9510411699253&37.24018239344873&10.076443105361193&0.26105390672319806
863&71.33359925541818&34.85357957088872&1.0&32.95572115906377&37.24876799690791&10.0773839935215&0.26135675348273774
864&71.38309293253545&34.854005634616776&1.0&32.97335414612772&37.253985540127665&10.078543566513684&0.2616596002422774
865&71.38453357263339&34.87344256575025&1.0&32.98033803277138&37.26174138456845&10.0802635670642&0.2619624470018171
866&71.40797035477537&34.90507850411342&1.0&33.00751433380123&37.27019576174432&10.081480344343017&0.26226529376135677
867&71.45007421889142&34.93790423490478&1.0&33.011084344582784&37.27407880044664&10.082768894682278&0.26256814052089644
868&71.52988108067227&34.959981292715845&1.0&33.01783483181852&37.277329377352004&10.083579131394062&0.2628709872804361
869&71.59820163823365&34.96944293956069&1.0&33.03492635484324&37.283822070962515&10.092317837124957&0.2631738340399758
870&71.64387620268987&34.997439215984826&1.0&33.07055167273698&37.28772668877536&10.103119659357528&0.2634766807995155
871&71.66371005073364&35.00073695070853&1.0&33.094911500768475&37.30113295839746&10.1051930292086&0.2637795275590551
872&71.67195078421905&35.00750472519736&1.0&33.11129637348895&37.320131731501036&10.11373655758557&0.26408237431859477
873&71.71482131100579&35.01015437424535&1.0&33.11585755222714&37.33430530614181&10.114093359945189&0.26438522107813445
874&71.77264017622296&35.05122007366482&1.0&33.11727928623802&37.396516349777485&10.120618152890676&0.2646880678376741
875&71.77716610183876&35.08102259574253&1.0&33.118782859965194&37.40496926975621&10.136880794081844&0.2649909145972138
876&71.8369758517409&35.12087007304861&1.0&33.12650132986431&37.42177444409925&10.140988197037217&0.2652937613567535
877&71.89533865943987&35.203268325120014&1.0&33.17033525228582&37.42477150578448&10.147368124376865&0.26559660811629315
878&72.02244394060698&35.204136115811245&1.0&33.17727845272439&37.45949630354615&10.152179150072525&0.26589945487583283
879&72.12656199485544&35.20683709304901&1.0&33.1773318697671&37.47815544351392&10.160133171760542&0.2662023016353725
880&72.14935953056751&35.2278364553049&1.0&33.1895471630571&37.48301261919716&10.160229020680223&0.2665051483949122
881&72.18847558071853&35.23018187630525&1.0&33.197488152143876&37.48570569543152&10.16148726503517&0.26680799515445186
882&72.22748615585456&35.242523871965936&1.0&33.2065073236863&37.50123973521985&10.165988839496832&0.26711084191399154
883&72.23307267538821&35.272408433302786&1.0&33.21505387850318&37.513177668618084&10.187791693743721&0.2674136886735312
884&72.29459222159025&35.30467136700838&1.0&33.22424367899382&37.51706346639063&10.191425422275811&0.2677165354330709
885&72.43552527321654&35.32247620916314&1.0&33.269915693611665&37.53662305149719&10.196622139347465&0.2680193821926105
886&72.49019926515373&35.393094173025766&1.0&33.33424343362639&37.54306483401162&10.199914163988653&0.2683222289521502
887&72.51904339182342&35.461625276652704&1.0&33.33961208007179&37.54566285781359&10.20553540886676&0.26862507571168986
888&72.54371051361164&35.46315121296033&1.0&33.3428126574163&37.54868601504874&10.208057145530827&0.26892792247122954
889&72.55036027980854&35.5066393646066&1.0&33.41373917968798&37.55256035213386&10.213200325205591&0.2692307692307692
890&72.57866740104069&35.551585275934414&1.0&33.424945353326684&37.55822549902181&10.225588807483753&0.2695336159903089
891&72.59059393203724&35.672094902706306&1.0&33.43616944874781&37.56895616680779&10.230574037443306&0.26983646274984857
892&72.61377102270636&35.70427373404724&1.0&33.44204969890998&37.57179027653323&10.24786765502813&0.27013930950938825
893&72.64075182184571&35.8111949595653&1.0&33.45170225550686&37.578496505509435&10.24928104443656&0.2704421562689279
894&72.67644296756485&35.87490839272628&1.0&33.462955995279714&37.58049694460236&10.251015738103021&0.2707450030284676
895&72.69375456863199&35.89501635264718&1.0&33.467581785876035&37.58790619474158&10.255825834086533&0.2710478497880073
896&72.74930704883597&35.90026252642189&1.0&33.47651366315415&37.589255355321306&10.274000469446834&0.27135069654754695
897&72.93956006210242&35.93927262413822&1.0&33.47758240258411&37.595973869166556&10.281325860434178&0.27165354330708663
898&73.0010553774468&35.98075167045933&1.0&33.48842784693407&37.61881122245309&10.287875997030541&0.2719563900666263
899&73.00753737798095&35.98332525705789&1.0&33.4896077919819&37.65903593426598&10.307782049915009&0.272259236826166
900&73.01168204966187&35.99601081345535&1.0&33.506871477433585&37.670480689591706&10.30906876706409&0.2725620835857056
901&73.18768757899898&36.014924371037516&1.0&33.50850890511042&37.692055308179036&10.314152512564313&0.2728649303452453
902&73.21295606850336&36.02440115973613&1.0&33.519410409336295&37.69465550754205&10.314455382408035&0.27316777710478496
903&73.28248582257291&36.05218434469659&1.0&33.532214358946625&37.697114929384604&10.322483988164352&0.27347062386432464
904&73.35369234716256&36.06357893511106&1.0&33.55024722656926&37.735127570945075&10.33327486405894&0.2737734706238643
905&73.36778264550362&36.08923015820481&1.0&33.567382741454395&37.76033113195213&10.34382530678827&0.274076317383404
906&73.38472242060111&36.09697961884201&1.0&33.61593372697629&37.77293686043864&10.344384645119087&0.27437916414294367
907&73.51007259667996&36.09972159597741&1.0&33.61854946491928&37.776346888067394&10.348402787612997&0.27468201090248334
908&73.60151933701657&36.12704810806887&1.0&33.62602355409916&37.779796726728975&10.357113678869284&0.274984857662023
909&73.62945264595598&36.135665607031235&1.0&33.668018591432535&37.78055012993394&10.360021621776083&0.2752877044215627
910&73.69965724973177&36.142653352353776&1.0&33.699515203365074&37.78529780003577&10.360064246920121&0.2755905511811024
911&73.7631708450037&36.14315413626809&1.0&33.70397401451659&37.82111801242236&10.36459582633725&0.27589339794064205
912&73.79053765094254&36.146337422423485&1.0&33.70752555441887&37.84486005417258&10.367653699113976&0.2761962447001817
913&73.81706341544148&36.14716232217608&1.0&33.73349956391227&37.85747506996178&10.370899786524403&0.2764990914597214
914&73.82662408041509&36.15236336402784&1.0&33.74998803266603&37.86418416278775&10.37319785897202&0.2768019382192611
915&73.88762932143565&36.16060034082485&1.0&33.752165263175954&37.87446010456922&10.374980864773093&0.2771047849788007
916&73.89951105081681&36.173636496100656&1.0&33.75394626323869&37.918605419384065&10.381185693287604&0.2774076317383404
917&73.9671464377697&36.193872348115676&1.0&33.78550571951447&37.93927189449576&10.382075884820118&0.27771047849788005
918&73.98872430277174&36.25783021199326&1.0&33.799443541366074&37.96099911626898&10.385905004834099&0.27801332525741973
919&73.99726556947519&36.29036660468449&1.0&33.80441946420192&37.97699972064437&10.392057344535713&0.2783161720169594
920&74.04079231101609&36.2981489478726&1.0&33.825100751323006&37.982724388235226&10.394512098687333&0.2786190187764991
921&74.08888452859804&36.30731871290801&1.0&33.82879800789662&38.00527999187694&10.401806018017762&0.27892186553603876
922&74.11513017147749&36.30938105340835&1.0&33.83432416264776&38.02693479903098&10.403344603599939&0.27922471229557844
923&74.20093095422807&36.31375155264051&1.0&33.83584995923538&38.04645700117448&10.40833926891797&0.2795275590551181
924&74.31975980484147&36.31570295483502&1.0&33.86406514552931&38.05099387127868&10.411613521861812&0.2798304058146578
925&74.32210072856958&36.323306351089556&1.0&33.87282610508061&38.05101069009428&10.413340725361632&0.28013325257419747
926&74.34261432431111&36.328487404283656&1.0&33.876601774273055&38.0657931256117&10.416419281481396&0.28043609933373714
927&74.34620673618544&36.38838457244302&1.0&33.89477380801603&38.06648225420787&10.417836143492245&0.2807389460932768
928&74.35231774472811&36.41158220254148&1.0&33.89808021859132&38.07859682640768&10.423481181037115&0.2810417928528165
929&74.37816583786285&36.41254623601397&1.0&33.91277828606281&38.090691999666305&10.431225532315299&0.2813446396123562
930&74.38243528799627&36.45745011587813&1.0&33.91403137351701&38.13575638628897&10.434895383019194&0.2816474863718958
931&74.44307449717343&36.4768911638735&1.0&33.923270184015756&38.14058321232135&10.440104808412835&0.28195033313143547
932&74.5012284658227&36.544657899663044&1.0&33.92483514783517&38.150411790203705&10.44226304584469&0.28225317989097515
933&74.5609461944036&36.55957346043967&1.0&33.938681028760605&38.19192889044065&10.452858252491364&0.2825560266505148
934&74.67254879810693&36.594600553663724&1.0&33.96475091352597&38.21234850707005&10.459534570067893&0.2828588734100545
935&74.68628556859532&36.66187888390367&1.0&33.967465640858165&38.220748675498285&10.460355033366241&0.2831617201695942
936&74.71032075364117&36.66759290082782&1.0&33.973419207170636&38.23125262352158&10.469990198089768&0.28346456692913385
937&74.77592363883542&36.69337527757216&1.0&33.97912475904267&38.23760579391396&10.474956891366244&0.28376741368867353
938&74.78788370865689&36.737055182051044&1.0&33.99024318329549&38.24909299602592&10.481929737975593&0.2840702604482132
939&74.82399356940651&36.775707946579764&1.0&34.033454647256434&38.284221937518495&10.482073959959562&0.2843731072077529
940&74.86805255015494&36.776486126688965&1.0&34.038926710057105&38.29183433610685&10.488663237260505&0.28467595396729256
941&74.98884694577902&36.778007469975044&1.0&34.04624008775763&38.29399314601893&10.489918114172024&0.28497880072683224
942&75.14192015110476&36.779431012470184&1.0&34.087609723160035&38.29530583815273&10.490760920383519&0.2852816474863719
943&75.22282999105069&36.791912919877305&1.0&34.11407024933759&38.29640369746793&10.49575404226041&0.2855844942459116
944&75.35183189655174&36.81346970521327&1.0&34.12039424165378&38.323395824377116&10.501528045399287&0.28588734100545127
945&75.40566138329432&36.93066932503221&1.0&34.12095838587642&38.349299175315906&10.504470111606706&0.2861901877649909
946&75.4354296274807&36.949164443196175&1.0&34.130173064734755&38.36639915264595&10.505632321562095&0.28649303452453057
947&75.46080018860083&36.96522173652458&1.0&34.13135258838384&38.38753860201705&10.50762607416381&0.28679588128407024
948&75.5526433418668&37.04194582572588&1.0&34.16708298345009&38.38793616653544&10.515063580114758&0.2870987280436099
949&75.6145427759655&37.09498759822595&1.0&34.24135952961422&38.39062418249358&10.520882129138553&0.2874015748031496
950&75.68096525852181&37.27541817028577&1.0&34.25286110810113&38.407796401579894&10.524265970922423&0.28770442156268927
951&75.68883334893698&37.3549550016858&1.0&34.25483068681845&38.42104228701712&10.529649208442816&0.28800726832222895
952&75.81277657875302&37.40923289889122&1.0&34.264792651342475&38.433129754553114&10.534440545737061&0.2883101150817686
953&75.93196532426202&37.47057816668267&1.0&34.266156763184114&38.43401480767429&10.53840169074272&0.2886129618413083
954&76.08639140418526&37.4752432197402&1.0&34.299903379031214&38.44160818927927&10.560688048349343&0.288915808600848
955&76.09753511794328&37.52683683206107&1.0&34.33916000087182&38.472654475141525&10.560778264476046&0.28921865536038766
956&76.18670844064465&37.540659352313895&1.0&34.34802574221845&38.47868036416951&10.561099838502628&0.28952150211992733
957&76.27300464520994&37.557433806505024&1.0&34.367437902670275&38.479365579238184&10.566180330166512&0.289824348879467
958&76.32380905515272&37.56756136106003&1.0&34.39318135140686&38.486385695720145&10.567953779197607&0.2901271956390067
959&76.37955926723203&37.6016824350811&1.0&34.398419379778375&38.525558763768586&10.57184499655539&0.29043004239854636
960&76.4139607224316&37.62854347784473&1.0&34.40670526709002&38.5312887538841&10.575672771900917&0.290732889158086
961&76.41446444728713&37.66285515262781&1.0&34.434156797861334&38.54077291084462&10.58811219035054&0.29103573591762566
962&76.4435026238314&37.68123771040861&1.0&34.48043588047429&38.580268570353525&10.610014923754587&0.29133858267716534
963&76.46629712776831&37.75441386824751&1.0&34.48483904644899&38.594739210078096&10.613376126731275&0.291641429436705
964&76.53444509029684&37.79509505151648&1.0&34.517226379405564&38.61080151122848&10.628914501723306&0.2919442761962447
965&76.64802468745722&37.82591279860168&1.0&34.52826617650362&38.61450177753118&10.630607826612625&0.29224712295578437
966&76.6671967769296&37.838654589558146&1.0&34.55026020614391&38.69131140129252&10.63230135524101&0.29254996971532404
967&76.8298028965848&37.862549854844396&1.0&34.55408246975511&38.69420783069355&10.635293022889588&0.2928528164748637
968&76.88017723653134&37.87086397523696&1.0&34.57200161268097&38.71946125774919&10.63533083645443&0.2931556632344034
969&76.98128283255916&37.885404601547194&1.0&34.57753049214611&38.73111383570688&10.6441982582284&0.2934585099939431
970&76.99589212359353&37.91235813001293&1.0&34.59472326919261&38.74073762430911&10.645354602970892&0.29376135675348275
971&77.031330752801&38.01652892561983&1.0&34.60105294437561&38.74093642853128&10.657871388063&0.2940642035130224
972&77.08308205133828&38.025721011510186&1.0&34.603927615764874&38.781380978819&10.662447257383965&0.2943670502725621
973&77.31575031493867&38.04087845183736&1.0&34.60828528066285&38.80022014309301&10.667526065844223&0.2946698970321018
974&77.33282571358187&38.06131965493122&1.0&34.616097035720756&38.807240352197965&10.66901468945967&0.29497274379164146
975&77.35226493063011&38.090580492162935&1.0&34.61867027857173&38.83296295168802&10.673711278639226&0.2952755905511811
976&77.40517044154657&38.112552245244004&1.0&34.67936640187843&38.83695168482941&10.68191709977214&0.29557843731072075
977&77.45654913467826&38.226789654793414&1.0&34.68981583860035&38.86531875466902&10.683049218473366&0.29588128407026043
978&77.57342955806467&38.24766697523473&1.0&34.69315959721486&38.86870360260297&10.690086260782598&0.2961841308298001
979&77.58487931248244&38.26281523826021&1.0&34.72527529823976&38.870985374860304&10.69496653525259&0.2964869775893398
980&77.60110663235709&38.32237770324968&1.0&34.728388536528065&38.88969810146281&10.698794441547285&0.29678982434887946
981&77.64409968706552&38.339491808749514&1.0&34.75938235979713&38.890306923028646&10.70154810895552&0.29709267110841914
982&77.66642739498184&38.37526555816787&1.0&34.765497173425295&38.94957539311689&10.705934932818776&0.2973955178679588
983&77.69179434981025&38.43873008410709&1.0&34.78739486246875&38.96498036208865&10.708671334276014&0.2976983646274985
984&77.73829090962936&38.45596824815977&1.0&34.787442042344004&38.9763925434533&10.71238534909441&0.29800121138703817
985&77.76716696859654&38.45707871026986&1.0&34.82248262468222&38.98647614187293&10.714425754617332&0.29830405814657784
986&77.77152504220597&38.46651534551664&1.0&34.83574690593009&39.00569649988254&10.716307533955383&0.2986069049061175
987&77.78382511301056&38.50060553364594&1.0&34.85300053409872&39.00700232539911&10.717732676927866&0.2989097516656572
988&77.81818898646718&38.5334509260426&1.0&34.860251258100725&39.019176814277046&10.721065873741995&0.2992125984251969
989&77.8702163061564&38.54005234700554&1.0&34.86040630390728&39.02363321952734&10.722040400331712&0.29951544518473655
990&77.88989897185859&38.58439266166272&1.0&34.884571637602384&39.079387865229755&10.724841340581749&0.29981829194427617
991&77.94646675300409&38.600386458303284&1.0&34.90144802843077&39.11164130512842&10.725037329278484&0.30012113870381585
992&78.17259854050498&38.60575268292433&1.0&34.90415489031168&39.11327113941493&10.738780830015598&0.3004239854633555
993&78.27058611605233&38.62248820730212&1.0&34.90751653922921&39.121803248718585&10.767046812415755&0.3007268322228952
994&78.29781150745556&38.64261276577881&1.0&34.93762805833434&39.15136823903208&10.77068523227232&0.3010296789824349
995&78.44703923872041&38.67844591685072&1.0&34.96978422717714&39.19941844738978&10.772857626071737&0.30133252574197456
996&78.66106950620174&38.71046970900236&1.0&34.97358213408616&39.20614274852809&10.774349352680801&0.30163537250151423
997&78.67372310427693&38.75443620967331&1.0&34.98513477335813&39.21784038181976&10.77450766768602&0.3019382192610539
998&78.74358848926597&38.755659539438035&1.0&34.995290805849045&39.26535996788004&10.785977978752555&0.3022410660205936
999&78.76021008953104&38.79429554954512&1.0&35.00228661705401&39.304314071089856&10.79052597204591&0.30254391278013326
1000&78.89716840536512&38.81995583020406&1.0&35.01640468358056&39.32732119562133&10.793117863768192&0.30284675953967294
1001&79.13104191675444&38.85592081691151&1.0&35.02859029659484&39.3699170362128&10.79502659815686&0.3031496062992126
1002&79.2260303329185&38.91899093522452&1.0&35.047420837232686&39.373668839036334&10.795686061942769&0.3034524530587523
1003&79.26765325993429&38.92611150964665&1.0&35.066577519963865&39.40871077337514&10.79713903524337&0.30375529981829197
1004&79.29278629953106&38.92617232078017&1.0&35.077640269531&39.46771273825264&10.8068985576522&0.3040581465778316
1005&79.39544791574069&38.92925933767447&1.0&35.081656793881926&39.47017198432783&10.809405529048414&0.30436099333737127
1006&79.5614677864833&38.97499488647985&1.0&35.103004839072014&39.4932265529525&10.81154608641651&0.30466384009691094
1007&79.70023930031131&38.98438922551881&1.0&35.10656633764492&39.53843896713616&10.816041500399042&0.3049666868564506
1008&79.72970850609376&39.018338459795906&1.0&35.10870677153225&39.540087642716074&10.819249959761793&0.3052695336159903
1009&79.80051209538732&39.02199946775481&1.0&35.11063945810991&39.548657582842864&10.825735782709364&0.30557238037553
1010&79.91286959531865&39.02907954818553&1.0&35.14563106796117&39.553587802258264&10.826547389636334&0.30587522713506965
1011&80.07152930229856&39.035871841029724&1.0&35.17671106740138&39.59370847535964&10.830371039503365&0.3061780738946093
1012&80.09225399538008&39.03664144785639&1.0&35.17800005377645&39.5942198219238&10.836507297064692&0.306480920654149
1013&80.15406995966408&39.05339566929134&1.0&35.184265082794646&39.605166140866174&10.841056629964504&0.3067837674136887
1014&80.34088526969283&39.112415395349174&1.0&35.236234586901816&39.61252605666293&10.841249507062138&0.30708661417322836
1015&80.43193318875318&39.17366030541486&1.0&35.25891604061752&39.68879071105708&10.847896338593795&0.30738946093276803
1016&80.43688708184791&39.20975506408823&1.0&35.32985884198144&39.6926585309147&10.858128060404441&0.3076923076923077
1017&80.47919781679023&39.25088788194231&1.0&35.35785251002886&39.71236458722449&10.859824755561423&0.3079951544518474
1018&80.52648646753613&39.25556203590429&1.0&35.39102356924732&39.72462443347961&10.86088438888315&0.30829800121138706
1019&80.64659155613224&39.2647738472418&1.0&35.398636176664525&39.73596361941473&10.862071378096816&0.3086008479709267
1020&80.73032953893828&39.27608289415668&1.0&35.406683562824966&39.741178284414815&10.862883976349089&0.30890369473046636
1021&80.73588716923895&39.33856326171631&1.0&35.42694182013163&39.7480322331521&10.866078708960936&0.30920654149000604
1022&80.7389259944365&39.345456483694164&1.0&35.46242917725594&39.75571042151928&10.879462611686517&0.3095093882495457
1023&80.87332102641284&39.37896673951004&1.0&35.46481851072168&39.75706781088342&10.887990335067432&0.3098122350090854
1024&80.89898018453805&39.3877119740542&1.0&35.47293825347976&39.783283518975914&10.893521633738416&0.31011508176862507
1025&80.92291018038479&39.45349126149259&1.0&35.509394804135944&39.813543141659665&10.90067667187792&0.31041792852816474
1026&80.95512022675217&39.475370873635086&1.0&35.51008320953852&39.848533658210876&10.907845166805654&0.3107207752877044
1027&80.96183457452477&39.508595623567025&1.0&35.52122630958949&39.85492296502017&10.909508434642431&0.3110236220472441
1028&80.97720318805382&39.52605923770122&1.0&35.53168316831683&39.87625533437253&10.915022761760243&0.3113264688067838
1029&80.98936349822725&39.631692667552095&1.0&35.532452101589186&39.880301782580126&10.921651775235889&0.31162931556632345
1030&81.03454554282386&39.655221245621824&1.0&35.54015428882792&39.88598727543233&10.923941935771095&0.3119321623258631
1031&81.05928151065042&39.745078078024456&1.0&35.57076240335609&39.99440040081341&10.925017911218948&0.3122350090854028
1032&81.10783912589973&39.74739723545898&1.0&35.58348043413671&40.02213621239899&10.933554746545742&0.3125378558449425
1033&81.11091225199426&39.77596329037048&1.0&35.58595582454031&40.02724525426294&10.943858732623589&0.31284070260448216
1034&81.18175843707004&39.7894637664401&1.0&35.58603725401832&40.03159450960969&10.94640017520639&0.3131435493640218
1035&81.23693136936018&39.80558084505624&1.0&35.61638863261695&40.06239647014254&10.951238613412475&0.31344639612356145
1036&81.28821269808311&39.85319240359154&1.0&35.64610895520907&40.08648406151085&10.953004820961983&0.31374924288310113
1037&81.31100295328407&39.885983109818845&1.0&35.66686776273787&40.12969792127086&10.953949232559863&0.3140520896426408
1038&81.3424791768741&39.8900323275862&1.0&35.67064919693859&40.13969883990455&10.960572604376395&0.3143549364021805
1039&81.40591067471907&39.89010240972969&1.0&35.69179229480737&40.14991391626067&10.962273654470748&0.31465778316172016
1040&81.4343723874358&39.92055140481953&1.0&35.703630079335234&40.15444821288807&10.963745863809732&0.31496062992125984
1041&81.5822170723365&39.93252779611109&1.0&35.704770312642694&40.160158976784004&10.981400974652038&0.3152634766807995
1042&81.58944039598516&39.93827971501771&1.0&35.71670193797803&40.16842121416733&10.983987737749803&0.3155663234403392
1043&81.60985839475602&39.94116795330015&1.0&35.72568227133229&40.21665708536936&10.986134743815176&0.31586917019987887
1044&81.74396207610596&40.025296132772034&1.0&35.75366628030036&40.284766876753324&10.995421509301057&0.31617201695941854
1045&81.93594818279959&40.06314281994532&1.0&35.77118485874057&40.28937496626545&10.995724519362357&0.3164748637189582
1046&82.04226880180533&40.07418705607349&1.0&35.811216974465076&40.30308415274652&10.998446062898507&0.3167777104784979
1047&82.05814945997352&40.125007062545905&1.0&35.82151713855375&40.32114572532049&11.00176642871525&0.3170805572380376
1048&82.13131491261454&40.14079336811215&1.0&35.82710921734255&40.384978204709256&11.003424574060986&0.31738340399757725
1049&82.18569971410922&40.238848331662396&1.0&35.83794462745679&40.42269187986653&11.012350259726494&0.3176862507571169
1050&82.2796134854916&40.242056182362425&1.0&35.84316182784469&40.48414994259587&11.01922653757289&0.31798909751665655
1051&82.32947650720129&40.250110898228456&1.0&35.84569289407353&40.48510255034801&11.0231637760447&0.3182919442761962
1052&82.38262842515564&40.3267893983941&1.0&35.84730463785246&40.5227150379505&11.023535957040226&0.3185947910357359
1053&82.48486985802697&40.4138388329823&1.0&35.8811228046313&40.59240176971963&11.026863426027171&0.3188976377952756
1054&82.53078291730968&40.41731008650769&1.0&35.888664128192914&40.6280177660269&11.034581371815744&0.31920048455481526
1055&82.7225738791715&40.424126504821594&1.0&35.9086321007845&40.64977592808825&11.037081041587715&0.31950333131435493
1056&82.78021323517575&40.50962328889524&1.0&35.9104558313781&40.73082768535633&11.045133776717268&0.3198061780738946
1057&82.78474003264162&40.51259792283315&1.0&35.957518260431534&40.77373922155423&11.05537677265704&0.3201090248334343
1058&82.80973797856392&40.530068087894016&1.0&35.995074721899705&40.78925142397686&11.05934783812213&0.32041187159297396
1059&82.8203585852714&40.54085379988531&1.0&36.00568211711476&40.79623087182724&11.085881367112979&0.32071471835251364
1060&82.94424713734615&40.560517400677554&1.0&36.014663368402225&40.80847274866031&11.086063642863872&0.3210175651120533
1061&82.99851350511669&40.61280878918457&1.0&36.01580999059053&40.857225705897285&11.088588927028123&0.321320411871593
1062&83.01174046489665&40.621016984319894&1.0&36.05535626447193&40.86201425150738&11.08915018243631&0.32162325863113267
1063&83.07668377663711&40.6482225838709&1.0&36.05782883696916&40.867614539739385&11.094857385218955&0.32192610539067235
1064&83.27008928571428&40.733755793057796&1.0&36.06551358328616&40.873918582906924&11.102194441406894&0.32222895215021197
1065&83.32874903729784&40.74567646533393&1.0&36.077460938624&40.88182060661484&11.113356651591486&0.32253179890975164
1066&83.43305343437007&40.7967254805506&1.0&36.11638368886955&40.90592160964191&11.116106078982469&0.3228346456692913
1067&83.61322847791227&40.80454554973092&1.0&36.13065448714834&40.91405463327428&11.125677247797906&0.323137492428831
1068&83.63824120876133&40.89836427437054&1.0&36.13821019831677&40.91992461138168&11.12593195065745&0.3234403391883707
1069&83.67667638483967&40.945484457960475&1.0&36.17559150863709&40.93610354923212&11.133067549270347&0.32374318594791035
1070&83.70374148049117&40.96655568521235&1.0&36.18810708362947&41.06495541798076&11.140599818937124&0.32404603270745
1071&83.84237409124613&40.9839493874643&1.0&36.19322888211346&41.071109015865076&11.149478265468808&0.3243488794669897
1072&83.85053123252526&41.002803802229366&1.0&36.25101203648729&41.07930212794321&11.157216198412785&0.3246517262265294
1073&83.85796571874867&41.029910040382774&1.0&36.259148137679276&41.09567469204928&11.16990150605756&0.32495457298606906
1074&83.87734723519036&41.03324258620219&1.0&36.29736577559856&41.097157524479535&11.171298573536646&0.32525741974560873
1075&83.91133883574376&41.04451734543782&1.0&36.32771967725568&41.16156804424357&11.175061820750994&0.3255602665051484
1076&83.93135371443269&41.07037943504173&1.0&36.3422929124797&41.16958460455293&11.177524667733433&0.3258631132646881
1077&84.0832700545869&41.115707485936824&1.0&36.36611218568665&41.20019285738885&11.18197475762318&0.32616596002422776
1078&84.09130113356335&41.139983537169556&1.0&36.38965683905267&41.205263878390355&11.184165668254384&0.32646880678376744
1079&84.1500310625309&41.140302366335085&1.0&36.4045331914377&41.24439623619431&11.196169584945578&0.32677165354330706
1080&84.15689474095355&41.16500682648257&1.0&36.4445111900139&41.26967308648416&11.196891220078404&0.32707450030284674
1081&84.17879447866034&41.20600068328651&1.0&36.444978377817186&41.27777290747397&11.201965618852071&0.3273773470623864
1082&84.25173963843146&41.22968224797418&1.0&36.47842712019176&41.35428795708773&11.204627912601792&0.3276801938219261
1083&84.3103262108433&41.239804556175635&1.0&36.48627450980392&41.360196320857234&11.214172855111391&0.32798304058146577
1084&84.3126039685604&41.32652116340874&1.0&36.494011128925784&41.40714374089901&11.216250081213285&0.32828588734100544
1085&84.31458283232402&41.353006008998406&1.0&36.53104556119165&41.422272347421995&11.217559583335586&0.3285887341005451
1086&84.41070054984186&41.35313797412229&1.0&36.53121857152084&41.42687197257164&11.224860004732237&0.3288915808600848
1087&84.48104229547103&41.3819432551236&1.0&36.553091080698444&41.46375460918189&11.228732698050779&0.3291944276196245
1088&84.48197315308252&41.39492173746039&1.0&36.55368299523374&41.497807164006325&11.230128582745944&0.32949727437916415
1089&84.49654119742083&41.40197031970634&1.0&36.570902995335295&41.54476353542427&11.230246579814526&0.32980012113870383
1090&84.53529222083306&41.42139588283132&1.0&36.62812728625651&41.58004880398644&11.232029513783576&0.3301029678982435
1091&84.70624291768995&41.4456059041334&1.0&36.645494761350406&41.66123623725546&11.240928551908421&0.3304058146577832
1092&84.76283300844702&41.490139924356804&1.0&36.69074416260709&41.66400839305588&11.245513772745761&0.33070866141732286
1093&84.82432668983974&41.51536217866372&1.0&36.692458321677485&41.66598594660376&11.24561446041845&0.33101150817686253
1094&84.88915714593662&41.55210718337897&1.0&36.698838274144286&41.71823208017765&11.247542085833533&0.33131435493640216
1095&84.9233779185286&41.59142780425589&1.0&36.70065812627579&41.743552346288325&11.251598420414679&0.33161720169594183
1096&84.92798170056113&41.6304682146114&1.0&36.71994385579805&41.76856302588206&11.27650684981712&0.3319200484554815
1097&85.10378544646267&41.66009565853012&1.0&36.72871786634302&41.801536670547144&11.278814138496395&0.3322228952150212
1098&85.19512513459719&41.68069708015086&1.0&36.73111600881587&41.852189448353805&11.289232221193005&0.33252574197456086
1099&85.27430357488014&41.693169081983754&1.0&36.763092503164685&41.854220402454644&11.301877239530029&0.33282858873410054
1100&85.30464263648307&41.71368381795227&1.0&36.79305320627689&41.897587092573154&11.305240222934462&0.3331314354936402
1101&85.45050576156213&41.76929770679772&1.0&36.81967504217347&41.90190765389779&11.310829041729843&0.3334342822531799
1102&85.49446766658471&41.79048762542712&1.0&36.81982695966896&41.9158625490689&11.313930331970113&0.33373712901271957
1103&85.5091140576965&41.80973054415402&1.0&36.830777846439055&41.984097131710406&11.315303811737476&0.33403997577225925
1104&85.57806548332321&41.88944918541504&1.0&36.847484727558545&41.99934381302531&11.335285437253251&0.3343428225317989
1105&85.57927864899092&41.907149979470944&1.0&36.855043527678156&42.011667701549435&11.336264751044254&0.3346456692913386
1106&85.62585458857319&41.91364904082775&1.0&36.91010282541437&42.012870455239835&11.33858332039898&0.3349485160508783
1107&85.62701998409395&41.966468930580376&1.0&36.92213004304663&42.062979821998766&11.365287489961123&0.33525136281041795
1108&85.63615151612454&42.033272515695266&1.0&36.953200339262686&42.08365284747769&11.375617037434695&0.33555420956995763
1109&85.67213769073523&42.09257838252617&1.0&36.981938671734035&42.1093765283565&11.375665406964933&0.33585705632949725
1110&85.81806721670476&42.17416896065829&1.0&36.99736122439188&42.14545489532021&11.378173970917453&0.3361599030890369
1111&85.88052260311511&42.21294315577919&1.0&37.02883782710326&42.25853672538007&11.37889681997591&0.3364627498485766
1112&85.89829726299789&42.21615294576669&1.0&37.073584717276276&42.269098889041274&11.38229061274621&0.3367655966081163
1113&86.01000532960711&42.25377232494671&1.0&37.081725739116486&42.279803231732&11.383435534573529&0.33706844336765596
1114&86.04479475729515&42.2558209353526&1.0&37.08668270453167&42.29910081320149&11.396582100070471&0.33737129012719563
1115&86.06982192762221&42.276675702316425&1.0&37.094436362924746&42.32787833041581&11.397840947246387&0.3376741368867353
1116&86.1790677681433&42.32681042676393&1.0&37.101320574625156&42.33367058250426&11.40033529246766&0.337976983646275
1117&86.22073159824703&42.37104654905059&1.0&37.10552985681172&42.35624600289816&11.409898437254347&0.33827983040581466
1118&86.25885916780979&42.416727338915194&1.0&37.142924102696306&42.39180232735714&11.412083239321724&0.33858267716535434
1119&86.36342408817075&42.44741324671208&1.0&37.164040487709975&42.40328157926002&11.412777060862087&0.338885523924894
1120&86.39137018905812&42.453786511884594&1.0&37.16819316684216&42.410857217393364&11.413266905898336&0.3391883706844337
1121&86.40476573820641&42.45462479288668&1.0&37.171465165301385&42.425470222908764&11.424419454629449&0.33949121744397337
1122&86.56509033578315&42.53253748493819&1.0&37.18431831480398&42.49883641637893&11.435576981200507&0.33979406420351305
1123&86.62496976732938&42.581117206085516&1.0&37.184702659563&42.58244982276203&11.450733516946773&0.34009691096305267
1124&86.7337030403729&42.584977286711954&1.0&37.2008046396405&42.595052542609764&11.45277524634942&0.34039975772259234
1125&86.74820863060832&42.62375909878079&1.0&37.21239285726486&42.59705122577766&11.45571567998171&0.340702604482132
1126&86.82183930604076&42.65661756431622&1.0&37.21503487026094&42.60109281074362&11.459603331329955&0.3410054512416717
1127&86.8232000201185&42.66682009025798&1.0&37.23745149064454&42.63559214692843&11.468849910161298&0.3413082980012114
1128&86.84942212603512&42.69108603095222&1.0&37.2433777864542&42.6623328102817&11.4699063472581&0.34161114476075105
1129&86.88831059133344&42.75762635261073&1.0&37.245080330829936&42.67602958816473&11.471021075581394&0.3419139915202907
1130&86.89285022023485&42.78173753075998&1.0&37.2644955798232&42.681590771205734&11.474284422045615&0.3422168382798304
1131&86.90956266835686&42.78499212184873&1.0&37.27297241768966&42.7013369388746&11.485180070115796&0.3425196850393701
1132&86.93438068422496&42.84808734427803&1.0&37.29227405247813&42.702370474895076&11.50907381556081&0.34282253179890976
1133&87.04779119163497&42.89318890424609&1.0&37.29395125893517&42.71462194946837&11.513819881491296&0.34312537855844943
1134&87.09237604863415&42.92284742628567&1.0&37.36923990071585&42.76335192276183&11.534210817387457&0.3434282253179891
1135&87.14347867208926&43.01849145100225&1.0&37.38042343852173&42.77725281333221&11.53826201928653&0.3437310720775288
1136&87.20101867444237&43.021788480891196&1.0&37.45360376871801&42.78403809802304&11.539529406508398&0.34403391883706846
1137&87.28175907663086&43.12065389353956&1.0&37.499385421346645&42.799319506549296&11.547764314665754&0.34433676559660814
1138&87.29021511710579&43.18724748061115&1.0&37.51958067237016&42.901506621082504&11.550535320936424&0.34463961235614776
1139&87.34917034960345&43.206453456708246&1.0&37.53417146814672&42.931129091797956&11.550778095103288&0.34494245911568744
1140&87.35253169194695&43.24868451155342&1.0&37.53954377261823&42.95160598878922&11.556917814684635&0.3452453058752271
1141&87.42956395290122&43.272274467219816&1.0&37.60071647621759&43.038630027877346&11.564184006888567&0.3455481526347668
1142&87.44045514448267&43.27687110434411&1.0&37.63373000390166&43.039159606183155&11.574724448438387&0.34585099939430647
1143&87.45227238506607&43.29383785015452&1.0&37.63652632389164&43.05094621770743&11.584947169414667&0.34615384615384615
1144&87.49808823390578&43.42662852247347&1.0&37.69427476864585&43.06795803283979&11.5879815836789&0.3464566929133858
1145&87.50383231929807&43.45625613518441&1.0&37.69704886760078&43.162194559704936&11.588029118360742&0.3467595396729255
1146&87.62802726219661&43.46088577432714&1.0&37.703650378950265&43.16907791793474&11.5980402950567&0.3470623864324652
1147&87.64255337155915&43.470062509686414&1.0&37.757532496806675&43.20849187813263&11.599545464110603&0.34736523319200485
1148&87.67147525767217&43.510144016931484&1.0&37.77803720133861&43.22005597457428&11.603025166996625&0.34766807995154453
1149&87.68875571056638&43.54312657048476&1.0&37.796643755031255&43.24086986610184&11.607551346697823&0.3479709267110842
1150&87.83294693756184&43.56689639643262&1.0&37.79849656984382&43.24278363361823&11.61411863998071&0.3482737734706239
1151&87.84292536689094&43.57120069679&1.0&37.826347398154404&43.316361556064074&11.617564270970165&0.34857662023016356
1152&87.84517467903046&43.61058510553338&1.0&37.871927071658064&43.44208300107478&11.61950504998893&0.34887946698970324
1153&87.99368031806436&43.61163972376991&1.0&37.889498600063&43.48280335168111&11.619939750800258&0.34918231374924286
1154&88.00598801112797&43.628653635152126&1.0&37.90683223783217&43.489152188824264&11.626880961399399&0.34948516050878253
1155&88.08362092903327&43.63362046279888&1.0&37.93858969568269&43.4911844156347&11.631972373712912&0.3497880072683222
1156&88.089504738569&43.6476087244405&1.0&37.94638620543508&43.52649121588778&11.633054759942977&0.3500908540278619
1157&88.25852451711052&43.65333441670561&1.0&37.965778635388574&43.57694858863539&11.641694250027376&0.35039370078740156
1158&88.26553160659299&43.708254719593555&1.0&37.96854638076058&43.627024540198036&11.647131668108521&0.35069654754694124
1159&88.37066242652296&43.72052581306994&1.0&37.98338474695337&43.629987972738206&11.648962316661484&0.3509993943064809
1160&88.48491931463549&43.73536848019478&1.0&38.01601799861549&43.66200359854213&11.64929134447182&0.3513022410660206
1161&88.58854642046386&43.73941372012064&1.0&38.017913604512046&43.79357381935305&11.650911359615868&0.35160508782556027
1162&88.59704474943469&43.74790218663785&1.0&38.06665794465887&43.81395836610562&11.653514110449228&0.35190793458509995
1163&88.66437639294205&43.76278137757969&1.0&38.08569162053564&43.81965352391763&11.660195070075716&0.3522107813446396
1164&88.72780907189886&43.76647660074926&1.0&38.09145339394348&43.836190930340486&11.665470550306969&0.3525136281041793
1165&88.85674092845527&43.816142961246904&1.0&38.136469576271985&43.852762224333446&11.674186136548903&0.352816474863719
1166&88.85864938492317&43.835295385361384&1.0&38.161670626942055&43.9018638943182&11.679254705871472&0.35311932162325865
1167&88.8852077363897&43.854095841022975&1.0&38.16210679813902&43.919262198916556&11.679371869075121&0.35342216838279833
1168&88.97087977443938&43.85574519826169&1.0&38.16452795600367&43.92279804661608&11.68442507017531&0.35372501514233795
1169&89.17831936317671&43.87207548948001&1.0&38.17325537939203&43.93897231684498&11.68990696467623&0.3540278619018776
1170&89.20390486826146&43.940995855643294&1.0&38.2184286159493&44.00865335471705&11.69110847670456&0.3543307086614173
1171&89.22504079513425&43.95534803842644&1.0&38.23791899374898&44.06277906769067&11.698489969051074&0.354633555420957
1172&89.28174625097449&43.959391579683086&1.0&38.24395373291274&44.08534504035667&11.7022327061276&0.35493640218049666
1173&89.36343434931543&44.038473018147094&1.0&38.25591602288827&44.09146438361608&11.702448630397033&0.35523924894003633
1174&89.41208361902636&44.09201231660931&1.0&38.26218928949482&44.16176635829057&11.702511895540557&0.355542095699576
1175&89.41584269124482&44.09558368772201&1.0&38.287180469939415&44.164255580923694&11.710988268650752&0.3558449424591157
1176&89.60415174732351&44.098569983173086&1.0&38.29140830539621&44.16816331272722&11.715984768422993&0.35614778921865536
1177&89.68152963321421&44.16368217705359&1.0&38.31442691716029&44.191812583345076&11.71969066416698&0.35645063597819504
1178&89.81227759110241&44.23810731431134&1.0&38.31741747975917&44.204232278672066&11.720362920924753&0.3567534827377347
1179&89.84286488350328&44.24698610386821&1.0&38.333654531789016&44.21103529791007&11.722874065823238&0.3570563294972744
1180&89.97840898529381&44.274099860572484&1.0&38.41208491005121&44.221568396286855&11.742052735337609&0.35735917625681407
1181&89.97992622804742&44.3347153476649&1.0&38.43566903637633&44.27265251622254&11.74292799471663&0.35766202301635375
1182&90.02947016935859&44.362244558933625&1.0&38.438811036463164&44.294540068249155&11.746782229867623&0.3579648697758934
1183&90.05929993372867&44.401975238826154&1.0&38.446460318183895&44.36531545824737&11.750941443642741&0.35826771653543305
1184&90.2313353439256&44.41405401260208&1.0&38.449225321699366&44.38764909580609&11.756753588236277&0.3585705632949727
1185&90.2316643117977&44.42166669093274&1.0&38.46919393891582&44.39249079723506&11.767748646810361&0.3588734100545124
1186&90.29861865590566&44.48292938458764&1.0&38.49800863957707&44.39318822861214&11.769003154095444&0.3591762568140521
1187&90.3434427364631&44.5092209708086&1.0&38.518792201463974&44.42070810164005&11.786622740668529&0.35947910357359175
1188&90.3581723955353&44.53064896262857&1.0&38.520976310664906&44.42159755743939&11.788698237460805&0.35978195033313143
1189&90.40399165976201&44.54101026628488&1.0&38.54573988394864&44.421756666203066&11.800669600521726&0.3600847970926711
1190&90.48080985372808&44.64107270599849&1.0&38.552291507407816&44.43547499724915&11.810198473282444&0.3603876438522108
1191&90.55727012169808&44.65894673896353&1.0&38.56313206211311&44.464399889797434&11.81239117440682&0.36069049061175046
1192&90.5767523468814&44.6935922779795&1.0&38.59969981853638&44.47197894233072&11.814299635650398&0.36099333737129013
1193&90.5799954527558&44.707503857298775&1.0&38.63487444261911&44.47365355698159&11.820756822124487&0.3612961841308298
1194&90.58001814900715&44.736524146481116&1.0&38.64969091224219&44.49100099906059&11.843751893824619&0.3615990308903695
1195&90.61432383232341&44.77779179920542&1.0&38.65058009032641&44.519748480886086&11.84506783262504&0.36190187764990916
1196&90.65814236311633&44.831414098123375&1.0&38.65548053002996&44.573679888541356&11.84740737454621&0.36220472440944884
1197&90.68966987839268&44.88341472071628&1.0&38.67000596548249&44.58249622039307&11.84912560047498&0.3625075711689885
1198&90.73329618067014&44.933790284951165&1.0&38.68855993101468&44.58460457166589&11.85573206784968&0.36281041792852814
1199&90.73801279417803&45.06016004775848&1.0&38.68975112373761&44.58526513015132&11.856638551933283&0.3631132646880678
1200&90.75068568926174&45.13300946501035&1.0&38.74403711690519&44.65824919014152&11.870024293895566&0.3634161114476075
1201&90.82438097733527&45.16018827436837&1.0&38.8130767433711&44.72099489560756&11.87259359731192&0.36371895820714717
1202&90.86692634585043&45.17317276552836&1.0&38.86675283803529&44.7225216496094&11.87540250786074&0.36402180496668685
1203&91.07079774743886&45.25653631413408&1.0&38.925902469917666&44.85030159020288&11.887953412144254&0.3643246517262265
1204&91.09785458241936&45.27985430014357&1.0&38.93038387734626&44.86379088779724&11.888341115844696&0.3646274984857662
1205&91.16348018560448&45.28063556434589&1.0&38.976138669791&44.88296848791371&11.888475111214843&0.3649303452453059
1206&91.1688071476248&45.346044780528146&1.0&39.05266176796491&44.88746517012675&11.902630327998729&0.36523319200484555
1207&91.26908406863511&45.3501043648831&1.0&39.07131792395922&44.906994021296924&11.911291059088555&0.36553603876438523
1208&91.27336329740436&45.35192955499084&1.0&39.121451536525186&44.93051686537941&11.91971610638379&0.3658388855239249
1209&91.28126197213395&45.37253688627619&1.0&39.21813096224357&44.935957483415876&11.92304144064357&0.3661417322834646
1210&91.34548088546944&45.389145859365286&1.0&39.222432516221915&44.949310160835424&11.929588999687175&0.36644457904300426
1211&91.39246059247681&45.40218980987392&1.0&39.27981441152751&45.069056043830614&11.935525454142324&0.36674742580254394
1212&91.46361499022746&45.41416218496257&1.0&39.33799661683354&45.07449258951907&11.937959826307612&0.3670502725620836
1213&91.55544844626897&45.44297068358491&1.0&39.36678271126815&45.09573532255951&11.941818651018497&0.36735311932162323
1214&91.56869212826615&45.44449781426333&1.0&39.375151134110375&45.11008300853888&11.946435090011336&0.3676559660811629
1215&91.57992123498099&45.49161535438228&1.0&39.37671913705237&45.12429499835041&11.947364689888701&0.3679588128407026
1216&91.60510409670923&45.51225592023266&1.0&39.40442203096672&45.137302043589614&11.950682805105158&0.36826165960024226
1217&91.65658001300783&45.52203903535129&1.0&39.44860077037251&45.17853814129781&11.953297861590514&0.36856450635978194
1218&91.69122822452933&45.539938387061284&1.0&39.47089299555338&45.18269790407482&11.954056736993694&0.3688673531193216
1219&91.72016102709175&45.587201098472136&1.0&39.59068270925852&45.204082706371345&11.960071302486554&0.3691701998788613
1220&91.73067355080968&45.62233772324045&1.0&39.61650594303655&45.256206648477686&11.961037070919177&0.36947304663840097
1221&91.78508324415799&45.62452728427407&1.0&39.65361220787537&45.37283730600729&11.96614004215575&0.36977589339794065
1222&91.8344399228957&45.66876741908755&1.0&39.66217352974824&45.379131452016246&11.966784096628082&0.3700787401574803
1223&91.83714845408844&45.72415466456687&1.0&39.69758802384402&45.38562538220799&11.967888798136556&0.37038158691702
1224&91.9134376345125&45.78066491345135&1.0&39.72723611541163&45.3857575636784&11.9733176168024&0.3706844336765597
1225&91.91973288289263&45.78487616185128&1.0&39.79679181177442&45.39169117491484&11.978933903079623&0.37098728043609935
1226&92.0415026246719&45.84031793472374&1.0&39.81803363817327&45.392885367108484&11.981077320612204&0.37129012719563903
1227&92.06165015323273&45.862751741809795&1.0&39.81838313981901&45.430763775035594&11.983147660813463&0.3715929739551787
1228&92.07735660814926&45.866193815252565&1.0&39.82297273563171&45.44791452640231&11.987761346251906&0.37189582071471833
1229&92.08683371431069&45.88945253626337&1.0&39.85632435725701&45.57484293646372&11.98905794080867&0.372198667474258
1230&92.1682813395344&45.89340427563341&1.0&39.860656563781326&45.58106401580157&11.997816847975349&0.3725015142337977
1231&92.18461717062411&45.938380287897104&1.0&39.89643514668663&45.58388609960787&12.000878065294204&0.37280436099333736
1232&92.21626834651946&45.94974615726552&1.0&39.93653139009689&45.5864428140613&12.00324984576784&0.37310720775287703
1233&92.22689624539493&45.9701322006331&1.0&39.95478879367422&45.59323651292215&12.004941164189317&0.3734100545124167
1234&92.29311766460238&45.97149080903428&1.0&39.96551466327733&45.60237444057684&12.008554336229235&0.3737129012719564
1235&92.30631415503296&45.97313549008271&1.0&39.979495486443945&45.68898589213307&12.009279424296944&0.37401574803149606
1236&92.39653037102615&45.97898161799418&1.0&39.99800157451705&45.69596548745216&12.009689803124548&0.37431859479103574
1237&92.40666105673411&45.98911660111138&1.0&39.99979112925965&45.6972283199639&12.017806754009078&0.3746214415505754
1238&92.4494076565228&46.02595708270855&1.0&40.00067681240695&45.70299122431507&12.023654379371129&0.3749242883101151
1239&92.6006847183318&46.05745810704971&1.0&40.056338812522625&45.71670158257401&12.036483874574701&0.37522713506965477
1240&92.61076792825561&46.07250786824153&1.0&40.09979707115522&45.78017005361958&12.0378374835764&0.37552998182919445
1241&92.61348302477464&46.078810121692094&1.0&40.1040322499975&45.78703037627446&12.044762504336205&0.3758328285887341
1242&92.61414677967427&46.09220125832254&1.0&40.14243917077197&45.787679898373874&12.04851467512848&0.37613567534827375
1243&92.70378572181801&46.11517887628512&1.0&40.1512425557298&45.79217504187431&12.049222093158827&0.3764385221078134
1244&92.72919332756764&46.12364989847161&1.0&40.158075140745275&45.79567456056546&12.052800830241697&0.3767413688673531
1245&92.75682279749434&46.14248021108181&1.0&40.20019653998218&45.88564535157047&12.06303155323023&0.3770442156268928
1246&92.84771446296809&46.180942088455886&1.0&40.21979475352651&45.9415730890061&12.06596632672063&0.37734706238643245
1247&92.87645387712612&46.19570854084519&1.0&40.2254023707883&45.95388609720539&12.06774879992082&0.37764990914597213
1248&92.92133442597435&46.28137086201989&1.0&40.28058963828699&45.980141330547305&12.081477009605756&0.3779527559055118
1249&93.05908299227288&46.28604105218805&1.0&40.30650116981593&46.07970117135956&12.08175366294017&0.3782556026650515
1250&93.16964440848099&46.3704673259647&1.0&40.32853489102546&46.08386851779983&12.086564298739255&0.37855844942459116
1251&93.21714925687942&46.38873503872332&1.0&40.34500304297073&46.155431744742245&12.09537667214269&0.37886129618413084
1252&93.22909041567428&46.39931224660039&1.0&40.353712437344136&46.156906566994515&12.096408801686268&0.3791641429436705
1253&93.37063542028015&46.4017736816937&1.0&40.37425030640318&46.1799101651754&12.106148331954785&0.3794669897032102
1254&93.37234155615648&46.411467164616916&1.0&40.45265270016613&46.20751446784761&12.10686245235628&0.37976983646274987
1255&93.40747697650689&46.433904666252594&1.0&40.45382400520924&46.31146274541143&12.111007426790318&0.38007268322228954
1256&93.44263080712716&46.45716780554175&1.0&40.45391245436412&46.32425222697135&12.114213124693249&0.3803755299818292
1257&93.45770842300037&46.46985180033172&1.0&40.48681851734683&46.35472465540388&12.116400960113054&0.38067837674136884
1258&93.52836506802294&46.47237425592266&1.0&40.501642926447445&46.40458108654941&12.1246562384728&0.3809812235009085
1259&93.60429952593145&46.4948060332179&1.0&40.57328476395073&46.47928896329174&12.126420945788261&0.3812840702604482
1260&93.684455144328&46.510763335311324&1.0&40.57478695568067&46.53973075336559&12.126620835791426&0.38158691701998787
1261&93.79421507466272&46.5250443872065&1.0&40.59352299013839&46.611458493171696&12.126947302195564&0.38188976377952755
1262&93.81198516922065&46.544994632116115&1.0&40.60649371273479&46.616256533740554&12.132680600012552&0.3821926105390672
1263&93.83432588873289&46.5817726460785&1.0&40.61477241520427&46.66216531543383&12.143761051208262&0.3824954572986069
1264&93.87462476311863&46.63588948407106&1.0&40.625155065960634&46.67580295253716&12.143816447543688&0.3827983040581466
1265&94.0125892238653&46.636796835196456&1.0&40.63037143745806&46.67808252309777&12.158356870712835&0.38310115081768625
1266&94.0228117496135&46.66345161344906&1.0&40.63488949577447&46.77157261974013&12.158685217756044&0.38340399757722593
1267&94.0246236250183&46.66705947773312&1.0&40.6956892872386&46.77935172178388&12.1621409757933&0.3837068443367656
1268&94.0974424011837&46.70562198759612&1.0&40.70072164323275&46.792216073889705&12.171336821986616&0.3840096910963053
1269&94.15614007604779&46.707777775280746&1.0&40.70357359994597&46.845430490194424&12.178276320729731&0.38431253785584496
1270&94.20134726265914&46.81615006961237&1.0&40.70361765682044&46.89908989125254&12.180658604232077&0.38461538461538464
1271&94.24154163872517&46.822577246935914&1.0&40.70807641766907&46.98648020126425&12.193064775873856&0.3849182313749243
1272&94.29772098418819&46.84803316975884&1.0&40.71012239256553&46.98799839888193&12.196878624907733&0.38522107813446393
1273&94.3529390528966&46.885552295147235&1.0&40.741231783354365&47.04036767587641&12.210414785508863&0.3855239248940036
1274&94.45145547622143&46.90402864083411&1.0&40.75775855274724&47.04378673300821&12.222212948975818&0.3858267716535433
1275&94.54806983289544&46.94470412516253&1.0&40.77900394999388&47.05270908224697&12.22328588754984&0.38612961841308296
1276&94.60086793257362&46.99972491490839&1.0&40.863488436151435&47.05583315767938&12.227969484399722&0.38643246517262264
1277&94.61687880414509&47.02015641377087&1.0&40.89558843334552&47.077765332921345&12.235024687917567&0.3867353119321623
1278&94.63190312054019&47.03189791812317&1.0&40.89805317144651&47.079804026428825&12.236207363427573&0.387038158691702
1279&94.63716329686102&47.052548253693466&1.0&40.90317667186904&47.16189814156543&12.241124192587845&0.38734100545124167
1280&94.73346594207726&47.070386551186736&1.0&40.93712224418137&47.169899965687435&12.242556200192949&0.38764385221078135
1281&94.8519455302624&47.11853373746415&1.0&40.959347755248636&47.17700560409468&12.244352799214916&0.387946698970321
1282&94.87907022319926&47.14453781512606&1.0&40.983743747595234&47.18334692213615&12.245582544047256&0.3882495457298607
1283&94.90329097507141&47.14596049911493&1.0&40.99096100171562&47.1886597310945&12.249320198342128&0.3885523924894004
1284&95.05533069742414&47.23655854122101&1.0&41.021525599049376&47.199940706152674&12.25732975119729&0.38885523924894005
1285&95.071157108001&47.25789803023901&1.0&41.0316650271799&47.20347249317206&12.25818624078767&0.38915808600847973
1286&95.18402703988181&47.29658992490793&1.0&41.034910941475836&47.23038073684562&12.260167632644713&0.3894609327680194
1287&95.2397177662526&47.349557442707784&1.0&41.04161420135373&47.23551343004593&12.261219839687515&0.38976377952755903
1288&95.24636604281798&47.40524103389679&1.0&41.07869002866626&47.24405489660574&12.263531055578108&0.3900666262870987
1289&95.30406003143116&47.43506798614975&1.0&41.12253594110669&47.24495012041716&12.265982934723215&0.3903694730466384
1290&95.30763957945142&47.44220963378279&1.0&41.17322054564852&47.2495499263516&12.269710867676483&0.39067231980617806
1291&95.54138753141955&47.45521949346739&1.0&41.28519249101016&47.27103964330141&12.271235946064898&0.39097516656571774
1292&95.64153888957587&47.46894299856965&1.0&41.297936377022495&47.28801932898146&12.277483954291215&0.3912780133252574
1293&95.67722381954532&47.5504857172376&1.0&41.307104252407804&47.302709602658&12.289347403029094&0.3915808600847971
1294&95.73386676214417&47.55402460197261&1.0&41.315015560906446&47.32360150477781&12.295092763331203&0.39188370684433677
1295&95.74094387968711&47.606786501737744&1.0&41.31990862567956&47.397132106173075&12.29634254959698&0.39218655360387644
1296&95.77554230952416&47.62013280025008&1.0&41.37737446425736&47.49916911185177&12.298778122575639&0.3924894003634161
1297&95.79891056002438&47.75204275210475&1.0&41.38397161287759&47.50517024176523&12.312015456279521&0.3927922471229558
1298&95.81368766966709&47.83804157875929&1.0&41.42123287671233&47.56312010970395&12.317404690161144&0.39309509388249547
1299&95.82884919574435&47.84271436274107&1.0&41.428394783355046&47.56430135484036&12.32896038569259&0.39339794064203515
1300&95.92092112426565&47.85032586293332&1.0&41.45923445657816&47.56673067041674&12.341170467480476&0.3937007874015748
1301&96.03523300332256&47.91032408403569&1.0&41.525121109083514&47.586619704375025&12.341566708928823&0.3940036341611145
1302&96.03596900439086&47.91043256997456&1.0&41.545671243325714&47.605652711090414&12.34436364219267&0.3943064809206541
1303&96.19767146144638&48.025199821445135&1.0&41.61133093025196&47.622326862588174&12.34556670551781&0.3946093276801938
1304&96.19805772573903&48.03701755842815&1.0&41.65175199023765&47.64983927196993&12.364288575265652&0.3949121744397335
1305&96.26447365101785&48.04367048189812&1.0&41.66090785239007&47.65998902824282&12.367850286726886&0.39521502119927315
1306&96.32742481577374&48.1036600610916&1.0&41.6639684557626&47.67171804553365&12.368478451312088&0.39551786795881283
1307&96.33203462717401&48.26020821194512&1.0&41.719751367890055&47.672776234749286&12.375898931000972&0.3958207147183525
1308&96.36505932845243&48.28874144200328&1.0&41.75663214296114&47.782598129663484&12.383194819965878&0.3961235614778922
1309&96.37693026481836&48.28900749639298&1.0&41.76175846682758&47.80157875852172&12.384242631096434&0.39642640823743186
1310&96.41741483212394&48.3011018380777&1.0&41.880844533551155&47.80985020353655&12.39361317450642&0.39672925499697154
1311&96.45087753493617&48.33391018723999&1.0&41.91869435289172&47.85296474358975&12.395239699539248&0.3970321017565112
1312&96.50832847633362&48.34810990256243&1.0&41.92473823706931&47.88964151729886&12.395716880483869&0.3973349485160509
1313&96.53196464334019&48.3868187235451&1.0&41.95428059166292&47.89338816830117&12.395915003116015&0.39763779527559057
1314&96.53579291480419&48.40622737999259&1.0&41.9816239472053&47.90601351085802&12.401612955912297&0.39794064203513024
1315&96.77932696789316&48.41378712418236&1.0&42.000950193997944&47.94192807038606&12.401876283936293&0.3982434887946699
1316&96.81584191298575&48.42554185897063&1.0&42.11407928510317&47.94239868339847&12.402083287663222&0.3985463355542096
1317&96.87063375165185&48.492157620500805&1.0&42.14597404041247&47.94788532020329&12.40304355496133&0.3988491823137492
1318&96.91882792214155&48.50784783994658&1.0&42.15394195732191&47.98377707429255&12.417475467908789&0.3991520290732889
1319&96.92090805861997&48.52053692257049&1.0&42.17736913440053&47.98434751574172&12.423739824970385&0.39945487583282857
1320&96.94954623591114&48.584325812169865&1.0&42.23429785121231&48.01828994412405&12.425151948739986&0.39975772259236825
1321&96.9799431337893&48.59725956577657&1.0&42.27161571593103&48.03071917518803&12.430338631419316&0.4000605693519079
1322&97.0176280836513&48.618376464404776&1.0&42.28719617614155&48.04393361821826&12.433266870424925&0.4003634161114476
1323&97.0704297038226&48.62341119422153&1.0&42.369179834053604&48.0498090085419&12.43732651041541&0.4006662628709873
1324&97.14843750000001&48.65777713967803&1.0&42.42077016389482&48.066020938679586&12.441321856960142&0.40096910963052695
1325&97.33508928225586&48.685323101610884&1.0&42.520650317717795&48.09501696886582&12.442260514664172&0.40127195639006663
1326&97.42510132544638&48.7030449350644&1.0&42.569046411768866&48.115054470136016&12.444480803478719&0.4015748031496063
1327&97.42687435671859&48.734875011400376&1.0&42.61087145816861&48.27397132176202&12.456192527811716&0.401877649909146
1328&97.44613000062357&48.785146292280174&1.0&42.74387729580284&48.27626425313266&12.456593767745918&0.40218049666868566
1329&97.4777202973525&48.853813227105455&1.0&42.829166752967&48.31252438548575&12.461992712652345&0.40248334342822534
1330&97.52077887854594&48.86157003714751&1.0&42.88198217778743&48.32690679958619&12.463558115053559&0.402786190187765
1331&97.54937268630962&48.87596303483256&1.0&42.942132329044725&48.3752945694684&12.464737758475643&0.4030890369473047
1332&97.57596752010923&48.91446778850941&1.0&43.019589846892856&48.39001385302115&12.465874201959691&0.4033918837068443
1333&97.59071592023537&48.92255352141857&1.0&43.04913961891724&48.43020786322972&12.47383400822536&0.403694730466384
1334&97.60750996433813&48.96168602792285&1.0&43.078871737133724&48.648431530066425&12.477363660387683&0.40399757722592367
1335&97.61169207509134&48.97780441145965&1.0&43.12044080889908&48.65977295262765&12.479998928992181&0.40430042398546334
1336&97.64792632275929&49.00117136563552&1.0&43.12840159481841&48.68845156308776&12.48581854022711&0.404603270745003
1337&97.72808800669617&49.01406415566901&1.0&43.1934747405028&48.84897993119863&12.485995098284404&0.4049061175045427
1338&97.78514507649646&49.02963847414985&1.0&43.199256618134555&48.89317685633822&12.487640107683813&0.40520896426408237
1339&97.83235343524274&49.04663697152031&1.0&43.22176926212801&48.93688224092443&12.489862136450581&0.40551181102362205
1340&98.0393575204127&49.06064761328915&1.0&43.2237105157937&48.93876293373357&12.49125555495234&0.4058146577831617
1341&98.07411730376423&49.11943031536114&1.0&43.39214820896&48.97033075925018&12.491725628348975&0.4061175045427014
1342&98.10423184901386&49.15877374880905&1.0&43.39400714734174&49.02148519780935&12.493888162417237&0.4064203513022411
1343&98.21029684047062&49.186702456721626&1.0&43.64228470200116&49.043744687210996&12.502913463598688&0.40672319806178076
1344&98.29489964190226&49.19504849639045&1.0&43.6561671430047&49.07677347656972&12.506576512597896&0.40702604482132043
1345&98.30086685863361&49.24209917442287&1.0&43.69192245241306&49.172052990262245&12.50913597798252&0.4073288915808601
1346&98.37147306463959&49.25007295010212&1.0&43.74528163594386&49.273898057341526&12.514632977984629&0.4076317383403998
1347&98.45254816895734&49.294630591889124&1.0&43.75392740800709&49.28808286175198&12.514883781660249&0.4079345850999394
1348&98.49482695977618&49.350574404921254&1.0&43.80983633246335&49.30525676237004&12.514912878501052&0.4082374318594791
1349&98.52737640480542&49.40496298798666&1.0&43.85011581128856&49.316586470721596&12.516175380476062&0.40854027861901876
1350&98.57178867513845&49.41073363503091&1.0&43.89305217841911&49.37077696366502&12.521802551286715&0.40884312537855844
1351&98.61370250625495&49.419825086456065&1.0&43.89463224878967&49.384296461831205&12.523601197329036&0.4091459721380981
1352&98.61710701660586&49.44186353003196&1.0&44.00731690567307&49.398853549352005&12.529698424623428&0.4094488188976378
1353&98.64452653524013&49.46437528363627&1.0&44.066279094393956&49.42446697867914&12.53608486885323&0.40975166565717747
1354&98.70624709938691&49.4824016563147&1.0&44.160860704298784&49.46995031079367&12.53668620312697&0.41005451241671714
1355&98.7670497161853&49.49171323238896&1.0&44.20262973496559&49.51439719745947&12.537767772444745&0.4103573591762568
1356&98.79967631720913&49.49222546161322&1.0&44.205533054887574&49.54492890995262&12.539273853501998&0.4106602059357965
1357&98.90274412465772&49.52595391340641&1.0&44.38238665390214&49.56508128528375&12.542917404576073&0.4109630526953362
1358&98.91192321309153&49.53231319180959&1.0&44.50519503371087&49.63152464794264&12.550323923444424&0.41126589945487585
1359&98.92571553761168&49.59824432378299&1.0&44.50759640051574&49.63874579853936&12.554495081406984&0.4115687462144155
1360&98.95353234212557&49.60726440381894&1.0&44.52223378306923&49.64737416571254&12.5618142124688&0.4118715929739552
1361&99.06461944652408&49.61588014397185&1.0&44.588489846911514&49.696454935164255&12.566158331464454&0.4121744397334948
1362&99.24096008292213&49.6542984991882&1.0&44.63174501153991&49.702674956902406&12.569652893089792&0.4124772864930345
1363&99.34519628226805&49.686488207181654&1.0&44.646421055435674&49.764160533485146&12.574068962891763&0.4127801332525742
1364&99.36910202013006&49.69234506934012&1.0&44.705305989140356&49.872822597496345&12.575957534166228&0.41308298001211385
1365&99.37284269770377&49.701207501641456&1.0&44.7392974924099&49.89601074366982&12.58231642404178&0.41338582677165353
1366&99.3845251428705&49.72713110772374&1.0&44.78765890426371&49.90687838055411&12.591867331640305&0.4136886735311932
1367&99.40571253071252&49.73214867377261&1.0&44.83013576104617&50.003057709164295&12.595396440349969&0.4139915202907329
1368&99.44441521162844&49.74111425408929&1.0&44.86461491713072&50.013322296550776&12.596848179109143&0.41429436705027256
1369&99.45326805934454&49.76177296557878&1.0&44.967872686179646&50.064323322495206&12.619069891273842&0.41459721380981224
1370&99.55788706460027&49.77890921459626&1.0&44.97417626197779&50.188956991839106&12.62478678729996&0.4149000605693519
1371&99.60381533309412&49.78122546549643&1.0&44.97835821402605&50.20612478774779&12.626068391428428&0.4152029073288916
1372&99.6058248672448&49.78497814492521&1.0&44.97913525806932&50.23809381909636&12.632639392446546&0.41550575408843127
1373&99.65818016599663&49.80511453824886&1.0&44.99014220395151&50.3769980319685&12.632907018064337&0.41580860084797094
1374&99.72184273765099&49.8191672586485&1.0&45.02309928591294&50.44847975192495&12.634952873599694&0.4161114476075106
1375&99.72915700946955&49.82047477744807&1.0&45.201966680586466&50.462308076163275&12.636721728553944&0.4164142943670503
1376&99.73124054813448&49.838543284376804&1.0&45.214257640026744&50.691641578721004&12.637529125351332&0.4167171411265899
1377&99.78214980581285&49.91833920081298&1.0&45.21470119669519&50.72988590300996&12.63942517649055&0.4170199878861296
1378&99.82510477469383&49.961974527774196&1.0&45.234527199160794&50.823873903092185&12.666825876496034&0.41732283464566927
1379&99.88281797538615&50.00724906079686&1.0&45.36532014926946&50.83885782008072&12.668685504229591&0.41762568140520895
1380&99.92574908346525&50.012572840477986&1.0&45.378415888968675&50.88373002206065&12.671195795969373&0.4179285281647486
1381&99.96438373384171&50.040134776198045&1.0&45.419566444089156&50.901705042261725&12.681059578316658&0.4182313749242883
1382&100.04510599909786&50.043224818455755&1.0&45.45914656011474&50.90699890333136&12.684715112308693&0.418534221683828
1383&100.2603333119945&50.04599234908389&1.0&45.46199339460814&50.97025425576188&12.700482814587723&0.41883706844336765
1384&100.3697972290636&50.070822140953844&1.0&45.5100010770878&50.993577232887404&12.71141755419776&0.41913991520290733
1385&100.4667546526012&50.16468486573996&1.0&45.590056097004236&51.05475138526129&12.723619028170454&0.419442761962447
1386&100.49704372685335&50.16527949072057&1.0&45.617263813574446&51.06242430914896&12.732799654940461&0.4197456087219867
1387&100.49736658799004&50.18681192787691&1.0&45.63729619901879&51.13875946111193&12.740740740740744&0.42004845548152636
1388&100.50739679088007&50.196749697825915&1.0&45.800086674994276&51.2647008385006&12.743295571440738&0.42035130224106604
1389&100.57483601669648&50.239947359717796&1.0&45.81532520995441&51.27097004004104&12.744028921946304&0.4206541490006057
1390&100.59504132231405&50.25967421931011&1.0&45.83428485576924&51.33852024381784&12.768024611720339&0.4209569957601454
1391&100.64237351027201&50.26199653650634&1.0&45.88681751340072&51.36126413757881&12.768285773921342&0.421259842519685
1392&100.74363088118379&50.26993651116503&1.0&45.902923369320305&51.37830594588126&12.779438412484787&0.4215626892792247
1393&100.76002814919073&50.34686656113231&1.0&46.00510171847359&51.411112642583575&12.781929905285851&0.42186553603876437
1394&100.79538121590176&50.3511791509886&1.0&46.03096017315112&51.43271328394983&12.783353053741765&0.42216838279830404
1395&100.93998941024587&50.405097709213806&1.0&46.03506660889387&51.44247600970158&12.785910104305815&0.4224712295578437
1396&100.95736457156448&50.42737393844215&1.0&46.04844380876692&51.52348887261207&12.78715464657338&0.4227740763173834
1397&101.23003617123116&50.497622122137884&1.0&46.06186767435984&51.564340847734336&12.790209247922382&0.4230769230769231
1398&101.38979688451045&50.531860954035714&1.0&46.06582529340629&51.59295812681297&12.79757535079808&0.42337976983646275
1399&101.44496289177827&50.66987198590718&1.0&46.19843454733993&51.62440448747502&12.80824288364757&0.4236826165960024
1400&101.47729028271277&50.68088780770478&1.0&46.2088630268292&51.76066471987236&12.813400886364613&0.4239854633555421
1401&101.52856674388835&50.69182002409902&1.0&46.270800379626706&51.80308220564774&12.813405672687312&0.4242883101150818
1402&101.63595842379299&50.75047806197374&1.0&46.28216180195999&51.89963180832835&12.81371255626261&0.42459115687462146
1403&101.66835846124324&50.75589746773642&1.0&46.412136597749395&52.00302756174021&12.822476148677595&0.42489400363416113
1404&101.68909327015717&50.8222675732811&1.0&46.41584008225111&52.00695484002938&12.832179373172465&0.4251968503937008
1405&101.81710769092929&50.82469502755587&1.0&46.420255484288276&52.01770208481899&12.834281563975305&0.4254996971532405
1406&101.82857568478481&50.8438613794219&1.0&46.46823713249965&52.037916588841156&12.838053198082541&0.4258025439127801
1407&101.95528149992751&50.84419726507994&1.0&46.47687717553456&52.09274843902204&12.838552619839662&0.4261053906723198
1408&102.11835361443889&50.86685863362631&1.0&46.54866463523929&52.12181178540018&12.839140801651432&0.42640823743185946
1409&102.23688739727207&50.904305328601744&1.0&46.55888978205515&52.17656580749598&12.839585417885932&0.42671108419139914
1410&102.25837659796021&50.90848711727833&1.0&46.566767657468326&52.20057016470043&12.844321163111704&0.4270139309509388
1411&102.26321705037756&50.93627090632998&1.0&46.58697958423426&52.31397433343762&12.844984321888752&0.4273167777104785
1412&102.32693247276862&50.940603489551435&1.0&46.65421381193913&52.48701221897719&12.851742734719178&0.42761962447001817
1413&102.37544036235528&50.96791690794345&1.0&46.663861886000504&52.530344811821635&12.8526924788607&0.42792247122955784
1414&102.4139804986466&51.0141537368234&1.0&46.741629511034965&52.64432653938823&12.854677268924936&0.4282253179890975
1415&102.46968486784777&51.066435959441385&1.0&46.770320095234936&52.65855856054313&12.857592006694095&0.4285281647486372
1416&102.4889412146964&51.07953554431515&1.0&46.782305534924454&52.69531024113804&12.859881953138974&0.4288310115081769
1417&102.56646703099369&51.11723698439672&1.0&46.85202507712209&52.82425335038031&12.872189850969852&0.42913385826771655
1418&102.63531919933672&51.13083802583637&1.0&46.86460380540247&52.896820791186414&12.879486573941717&0.4294367050272562
1419&102.64920153120786&51.21048249142418&1.0&46.88172970121774&52.917472824075276&12.88100041183574&0.4297395517867959
1420&102.68992403038784&51.27530675919577&1.0&46.950838922624456&52.957353689567434&12.88129428629941&0.4300423985463356
1421&102.73992684732497&51.27967444356425&1.0&46.983383890976576&52.993384907714514&12.88205663937546&0.4303452453058752
1422&102.76715896611115&51.338431174189445&1.0&47.00097183600029&53.027042990338785&12.884522014667928&0.4306480920654149
1423&102.8184397519271&51.38693930569231&1.0&47.00342756483721&53.32323124533134&12.893275716358653&0.43095093882495455
1424&102.89077303973778&51.420781557536436&1.0&47.125984251968504&53.3429582888284&12.898388808644096&0.43125378558449423
1425&102.89421235687209&51.49156198642587&1.0&47.29179405319119&53.37055944918663&12.90166331566441&0.4315566323440339
1426&103.01122975715394&51.509705683028365&1.0&47.30312286936774&53.406282635894584&12.903513228340303&0.4318594791035736
1427&103.03850837337802&51.53560924471708&1.0&47.434362858600515&53.412057402466296&12.904093115568305&0.43216232586311326
1428&103.04010677731272&51.540679701916574&1.0&47.4395757259607&53.4200417952035&12.904624213597927&0.43246517262265294
1429&103.0888292741741&51.5760682055311&1.0&47.593738869261365&53.45632691148739&12.911767303159365&0.4327680193821926
1430&103.16928727317385&51.606830674463346&1.0&47.62120263032266&53.48708643083388&12.914077141439755&0.4330708661417323
1431&103.17642824291626&51.62548482856751&1.0&47.67354769422728&53.712255922333355&12.923209992144047&0.43337371290127197
1432&103.29079574247197&51.62672755336476&1.0&47.76355564549788&53.77645003343327&12.927926385130894&0.43367655966081164
1433&103.38469868667501&51.63896430699953&1.0&47.818269092305464&53.93964103012123&12.93998309382925&0.4339794064203513
1434&103.44002833775846&51.64703012311065&1.0&47.842522797210684&53.940213815356586&12.947249066837344&0.434282253179891
1435&103.48211884915303&51.694708863079896&1.0&47.892564998500184&53.95031143979939&12.948580655651309&0.4345850999394307
1436&103.53985460163965&51.717228406032085&1.0&47.95741735393068&53.993509530335615&12.950696525302774&0.4348879466989703
1437&103.62839707972033&51.7189033108127&1.0&47.95942238797358&54.02210757654772&12.962958346835505&0.43519079345851
1438&103.67541001121857&51.83984274068932&1.0&47.98398441727086&54.0363582206253&12.970423138483733&0.43549364021804965
1439&103.69513264966578&51.85444207209811&1.0&48.045868587544774&54.08897805050745&12.97093414035818&0.4357964869775893
1440&103.78679296233977&51.88415032953765&1.0&48.13452755204936&54.089927149283206&12.988904438224711&0.436099333737129
1441&103.8081102024858&51.88782178363217&1.0&48.1539528377138&54.206553715524755&12.9942101946967&0.4364021804966687
1442&103.85942893002824&51.9331741453575&1.0&48.281397022195165&54.35096665411627&12.995910973240475&0.43670502725620836
1443&104.14415768656227&51.96791089419977&1.0&48.291107070431835&54.365622567571215&13.007815892314373&0.43700787401574803
1444&104.20160126000786&52.0274869724426&1.0&48.33472342915533&54.37448245760742&13.00905987394958&0.4373107207752877
1445&104.30825330522902&52.03836130604548&1.0&48.35024119048283&54.38676394042683&13.012137726034187&0.4376135675348274
1446&104.35630175011268&52.06243685705835&1.0&48.352040871551196&54.481650089538064&13.012199014296431&0.43791641429436706
1447&104.36112713691432&52.13238818395095&1.0&48.3637710687164&54.51247378103798&13.018823082042024&0.43821926105390674
1448&104.42473195463444&52.14324270291885&1.0&48.48094107001469&54.55221350407006&13.02236973776626&0.4385221078134464
1449&104.45221719716237&52.181669227823384&1.0&48.56859548309501&54.57183216101572&13.024431400786984&0.4388249545729861
1450&104.49594129612377&52.20865056585499&1.0&48.61454577033777&54.79183479705671&13.024974478558862&0.43912780133252577
1451&104.52262472844758&52.236993679753425&1.0&48.6650184215629&54.81934958918525&13.033316673941973&0.4394306480920654
1452&104.52500557203356&52.245631156000236&1.0&48.712908513050664&54.8856151829472&13.035592844609598&0.43973349485160507
1453&104.54682082393134&52.274692710752355&1.0&48.79167135410808&55.00007607763977&13.037153263210948&0.44003634161114474
1454&104.62589257994412&52.277313180911456&1.0&48.89609443310988&55.10215616495708&13.04873471626752&0.4403391883706844
1455&104.77445561750791&52.299520256440815&1.0&48.93334930383747&55.133464949658894&13.051127622663742&0.4406420351302241
1456&104.89264694873506&52.36661036008144&1.0&49.09450430752883&55.1587974147199&13.058668900571957&0.4409448818897638
1457&104.92987443665746&52.3895248828519&1.0&49.11513369146582&55.24454932931118&13.06550218340611&0.44124772864930345
1458&105.05359597220364&52.40730105031274&1.0&49.27373100837779&55.25793370779118&13.067123494059945&0.4415505754088431
1459&105.08193665714558&52.46242285165575&1.0&49.2831171373194&55.56198538408121&13.067306686816284&0.4418534221683828
1460&105.18798576645753&52.482416938349374&1.0&49.286662562050246&55.5716014631692&13.069801549108576&0.4421562689279225
1461&105.23046194490352&52.492280745090554&1.0&49.34622224569929&55.60281080896244&13.078628498862372&0.44245911568746216
1462&105.25114867105631&52.53503184713379&1.0&49.39719079204056&55.733943407802265&13.079150219320953&0.44276196244700183
1463&105.37402442393302&52.62439967035152&1.0&49.50689344965376&55.78484924235575&13.07965053824022&0.4430648092065415
1464&105.3855234293068&52.65234268482428&1.0&49.61391162347634&55.96111667704636&13.085920677354611&0.4433676559660812
1465&105.39542875816764&52.65771088583455&1.0&49.66203049897122&56.20283979173704&13.08839732555721&0.44367050272562086
1466&105.54829089240653&52.721603964233324&1.0&49.71979580260919&56.483918025789315&13.095356701378734&0.4439733494851605
1467&105.62756901326223&52.7522175727802&1.0&49.8124509086246&56.4846767374363&13.097621404431534&0.44427619624470016
1468&105.68495277110668&52.798600450567186&1.0&49.916494599544436&56.49309345477814&13.101464943394392&0.44457904300423984
1469&105.77829029700638&52.808343364617635&1.0&49.96026131197881&56.51754289341034&13.102567797220727&0.4448818897637795
1470&105.8961543868494&52.82383735439724&1.0&50.111880254801314&56.70871830468169&13.104765491546397&0.4451847365233192
1471&105.95671749245136&52.87017697155408&1.0&50.13301134938291&56.95629235457318&13.105582262336895&0.44548758328285887
1472&105.96501846851042&52.893793454642235&1.0&50.22948011218412&56.997916723032375&13.110487632042979&0.44579043004239854
1473&106.00079456804393&52.8949317683257&1.0&50.28334306667878&57.080155843196636&13.11330085351112&0.4460932768019382
1474&106.01555818026311&52.898732983305536&1.0&50.40512969979599&57.24748549235465&13.119562854983181&0.4463961235614779
1475&106.07257990774299&52.90068240988983&1.0&50.465484962338614&57.48665057420816&13.128231740781253&0.4466989703210176
1476&106.07377127103344&52.90778184953655&1.0&50.473092042835844&57.730612036483485&13.132367282236254&0.44700181708055725
1477&106.07889397686151&52.91988164058405&1.0&50.488905879334084&57.772283099606774&13.132895960586179&0.4473046638400969
1478&106.33525752395897&52.922896071825875&1.0&50.49031870083864&57.77911319506494&13.133357818209213&0.4476075105996366
1479&106.52066164765787&52.9271486018891&1.0&50.57919228103654&57.874156273806804&13.133702602325373&0.4479103573591763
1480&106.56452276294054&53.00460264002662&1.0&50.61049793051549&57.92068703756205&13.136744324462205&0.4482132041187159
1481&106.60114019022862&53.004803799859666&1.0&50.695477119714354&58.05210405056808&13.137145998190627&0.4485160508782556
1482&106.61763761045457&53.047575954885055&1.0&50.70418668496913&58.19068341452665&13.139290448087195&0.44881889763779526
1483&106.64888128364318&53.07101670102477&1.0&50.821146806053164&58.55385771388801&13.150334110678433&0.44912174439733493
1484&106.72813414464214&53.08673469387755&1.0&50.862097700085165&58.600222860651456&13.15674347265312&0.4494245911568746
1485&106.74749990842157&53.15726137914086&1.0&50.87074668015432&58.683994822528064&13.157113560011808&0.4497274379164143
1486&106.78589401153563&53.180831996981425&1.0&50.933253556086356&59.105637757679595&13.16215054105919&0.45003028467595396
1487&106.78883294027663&53.19876066650325&1.0&50.95725280788546&59.42349174944699&13.162434740076767&0.45033313143549364
1488&106.99408627618769&53.20812876628027&1.0&50.974488535987696&59.654339909261694&13.170027234225797&0.4506359781950333
1489&107.01602114919098&53.22030395711065&1.0&50.993577232887404&60.016826193694314&13.172342954867773&0.450938824954573
1490&107.0597150310153&53.25941478594013&1.0&51.037684500368194&60.034455669335806&13.172998348038389&0.45124167171411267
1491&107.14313832006735&53.317071692624694&1.0&51.11845289450979&60.093674128735024&13.17581814275825&0.45154451847365235
1492&107.15868278618036&53.35754440378978&1.0&51.12724095302873&60.09968941460788&13.176416651384558&0.451847365233192
1493&107.22425633151668&53.401296168846066&1.0&51.13805418659534&60.57168104094214&13.176781036519595&0.4521502119927317
1494&107.39646520204084&53.40426016457657&1.0&51.21929939820777&60.77978334424797&13.180395818157566&0.4524530587522714
1495&107.43186187187285&53.41529610315457&1.0&51.24969298494207&60.78768771822773&13.186587378187365&0.452755905511811
1496&107.5415276334263&53.426296282705216&1.0&51.30246445497631&60.96143105929089&13.1898860083515&0.4530587522713507
1497&107.58408137598386&53.426380087106416&1.0&51.380529196884055&60.99003133915965&13.190989707435705&0.45336159903089035
1498&107.62938500967411&53.456475233339525&1.0&51.393932438746496&61.03534150755957&13.195393087202278&0.45366444579043
1499&107.67635296443288&53.457739436818386&1.0&51.616356877323426&61.1827115992791&13.19789509378774&0.4539672925499697
1500&107.75777149051588&53.66803197872593&1.0&51.7952827966393&61.59197664085316&13.20143195345672&0.4542701393095094
1501&107.76070198990968&53.70102364624871&1.0&51.862358321902825&61.677009728622636&13.203174491447882&0.45457298606904906
1502&107.85161972529104&53.79738502112651&1.0&51.98185241248024&61.98156344957013&13.204053760437034&0.45487583282858873
1503&107.92709753265395&53.79771556649061&1.0&52.04078574133971&62.79334875734125&13.206709097057017&0.4551786795881284
1504&108.1514441010338&53.8089270039758&1.0&52.04503631003028&63.13280492390507&13.208712172615007&0.4554815263476681
1505&108.19305934521987&53.8161390062274&1.0&52.09089269269839&63.74770836858029&13.21865667712259&0.45578437310720776
1506&108.20988094588795&53.881371932032714&1.0&52.152886395915374&63.77938492734034&13.222911510398252&0.45608721986674744
1507&108.3498416008341&53.94593298567405&1.0&52.154150264293264&64.4274556242062&13.225661142288708&0.4563900666262871
1508&108.35104361655709&53.96121587691651&1.0&52.21966801720259&64.53059561355089&13.233274512812642&0.4566929133858268
1509&108.48006307852053&54.02870653828394&1.0&52.4922927744431&64.64276690870344&13.234169130775365&0.45699576014536647
1510&108.4821626658384&54.03030250915781&1.0&52.58787812282819&64.96410922338852&13.234341176304136&0.4572986069049061
1511&108.54461983335567&54.037366483740584&1.0&52.605954459538104&65.5752236526293&13.235938309416268&0.45760145366444577
1512&108.70625049046537&54.065633673170524&1.0&52.7304654986906&65.73950422766181&13.236895812608326&0.45790430042398544
1513&108.78145502865209&54.167846901525444&1.0&52.74087088076326&66.08506064047518&13.237763415044764&0.4582071471835251
1514&108.89325960131502&54.1921376845669&1.0&52.793189650479654&66.32617551329552&13.250738804273702&0.4585099939430648
1515&108.90247581363695&54.21982958149742&1.0&52.84146486053887&66.71304472830327&13.251455051995697&0.4588128407026045
1516&109.04760673372812&54.297446349358594&1.0&52.850196779770705&66.76962400084004&13.252992086847444&0.45911568746214415
1517&109.05191527787854&54.32995872870295&1.0&52.975076089571296&67.24759260353282&13.256534843877725&0.4594185342216838
1518&109.07019449525703&54.362161354541456&1.0&53.10633891368131&67.2996712567856&13.257616486244798&0.4597213809812235
1519&109.10296325465778&54.447295767577906&1.0&53.325925795797914&67.31296887304678&13.263436088346939&0.4600242277407632
1520&109.25628365810665&54.45629531049009&1.0&53.32804499891831&67.66722575608932&13.269520451573388&0.46032707450030286
1521&109.26093686784289&54.46223078227584&1.0&53.34847197026398&67.87595649978337&13.272846112610623&0.46062992125984253
1522&109.29219871182833&54.530601130097345&1.0&53.392803144844265&68.69678003002798&13.274114660419709&0.4609327680193822
1523&109.34035166312013&54.54226562554808&1.0&53.52411720135554&68.89841050449203&13.275679782384632&0.4612356147789219
1524&109.4123754322572&54.55404832994121&1.0&53.615519359071&69.18238659698912&13.27796461011409&0.46153846153846156
1525&109.44222229221127&54.56506340285197&1.0&53.67875897675091&69.21768937722193&13.285067873303166&0.4618413082980012
1526&109.4524416909621&54.60778247264112&1.0&53.68170894240188&69.90332256702438&13.289446615922646&0.46214415505754086
1527&109.48644123491947&54.68984645645363&1.0&53.71810743640103&70.14170144616409&13.290404360501963&0.46244700181708054
1528&109.55687298032751&54.68984758740247&1.0&53.72051333124659&70.46178474003167&13.293720519421942&0.4627498485766202
1529&109.73857418651407&54.69155832475951&1.0&53.789285735975575&70.46955073866097&13.303234782141153&0.4630526953361599
1530&109.77787989430941&54.69638330338904&1.0&53.79587358555475&70.7967019665078&13.307660761154857&0.46335554209569957
1531&109.85505150165818&54.699979354984976&1.0&53.91389778737987&70.98688120913647&13.312649057619417&0.46365838885523925
1532&109.92731236821358&54.79768168585241&1.0&53.95552002250934&71.01981807274304&13.313254188943665&0.4639612356147789
1533&109.94430761129313&54.814689641262696&1.0&53.976181994498205&71.13900287524775&13.316497581376845&0.4642640823743186
1534&109.98514390170563&54.83660338896675&1.0&53.97719339917717&71.23747939647522&13.320709555596927&0.4645669291338583
1535&110.05432261655653&54.84579727231318&1.0&54.003291503805784&71.29520708609039&13.324398388715018&0.46486977589339795
1536&110.08501798281338&54.8636689843969&1.0&54.024611292776015&71.37884504172058&13.333280232581293&0.46517262265293763
1537&110.17713281024483&54.899188567736545&1.0&54.0576609511149&71.45179051693101&13.339476068785059&0.4654754694124773
1538&110.3011879844187&54.9590952253415&1.0&54.0836602783031&71.51863768429824&13.340053331045674&0.465778316172017
1539&110.39515630204122&55.09685947399608&1.0&54.0936888999991&71.68001886221865&13.341666966437637&0.46608116293155666
1540&110.45333797848711&55.11835351007231&1.0&54.10662976421871&71.7590933644245&13.341839932663552&0.4663840096910963
1541&110.48882013495218&55.12732993894546&1.0&54.11993537497853&71.80885165909325&13.342908401355501&0.46668685645063596
1542&110.53725615606011&55.13848196631404&1.0&54.13589161048205&71.97006055834473&13.356297513714722&0.46698970321017563
1543&110.58488388535876&55.1538543492789&1.0&54.19455208792922&72.0378352615839&13.375605462390098&0.4672925499697153
1544&110.5957807696385&55.21263645836375&1.0&54.24935678769658&72.15886085078209&13.378499034404854&0.467595396729255
1545&110.63031536113937&55.223003854033855&1.0&54.28521331090079&72.2119330737662&13.388560714501725&0.46789824348879466
1546&110.77785722349753&55.25360207456184&1.0&54.439308969514016&72.2470816591726&13.389474086677255&0.46820109024833434
1547&110.77835670884598&55.27575899953015&1.0&54.45681733410191&72.50972805416933&13.38999017656986&0.468503937007874
1548&110.87905206878283&55.287471697682754&1.0&54.56382620410912&72.61436408541519&13.393901338252025&0.4688067837674137
1549&111.04971745288266&55.289493418841&1.0&54.703722908523346&72.6311128603759&13.39576746191435&0.46910963052695337
1550&111.31067093793476&55.29909512079946&1.0&54.740494013998855&72.66377499011837&13.402820355610055&0.46941247728649305
1551&111.32770641691138&55.3159592552437&1.0&54.74698045182988&72.70399950149033&13.405678894813686&0.4697153240460327
1552&111.36034134855133&55.364033435486&1.0&54.76210725414688&72.8998177137838&13.407346474524976&0.4700181708055724
1553&111.40270279862297&55.38446880422027&1.0&54.766907207330966&72.9438838147775&13.408019138142004&0.4703210175651121
1554&111.41558217038471&55.439092145546574&1.0&54.78335262442755&72.95987696715198&13.410633425012808&0.47062386432465175
1555&111.4290693442816&55.46594821803872&1.0&54.79702369903969&73.17908897223249&13.421419601746098&0.4709267110841914
1556&111.46843779995127&55.50233376850375&1.0&54.85747046598422&73.20736352804953&13.425800665196755&0.47122955784373105
1557&111.68193687296717&55.51808025697345&1.0&54.873731413736145&73.24475398381679&13.42818285663967&0.4715324046032707
1558&111.74118986759059&55.575541590313776&1.0&54.929185566918086&73.25044204313792&13.440148676024965&0.4718352513628104
1559&111.75980888953235&55.57722220969814&1.0&54.948437804266675&73.37571920237501&13.443764950806218&0.4721380981223501
1560&111.77162672611301&55.65484721962567&1.0&55.082584489493314&73.59065683757144&13.445324390558493&0.47244094488188976
1561&111.89121855732694&55.758985406065314&1.0&55.15376313406361&73.67791241020596&13.44689917530901&0.47274379164142943
1562&112.06067003251391&55.80114573227639&1.0&55.17288382829869&73.76747243802794&13.455580140941485&0.4730466384009691
1563&112.065177868008&55.88906330608563&1.0&55.192830085978024&73.83058402490181&13.458776294164256&0.4733494851605088
1564&112.11744104392037&55.93001666571616&1.0&55.22877422206941&73.8599242599445&13.461783882248518&0.47365233192004846
1565&112.1678898002433&55.99339962468454&1.0&55.25479244966091&73.89836610832035&13.474611694007608&0.47395517867958814
1566&112.47594892866383&55.99880251640214&1.0&55.28698247172927&73.96236156918116&13.477591448465233&0.4742580254391278
1567&112.53837064114538&56.02918954582216&1.0&55.36362395961252&73.98742960918773&13.480072423273803&0.4745608721986675
1568&112.5661456528975&56.03704076497232&1.0&55.45403037243339&73.98795905659452&13.484354283167935&0.47486371895820717
1569&112.90137705681215&56.03976627537092&1.0&55.53837382597996&74.06798085056168&13.485337596259624&0.47516656571774685
1570&113.01882372395548&56.07076861152276&1.0&55.58726738455723&74.12502326114031&13.49469300804479&0.47546941247728647
1571&113.0309291875759&56.1448353528248&1.0&55.88332711424534&74.1739047777474&13.499179189291574&0.47577225923682614
1572&113.17544017061573&56.1488002227826&1.0&55.94409667425689&74.18085851676065&13.500034715678591&0.4760751059963658
1573&113.21035695092814&56.295675122396396&1.0&55.95779969821299&74.29042059147189&13.501325023637355&0.4763779527559055
1574&113.26530316132812&56.30499310929715&1.0&55.96189772330684&74.53154855153774&13.502320082992224&0.4766807995154452
1575&113.28095931623207&56.306160650981475&1.0&55.99556616736364&74.53845562474604&13.505714322499799&0.47698364627498485
1576&113.30788477577468&56.343231683994574&1.0&56.02214247470031&74.58559444849945&13.512549867924731&0.47728649303452453
1577&113.35371994112721&56.454328244230645&1.0&56.037903107813854&74.69473315490754&13.520185137567502&0.4775893397940642
1578&113.37796443222528&56.45663555985059&1.0&56.058677963431975&74.78240031730994&13.524706743835639&0.4778921865536039
1579&113.462032482422&56.467881501857086&1.0&56.070473809545554&74.88051736469134&13.525976524489431&0.47819503331314356
1580&113.48960200029917&56.46805462893919&1.0&56.090414749240345&74.89008932511773&13.529736351296169&0.47849788007268323
1581&113.49452120057168&56.471513413884914&1.0&56.09141707995329&74.98982427984973&13.530457196325488&0.4788007268322229
1582&113.53594307297284&56.52982540462035&1.0&56.11599987373782&75.00940287434653&13.534615529093575&0.4791035735917626
1583&113.56598016781086&56.54168490330529&1.0&56.13962866824471&75.43403700475491&13.539006421088207&0.47940642035130226
1584&113.62883095897551&56.567592056206635&1.0&56.14723353852227&75.45667105070876&13.54539058002431&0.47970926711084194
1585&113.7137706939899&56.57168628124733&1.0&56.18491329269748&75.46464524486504&13.558071244774611&0.48001211387038156
1586&113.72357628822424&56.60198467700105&1.0&56.33457294185974&75.5332355264643&13.559220434516797&0.48031496062992124
1587&113.8450636652899&56.67667687741586&1.0&56.39988452943964&75.62214118468734&13.563247443188466&0.4806178073894609
1588&114.05356438308944&56.70461928215478&1.0&56.414764286530534&75.63034789232653&13.56885591881611&0.4809206541490006
1589&114.08116628069494&56.72175412056499&1.0&56.420975380574006&75.74756925334802&13.569872677062731&0.48122350090854027
1590&114.18162882556398&56.857021584535964&1.0&56.43823079396601&75.79306870955783&13.573091349912595&0.48152634766807995
1591&114.18421491828771&56.874699671424295&1.0&56.466632534509564&75.81840347715466&13.575713254659034&0.4818291944276196
1592&114.27526726074696&56.90486759197107&1.0&56.621150733041254&75.85145123368373&13.582836461393848&0.4821320411871593
1593&114.28547409009899&56.96405415713198&1.0&56.68025809091638&75.86673111545441&13.583965546148042&0.482434887946699
1594&114.29604875675399&56.9692532198443&1.0&56.73202926267028&75.87241715346941&13.588007935141693&0.48273773470623865
1595&114.3253855982066&57.00105079523775&1.0&56.76930891850706&76.24649989053157&13.58940784901796&0.48304058146577833
1596&114.3700636033087&57.03153729859303&1.0&56.788506757919315&76.27441724280106&13.589566777390012&0.483343428225318
1597&114.40065882019174&57.03524277369139&1.0&56.84346657567601&76.49005876922384&13.606361390091978&0.4836462749848577
1598&114.58438270676203&57.05829858478645&1.0&56.84749501102825&76.7719669894536&13.621085159218946&0.48394912174439736
1599&114.6968645457104&57.06159957569787&1.0&56.90946055177708&76.8165846675837&13.624798070229962&0.484251968503937
1600&114.78736493671944&57.094278790358686&1.0&56.918014146797454&76.82062128311256&13.625447353550571&0.48455481526347666
1601&114.80299212667191&57.11203346249436&1.0&56.971346563072196&76.83581212302538&13.639394621897141&0.48485766202301633
1602&114.98202315259911&57.21824806805057&1.0&56.9926773794898&76.94543192797893&13.641760840048944&0.485160508782556
1603&115.00063655837796&57.236967576050716&1.0&57.07717258156346&76.99408024984513&13.646256472086222&0.4854633555420957
1604&115.03650784096749&57.25086146433693&1.0&57.243185998550814&77.04003128066066&13.646444269281643&0.48576620230163536
1605&115.08816837315128&57.26170507962147&1.0&57.281016714489574&77.04437422535786&13.6470678939636&0.48606904906117504
1606&115.09787136176628&57.2837740708574&1.0&57.32618202477938&77.40974400867722&13.650051833559488&0.4863718958207147
1607&115.15580582664904&57.302608456472235&1.0&57.34884065242602&77.46461401049487&13.650400315001969&0.4866747425802544
1608&115.18289492110057&57.31186763376578&1.0&57.354226307066455&77.53534706145608&13.651471853064397&0.48697758933979407
1609&115.18972601600319&57.33345989959078&1.0&57.367950153493375&77.53922420841549&13.654061154199024&0.48728043609933375
1610&115.19050342037825&57.33482417172846&1.0&57.46277080360239&77.57162560452758&13.658495105566699&0.4875832828588734
1611&115.27250668043696&57.37275706603414&1.0&57.473904344598445&77.75016321850428&13.666279663771883&0.4878861296184131
1612&115.28040870214109&57.3827282413784&1.0&57.475161854230166&77.75027094232917&13.666629710457823&0.4881889763779528
1613&115.4062957165802&57.38565225498814&1.0&57.476395498149415&77.77884221338743&13.667926556804249&0.48849182313749245
1614&115.51048855366568&57.39733681857785&1.0&57.49248534693495&77.81228646579243&13.671975160973792&0.4887946698970321
1615&115.59327226817955&57.41106220739537&1.0&57.51178006034103&77.9318389835071&13.67207956915414&0.48909751665657175
1616&115.6292062703195&57.43784829312264&1.0&57.59313011531297&77.9434658394302&13.67310370348729&0.48940036341611143
1617&115.64962441236007&57.446327788893576&1.0&57.644674622832696&77.99169139465874&13.686660681437205&0.4897032101756511
1618&115.7481652825554&57.46696753271494&1.0&57.660972744057524&78.14511900450287&13.68753018245953&0.4900060569351908
1619&115.9563781537241&57.526354442736384&1.0&57.710234401090304&78.19462893042294&13.689280389233303&0.49030890369473046
1620&115.9962574466153&57.534485210466414&1.0&57.79409932829314&78.20916056930756&13.694103149135543&0.49061175045427013
1621&116.16370379578984&57.56894497971984&1.0&57.84681573942426&78.24324300494285&13.695012641990491&0.4909145972138098
1622&116.18255251968579&57.655344209862676&1.0&57.85156016944095&78.32081506891252&13.709495866548568&0.4912174439733495
1623&116.34079882196728&57.66766282434422&1.0&57.8520967675689&78.35531953828061&13.714508083631092&0.49152029073288916
1624&116.36190065346948&57.70029478205377&1.0&58.01578530888451&78.36369110085673&13.715745819706646&0.49182313749242884
1625&116.37540166268342&57.72459686356338&1.0&58.03990315820883&78.39926295617026&13.716949457401524&0.4921259842519685
1626&116.38739717124729&57.74861555575258&1.0&58.07595017430491&78.42442978593382&13.719749432220116&0.4924288310115082
1627&116.40149680358975&57.91797727763252&1.0&58.13285438384843&78.49601183665848&13.722124277929236&0.49273167777104787
1628&116.40654968945437&57.95850635337378&1.0&58.16575416365368&78.52901700644578&13.72994936774286&0.49303452453058755
1629&116.46572521159598&57.977458430808426&1.0&58.18845963123278&78.596890144884&13.73869298118319&0.49333737129012717
1630&116.5507732885745&58.02226768648773&1.0&58.31880681286724&78.73125829995828&13.73980595042388&0.49364021804966685
1631&116.57030498779554&58.0845477760571&1.0&58.36913876105444&78.80231776663133&13.740922380458363&0.4939430648092065
1632&116.68854268510727&58.0909299682156&1.0&58.59252755659099&78.93511924603776&13.74886858191467&0.4942459115687462
1633&116.74433324575442&58.10209138511407&1.0&58.755669878589686&78.9791766718289&13.754325116814236&0.4945487583282859
1634&116.81832954176153&58.10926448491957&1.0&58.771419057945636&79.00843940617776&13.763430706994404&0.49485160508782555
1635&116.89495800278891&58.109854928193386&1.0&58.77679471027152&79.11338660894052&13.765993468302888&0.49515445184736523
1636&116.93055590539284&58.16324849230498&1.0&58.853235894817466&79.13762387261998&13.775539234797634&0.4954572986069049
1637&116.9498168990059&58.20213270965276&1.0&58.91343165821146&79.1537483897184&13.777877133033142&0.4957601453664446
1638&116.98058987956844&58.22116965989079&1.0&58.94712921742368&79.16861662298761&13.791348515702854&0.49606299212598426
1639&116.98520702385376&58.22253400230493&1.0&58.989090105903315&79.2773733570988&13.79209668165213&0.49636583888552394
1640&117.11815896906917&58.278246488055075&1.0&59.130753160603916&79.52294185853901&13.79388033706189&0.4966686856450636
1641&117.13259834252075&58.341736729209295&1.0&59.1392127516737&79.55050204885981&13.799700939539772&0.4969715324046033
1642&117.36100556281731&58.34673027231166&1.0&59.14804262327006&79.58925935596632&13.801031353469284&0.49727437916414297
1643&117.42521269783188&58.3530558794854&1.0&59.19417138892101&79.67816764098218&13.809477808189774&0.49757722592368264
1644&117.49917709019091&58.3976802921352&1.0&59.19426604630682&79.69055605939748&13.816099344934292&0.49788007268322226
1645&117.51756002833571&58.47693590812856&1.0&59.2471372334299&79.80301278757779&13.817316772859314&0.49818291944276194
1646&117.52579644770232&58.48094025609802&1.0&59.25656960086351&79.82205286223932&13.819087596028261&0.4984857662023016
1647&117.58241125605923&58.49981296453915&1.0&59.27363267904115&79.82446704169386&13.819391424371165&0.4987886129618413
1648&117.60963316152478&58.55175412454992&1.0&59.32551905902321&79.94745667586004&13.820130144638705&0.49909145972138097
1649&117.70054692265539&58.62352618590622&1.0&59.35186872964986&80.02966498639425&13.82033396654338&0.49939430648092065
1650&117.75999110003913&58.628105302187606&1.0&59.39224736145627&80.0488880312041&13.821619225654766&0.4996971532404603
1651&117.823867454292&58.65253403573356&1.0&59.438465740460465&80.08014868161227&13.824631597985778&0.5
1652&117.91396129857667&58.68771504028115&1.0&59.47751559227758&80.37199304107044&13.825418889473292&0.5003028467595396
1653&117.9818786665316&58.70257731569284&1.0&59.48759432140745&80.37286854551493&13.834060540981996&0.5006056935190794
1654&118.02260904084675&58.70859387560888&1.0&59.51064630519938&80.62181691352231&13.834884743650823&0.500908540278619
1655&118.11650329852303&58.7892828939231&1.0&59.53152519931838&80.65254879061322&13.845224040029235&0.5012113870381587
1656&118.29135867076603&58.82052900036808&1.0&59.553450155440835&80.8286019101066&13.846219451467622&0.5015142337976983
1657&118.32167119132286&58.90514027201364&1.0&59.58935153116636&80.83457197268801&13.856805767613512&0.5018170805572381
1658&118.3898820764615&58.908235639228494&1.0&59.59972684771761&80.86493939304572&13.859476634783798&0.5021199273167777
1659&118.43329598492211&58.92703862660945&1.0&59.62135560045906&80.91716059597992&13.860246559379753&0.5024227740763174
1660&118.49308159550904&58.97688947436825&1.0&59.66551099204161&80.9223811154541&13.862959372521374&0.502725620835857
1661&118.52071212068424&59.008228344083435&1.0&59.701846573933594&80.9765213804091&13.8664009485129&0.5030284675953968
1662&118.55070816377568&59.011125496808404&1.0&59.76226373630331&81.09513315653828&13.866623097455923&0.5033313143549364
1663&118.56923025457463&59.058940104905254&1.0&59.785171222684184&81.0976691752868&13.879950969125876&0.5036341611144761
1664&118.65231396185897&59.183365773781944&1.0&59.79599558194023&81.15302199316505&13.880226419039513&0.5039370078740157
1665&118.74771696122845&59.232218952837165&1.0&59.83649784217297&81.17712908418979&13.883202271126422&0.5042398546335555
1666&118.9668737343331&59.2774284985596&1.0&59.84732526910294&81.37093529390248&13.887343161147939&0.5045427013930951
1667&119.02882601973923&59.299159632778625&1.0&59.91381987715428&81.38070139379982&13.887998011657615&0.5048455481526347
1668&119.0473913480068&59.31555882648112&1.0&60.00813835198372&81.42208654627632&13.893887756402089&0.5051483949121744
1669&119.09432826839173&59.42708748920981&1.0&60.05690780075223&81.45496505513816&13.903670491920778&0.5054512416717141
1670&119.09563635644662&59.60291771905694&1.0&60.10486277920138&81.46843044500469&13.906146728354264&0.5057540884312538
1671&119.10170551857813&59.61154288216297&1.0&60.10780963165531&81.52239607168441&13.909438251241118&0.5060569351907934
1672&119.26323718489847&59.70836721937321&1.0&60.12048981730078&81.59816999150951&13.919355873484314&0.5063597819503332
1673&119.26550437068363&59.718071448039765&1.0&60.139791840946465&81.60559946959081&13.921659279367162&0.5066626287098728
1674&119.38899337367233&59.72240266770602&1.0&60.151800312166685&81.73071782711791&13.928322101503928&0.5069654754694125
1675&119.39042162922756&59.72941037457167&1.0&60.202854520712684&81.7982986042016&13.930946695348425&0.5072683222289521
1676&119.41535034113586&59.734045806033926&1.0&60.31901256756218&81.80171429321501&13.931237594054377&0.5075711689884919
1677&119.49674929271357&59.74192403412397&1.0&60.36891839644802&82.02198799809858&13.932478289623473&0.5078740157480315
1678&119.51523894032069&59.75681495520095&1.0&60.433470792160506&82.03100657837989&13.932970219687324&0.5081768625075712
1679&119.55499911544169&59.82434983739756&1.0&60.43685904765253&82.16250968163249&13.936302025644402&0.5084797092671108
1680&119.5822240425968&59.83176425925959&1.0&60.49946264758853&82.25451428450484&13.938458490365385&0.5087825560266506
1681&119.70324075243481&59.83658486041622&1.0&60.54662912042404&82.30645232106679&13.941975048010784&0.5090854027861902
1682&119.71844755108027&59.86843383167041&1.0&60.56990309212336&82.38744640304907&13.947830011797741&0.5093882495457298
1683&119.74057211579766&59.87663826677605&1.0&60.586900912206175&82.53738359822758&13.952783114043038&0.5096910963052695
1684&119.7726032381299&59.99143042887256&1.0&60.82153586698137&82.62811835234967&13.965412027495365&0.5099939430648092
1685&119.85481282558509&60.00009893618863&1.0&60.8869168973946&82.64380894497114&13.969358300643915&0.5102967898243489
1686&120.00189856394732&60.02035046593552&1.0&60.96875549857978&82.88191332453547&13.969775492438812&0.5105996365838885
1687&120.12352344956282&60.033698969979966&1.0&60.98095098388482&82.97858156948378&13.978834509555494&0.5109024833434282
1688&120.13614822381999&60.083956622411755&1.0&60.98648205932426&83.02639442923264&13.981700228747142&0.5112053301029679
1689&120.17761477116018&60.14913907781088&1.0&61.13205209720587&83.02861782158897&13.987829773310853&0.5115081768625076
1690&120.31484257871061&60.16497924425993&1.0&61.23959550949643&83.1244257047159&13.989939446601678&0.5118110236220472
1691&120.31985123829524&60.166424669397&1.0&61.266803970605764&83.13957063568337&13.992939631109408&0.512113870381587
1692&120.4277155101954&60.20382295675321&1.0&61.362161552134374&83.17403964707633&13.993733000200708&0.5124167171411266
1693&120.53640596586509&60.251947621415546&1.0&61.37269935365596&83.23382614447587&13.994847660257841&0.5127195639006663
1694&120.78118885967503&60.29338243871549&1.0&61.408769146422536&83.46873909405102&13.996654224190793&0.5130224106602059
1695&120.82482998440108&60.331887486855926&1.0&61.43199405171701&83.47121591118191&13.998112262726913&0.5133252574197457
1696&120.83366433555682&60.36552668091651&1.0&61.438762932805425&83.55507425742574&14.004514069553231&0.5136281041792853
1697&120.858414162887&60.40166525963816&1.0&61.48978947118537&83.56190081079374&14.005837620851471&0.5139309509388249
1698&120.9033952499055&60.43850576727555&1.0&61.51935576405067&83.57919181742893&14.013296424425553&0.5142337976983646
1699&120.95716140199048&60.442259074051385&1.0&61.526049164108244&83.58412093512018&14.017708245851882&0.5145366444579043
1700&120.9933300087271&60.469412509044666&1.0&61.55134761575674&83.71318215115345&14.01898318861686&0.514839491217444
1701&121.03233349991982&60.49567134055662&1.0&61.595097505705745&83.71343641495766&14.020972553699286&0.5151423379769836
1702&121.10963550546472&60.513780501618605&1.0&61.61016634563432&83.92551957146675&14.0287418225513&0.5154451847365233
1703&121.36393091807824&60.552528235258286&1.0&61.66147328974968&83.94908375353585&14.030864302327556&0.515748031496063
1704&121.419984738091&60.56285703517452&1.0&61.73202561441069&83.98907390870409&14.032395852526841&0.5160508782556027
1705&121.43724049824336&60.59509717289941&1.0&61.74558149683615&84.02822299712105&14.036394119119164&0.5163537250151423
1706&121.50785324676778&60.64017865450824&1.0&61.79189664560458&84.03039301889612&14.040655025378166&0.516656571774682
1707&121.56629557134082&60.7088325111581&1.0&61.80691177719284&84.05450036995514&14.046404275996112&0.5169594185342217
1708&121.6314977671181&60.73035756614335&1.0&61.839010958175&84.14823532040565&14.047174392111453&0.5172622652937614
1709&121.64354095408417&60.773735692641026&1.0&61.85505480619231&84.46586136163837&14.050578767267966&0.517565112053301
1710&121.66346076662143&60.77440830725105&1.0&61.88733571727117&84.49834927032046&14.052084361926829&0.5178679588128408
1711&121.85848514745366&60.84893694980224&1.0&61.92989417270449&84.61554709116896&14.052502945925893&0.5181708055723804
1712&121.8642628266996&60.888647326584675&1.0&61.960134021601455&84.6725578017189&14.053489702517169&0.51847365233192
1713&121.96766623958075&60.90161532038201&1.0&61.97155231164949&84.75550613896053&14.0555207213663&0.5187764990914597
1714&122.1869867471&60.91288759689921&1.0&61.99110272310595&84.82109745209804&14.056989616812542&0.5190793458509994
1715&122.20262230251815&60.94130561558781&1.0&62.06513732505525&84.9625413587972&14.085265084119015&0.5193821926105391
1716&122.22493278108644&60.95818910300089&1.0&62.1461154939839&85.02593118114507&14.090373881287336&0.5196850393700787
1717&122.23533845814697&60.966161611475535&1.0&62.166385093895606&85.02774607862881&14.095428377385906&0.5199878861296184
1718&122.33681455334191&60.967169141259554&1.0&62.19752088625733&85.13196035767723&14.103661770595428&0.5202907328891581
1719&122.34820791433357&60.986484685231&1.0&62.26612005480391&85.31325712100335&14.10625826698135&0.5205935796486978
1720&122.41671033487205&61.02678986698086&1.0&62.27881994290045&85.48082025881425&14.106946964037991&0.5208964264082374
1721&122.4502622737022&61.03410118954159&1.0&62.337086466982555&85.51309636004765&14.10726764013976&0.5211992731677771
1722&122.47116480657397&61.08671527272292&1.0&62.36215377360041&85.55150255551077&14.112946646471862&0.5215021199273168
1723&122.49861465893578&61.11685864912658&1.0&62.36951068912031&85.59395021156784&14.115162824906498&0.5218049666868565
1724&122.50243937007016&61.118536794112536&1.0&62.37658303464757&85.67032670413467&14.119858425483411&0.5221078134463961
1725&122.51722124582746&61.148553513432354&1.0&62.38426237994834&85.6742543545693&14.119916238123052&0.5224106602059359
1726&122.56178551381872&61.206468948831485&1.0&62.38840546954458&85.84551078554475&14.12628290941544&0.5227135069654755
1727&122.59021582924386&61.210341851910776&1.0&62.42298623260059&85.86210525732709&14.13845998347137&0.5230163537250151
1728&122.65041775844168&61.217773196319094&1.0&62.45043125480891&86.07107777168008&14.145755519938588&0.5233192004845548
1729&122.7119692940128&61.22255839630621&1.0&62.58659393178691&86.18214079228052&14.149183788008694&0.5236220472440944
1730&122.79341596318358&61.23123043455193&1.0&62.63101784400673&86.28266043116004&14.151527628535371&0.5239248940036342
1731&122.96664632790271&61.275583376921404&1.0&62.631300281433894&86.34104240826822&14.153358817206596&0.5242277407631738
1732&123.01773238833702&61.31308437144519&1.0&62.651252838899445&86.44882151825963&14.156476200185654&0.5245305875227135
1733&123.02141515214431&61.324279250883734&1.0&62.651483188029225&86.47218246597036&14.168056217246306&0.5248334342822532
1734&123.02904023395573&61.40406363944152&1.0&62.668456385435356&86.50542974809987&14.168883004921256&0.5251362810417929
1735&123.28234771747387&61.40881327465402&1.0&62.6868206165683&86.51457457983192&14.172532356344432&0.5254391278013325
1736&123.33171764854642&61.43951816213512&1.0&62.69919785523706&86.63280752683217&14.173788215238991&0.5257419745608722
1737&123.42403174444392&61.476749688131804&1.0&62.71396458644261&86.64768221723334&14.174259918034494&0.5260448213204119
1738&123.45458508087876&61.480499859158535&1.0&62.73694412513807&86.77216544537968&14.175164304028762&0.5263476680799516
1739&123.47143285923141&61.483984980948904&1.0&62.81859136166036&86.82542971817466&14.176346186008622&0.5266505148394912
1740&123.48839078449076&61.57111735129178&1.0&62.88249167761984&86.88793191448131&14.177309132113281&0.526953361599031
1741&123.53996811891442&61.57488252419839&1.0&62.88855252889756&86.92419664549165&14.178978517600854&0.5272562083585706
1742&123.5722935081885&61.58590450745497&1.0&62.92298393932471&87.03692439906368&14.17909627232089&0.5275590551181102
1743&123.61577696179646&61.625767953350774&1.0&62.95040001133024&87.06954187050971&14.181311563561707&0.5278619018776499
1744&123.6373046738068&61.6260084260791&1.0&63.001494703784246&87.16108020321624&14.19111800254453&0.5281647486371895
1745&123.65131892798499&61.626995316465276&1.0&63.0550117604052&87.2000961573636&14.191630503355062&0.5284675953967293
1746&123.65273340569094&61.63035819728949&1.0&63.074161919484986&87.2464389909044&14.197989638519932&0.5287704421562689
1747&123.67280385895779&61.65906002856844&1.0&63.07791154162379&87.30477756606024&14.200626116866193&0.5290732889158086
1748&123.72710612286711&61.69100007085761&1.0&63.0859772848641&87.65004015740236&14.20086694212781&0.5293761356753482
1749&123.81297926279619&61.72938808060821&1.0&63.11626040302481&88.03157496857449&14.203399327605524&0.529678982434888
1750&123.88641545145612&61.734647033844794&1.0&63.134577547183866&88.1029506518266&14.205363361968887&0.5299818291944276
1751&123.91689551983129&61.81297110552763&1.0&63.138920547317156&88.26676770103684&14.205956062315886&0.5302846759539673
1752&123.97544445904597&61.93471985789354&1.0&63.170871283633836&88.54339598253414&14.215572938049656&0.530587522713507
1753&124.16404807868443&61.948217565781&1.0&63.19643177669479&88.61036002203195&14.220426206826733&0.5308903694730467
1754&124.25584700128802&61.95318652075924&1.0&63.2578280491423&88.65417876497658&14.221795680830178&0.5311932162325863
1755&124.35451554322556&61.97537396737186&1.0&63.29350739880777&88.71287624267224&14.224572619120332&0.531496062992126
1756&124.44716333291684&62.002776829832705&1.0&63.3106360750297&88.98086898889866&14.24549055597919&0.5317989097516657
1757&124.68180459037181&62.0845314337995&1.0&63.32085785339671&89.04471376727201&14.251300856608642&0.5321017565112053
1758&124.77398151471644&62.08992285752734&1.0&63.32677735729776&89.24040673644792&14.25219355532677&0.532404603270745
1759&124.87517314692526&62.10671600654637&1.0&63.38630086445878&89.40780845106217&14.252727531492878&0.5327074500302846
1760&124.96399995669167&62.111742232823275&1.0&63.47785842805936&89.53860672614964&14.259498730367724&0.5330102967898244
1761&125.02431303750882&62.132835572381275&1.0&63.50294024122071&89.59470480639813&14.261403982310071&0.533313143549364
1762&125.05316553307107&62.17579077784364&1.0&63.50617218142971&89.74750610538514&14.273114310115005&0.5336159903089037
1763&125.16009496858844&62.24483695777136&1.0&63.51544269045984&89.76217615109094&14.274623701797006&0.5339188370684433
1764&125.19143035150832&62.31457123222311&1.0&63.62761904250117&89.84440586804027&14.280617264011045&0.5342216838279831
1765&125.2033135029672&62.34672214155858&1.0&63.679328156295014&89.85670242227387&14.281996135678416&0.5345245305875227
1766&125.25730247026245&62.378083089020464&1.0&63.68420290432245&89.87105423864443&14.28917476167367&0.5348273773470624
1767&125.30061429878451&62.38155001093828&1.0&63.68845023156832&89.93016530743665&14.29227803784273&0.535130224106602
1768&125.30902612536762&62.4052445739401&1.0&63.74281467881887&90.07056340441703&14.292349857386426&0.5354330708661418
1769&125.33467213891743&62.50060391891612&1.0&63.81471297717649&90.08862809027305&14.292754965307742&0.5357359176256814
1770&125.35055757977254&62.50064910112477&1.0&63.82360663430331&90.09778496823772&14.300797665088147&0.536038764385221
1771&125.38901247759347&62.501609538770566&1.0&63.83445804342357&90.3530411511412&14.3076262643315&0.5363416111447608
1772&125.39010843692148&62.50892309091323&1.0&63.90139473839914&90.37623893933922&14.313445437679851&0.5366444579043004
1773&125.51021457814718&62.56766576581726&1.0&63.97720234759786&90.63667838837108&14.324738156865108&0.5369473046638401
1774&125.53022721375885&62.57537688442212&1.0&64.01463555702713&90.64806684954453&14.32888842369688&0.5372501514233797
1775&125.64844718433737&62.58364812303138&1.0&64.02859960552269&90.71166347992352&14.34827200397812&0.5375529981829195
1776&125.65997888067582&62.60733434860699&1.0&64.05617397843633&90.7345242714079&14.350383283690409&0.5378558449424591
1777&125.66635973733308&62.62508061328506&1.0&64.06991744066048&90.7687458410675&14.370902635206836&0.5381586917019988
1778&125.6940551344237&62.62521247784254&1.0&64.07877414301664&90.78317160585235&14.376997330047237&0.5384615384615384
1779&125.7004316500733&62.65393779618665&1.0&64.1556636553162&90.81392084728986&14.378244031973072&0.5387643852210782
1780&125.75672580230463&62.68743735040812&1.0&64.1830701504142&90.96293280068377&14.379510806792295&0.5390672319806178
1781&125.77361534953873&62.69157424361736&1.0&64.33949268945433&91.06639241714203&14.380192730947812&0.5393700787401575
1782&125.82758406957285&62.69363431736109&1.0&64.46958683606178&91.0713785836256&14.38319399221175&0.5396729254996971
1783&125.84080288056387&62.70990312163616&1.0&64.4862059021436&91.23584876142728&14.391297998555453&0.5399757722592369
1784&125.90705890232057&62.70992416403619&1.0&64.50817097239009&91.23786565515124&14.395559740324103&0.5402786190187765
1785&125.91814241180488&62.75048225772129&1.0&64.52297081442458&91.64550558955939&14.401117600725252&0.5405814657783161
1786&125.94872652462551&62.7609922562016&1.0&64.62338206049611&91.71537084046679&14.408108513439204&0.5408843125378558
1787&126.08069102219444&62.788216831921744&1.0&64.63756819953234&91.81315695942936&14.408582863623927&0.5411871592973955
1788&126.15698961348545&62.79928339416671&1.0&64.6485136565349&91.857972239175&14.412589961599426&0.5414900060569352
1789&126.19055410377118&62.82780279729862&1.0&64.67831075973679&91.87247533952514&14.413085119118879&0.5417928528164748
1790&126.20343702350522&62.86585166808119&1.0&64.70281232975174&91.88578524120234&14.420712218067786&0.5420956995760146
1791&126.3117020873584&62.866052792105684&1.0&64.79503701912799&92.02936014971343&14.433388490299109&0.5423985463355542
1792&126.31482353316682&62.87503419764722&1.0&64.80912681000437&92.0575364684218&14.43603387145644&0.5427013930950939
1793&126.33276117786257&62.88746882353768&1.0&64.83250291529735&92.22887824815177&14.437943839258667&0.5430042398546335
1794&126.33556825524852&62.9068511588452&1.0&64.87477914331483&92.34431856305967&14.438915677296487&0.5433070866141733
1795&126.42765588697378&62.914963857491756&1.0&64.92428072180584&92.43457550936753&14.439694514885339&0.5436099333737129
1796&126.6169483248039&62.92310247467201&1.0&64.93561144437336&92.48192150146828&14.442670872864827&0.5439127801332526
1797&126.61766918101137&62.98527632872155&1.0&65.00081132278432&92.62709462733234&14.4506911777758&0.5442156268927922
1798&126.63217456005258&63.04131235259895&1.0&65.01078863125875&92.81594899858122&14.452843808926268&0.544518473652332
1799&126.6410350498494&63.05276106024487&1.0&65.02655624339063&93.06891996637519&14.477134895918702&0.5448213204118716
1800&126.6957364341085&63.06347405096855&1.0&65.08013704884449&93.12121891104638&14.484284563390258&0.5451241671714112
1801&126.7296728131902&63.08575574517751&1.0&65.11121806273412&93.25540926030402&14.485818921668363&0.5454270139309509
1802&126.82229269438574&63.11657710985319&1.0&65.11934519079337&93.29271107418177&14.48972907490634&0.5457298606904906
1803&126.8260818793122&63.1268206118372&1.0&65.134986002764&93.30588930751314&14.497842213074&0.5460327074500303
1804&126.86211684289225&63.13345711569636&1.0&65.14294465659657&93.48411816045167&14.510323696735492&0.5463355542095699
1805&127.02294934465708&63.15761019414063&1.0&65.14457415890844&93.56998376114642&14.510823186886125&0.5466384009691097
1806&127.04884635770665&63.21272691750706&1.0&65.14465769120595&93.58529188303328&14.51215616188461&0.5469412477286493
1807&127.06933242256258&63.22520810712992&1.0&65.15173643064394&93.58882684617556&14.513312755152846&0.547244094488189
1808&127.07902327056371&63.241769175775175&1.0&65.1706964650484&93.61067751057871&14.519078634453162&0.5475469412477286
1809&127.23779991065095&63.26156045192586&1.0&65.17825710007094&93.68629591444802&14.520259591146305&0.5478497880072684
1810&127.26352472148102&63.27399441044329&1.0&65.20990659260644&93.74863270688952&14.52449219080802&0.548152634766808
1811&127.26878526286409&63.285335039181206&1.0&65.2248850051048&93.90420875075971&14.527453190185266&0.5484554815263477
1812&127.29365697343594&63.32203214368902&1.0&65.25638534090301&94.00522592409251&14.527658653390871&0.5487583282858873
1813&127.325770394512&63.32800484976204&1.0&65.33045605956482&94.17190535652314&14.529613051310012&0.5490611750454271
1814&127.3437716694866&63.33552268607307&1.0&65.38035614002531&94.47614838798414&14.533899674806209&0.5493640218049667
1815&127.41264054074165&63.356599130167766&1.0&65.38139011443198&94.59421558545313&14.541833303276857&0.5496668685645063
1816&127.41944020356235&63.39237830233409&1.0&65.43017412180872&94.69980699524547&14.545260357500025&0.549969715324046
1817&127.49403728064769&63.48212869698637&1.0&65.58338833537626&94.70447212166636&14.55269144531186&0.5502725620835857
1818&127.50836780164616&63.49282637331339&1.0&65.59923210531129&94.76438079755582&14.567991568969004&0.5505754088431254
1819&127.56498717728515&63.562688790211446&1.0&65.70616804530403&94.85541518118613&14.568428356655485&0.550878255602665
1820&127.81092474461344&63.58182607004473&1.0&65.71357574753583&94.99086767577103&14.57677823318562&0.5511811023622047
1821&127.94334243169467&63.59107895704524&1.0&65.77515274524023&95.00054716346409&14.57717205196993&0.5514839491217444
1822&128.0207524247674&63.59303403883921&1.0&65.78387720845544&95.01298656361038&14.582763229907803&0.5517867958812841
1823&128.03981897046506&63.60969556700386&1.0&65.8832951154028&95.57295972821429&14.582969453739045&0.5520896426408237
1824&128.0455809423064&63.62389987515223&1.0&65.88541252866804&95.6792430768405&14.592723004694836&0.5523924894003635
1825&128.04844213855668&63.64470220109082&1.0&65.93897144254878&95.68215179331227&14.594699426449454&0.5526953361599031
1826&128.0664711906733&63.6911496114229&1.0&66.06282976171484&95.74437008710434&14.598193377318026&0.5529981829194428
1827&128.0703287484489&63.698447552332254&1.0&66.09749879613632&95.83182070444693&14.598654992141702&0.5533010296789824
1828&128.15165015001364&63.70641745474506&1.0&66.16246147316023&95.94650833726384&14.603798866681668&0.5536038764385222
1829&128.2509786415768&63.70845943816965&1.0&66.18813881743003&96.06928052349123&14.604627071823204&0.5539067231980618
1830&128.277394621615&63.711364072307795&1.0&66.19704559031105&96.24382088690567&14.613571873739781&0.5542095699576014
1831&128.2896798422593&63.749277731409926&1.0&66.23899506119821&96.37869330004159&14.615009063003818&0.5545124167171411
1832&128.30268767038072&63.757611255506326&1.0&66.26195670764521&96.38021177473483&14.617240289977557&0.5548152634766808
1833&128.32271211169996&63.76130706121589&1.0&66.30803561756613&96.40006763964772&14.620213334513954&0.5551181102362205
1834&128.37237387376285&63.76210235131397&1.0&66.36568488855347&96.43276384460415&14.620861236757452&0.5554209569957601
1835&128.43661357189617&63.83095226243218&1.0&66.39617560739464&96.46254152752621&14.628366063166554&0.5557238037552998
1836&128.50441572892052&63.882938520401176&1.0&66.41766717682091&96.55445646884542&14.63444409112673&0.5560266505148395
1837&128.63324157104307&63.89568207416651&1.0&66.45052347180005&96.64773595776452&14.645916611109406&0.5563294972743792
1838&128.69668896073662&64.00189187474406&1.0&66.48399824638318&96.67136777205046&14.646544296644526&0.5566323440339188
1839&128.71462791599163&64.0164842850533&1.0&66.51446971698199&96.83870838427772&14.652701010619628&0.5569351907934585
1840&128.91241386197936&64.02886070057023&1.0&66.52979440120804&97.0083841463415&14.661125094298388&0.5572380375529982
1841&128.9268504231586&64.03555688230489&1.0&66.61889229349939&97.21772091253682&14.670501120012522&0.5575408843125379
1842&129.06438536094697&64.06228815048787&1.0&66.66082171649485&97.22892194830264&14.685549362226258&0.5578437310720775
1843&129.07303114250053&64.09354653966722&1.0&66.68575379761879&97.32367948692092&14.68911184241544&0.5581465778316173
1844&129.081373460401&64.15644394527655&1.0&66.73555493218988&97.32943171404203&14.69275231541514&0.5584494245911569
1845&129.12672873320398&64.15705839602442&1.0&66.74757016191633&97.42060206649887&14.704959783594006&0.5587522713506965
1846&129.14387597836273&64.19643586541713&1.0&66.90238408483832&97.43568263296841&14.708819082815388&0.5590551181102362
1847&129.1543244653825&64.21767734553777&1.0&66.94589357049855&97.61645822004712&14.710775250969025&0.5593579648697758
1848&129.18391867081627&64.25177068020847&1.0&67.04002441882493&97.65250218429395&14.715838930217153&0.5596608116293156
1849&129.19545306371387&64.25667978168107&1.0&67.08241200862034&97.65672272265415&14.725129183808614&0.5599636583888552
1850&129.25760267383808&64.29275121850046&1.0&67.09284424756751&97.68043893169104&14.72846534304677&0.5602665051483949
1851&129.27667775730387&64.29297438362748&1.0&67.10830427822731&97.70906874211428&14.729103682275916&0.5605693519079346
1852&129.41252030677387&64.31958947180246&1.0&67.1189162788886&97.73797256286856&14.730002552032404&0.5608721986674743
1853&129.55155688363428&64.330592736208&1.0&67.17536195987479&97.77453287941526&14.734113764982649&0.5611750454270139
1854&129.67549288918252&64.34761339954034&1.0&67.17854448654694&97.86611080966372&14.736929379633235&0.5614778921865536
1855&129.69223090999836&64.34762710454055&1.0&67.1796266944241&97.97394064211512&14.740027403589268&0.5617807389460933
1856&129.69615313951758&64.41188869483634&1.0&67.21178034994405&98.10461141023931&14.74338540006375&0.562083585705633
1857&129.75809100257902&64.44927905771651&1.0&67.22550401646865&98.17476128323142&14.750883321116648&0.5623864324651726
1858&129.77839164374947&64.4628055344898&1.0&67.26998942342739&98.26115677601157&14.751820238389445&0.5626892792247123
1859&129.78619543628318&64.46527739927207&1.0&67.31067272583992&98.39445304840795&14.756495366548892&0.562992125984252
1860&129.817001567406&64.48674375137489&1.0&67.32521329575724&98.64049021259807&14.76059672160436&0.5632949727437916
1861&129.82111157765203&64.49053232671793&1.0&67.36404539371779&98.65234809218873&14.766181932013836&0.5635978195033313
1862&129.83100726016775&64.51605559413096&1.0&67.46071294636205&98.84126519051804&14.766259380126865&0.5639006662628709
1863&129.91227125941873&64.53346517297433&1.0&67.49245689655174&98.85191633927313&14.77624351823897&0.5642035130224107
1864&130.12067118084968&64.56603827627855&1.0&67.49353561211956&98.98983212678851&14.78588898702357&0.5645063597819503
1865&130.16717623849536&64.5841734277465&1.0&67.6417609680286&98.99781176461343&14.787807649429723&0.56480920654149
1866&130.18154009176968&64.64124736424661&1.0&67.64585099039748&99.01272487933302&14.790209044368599&0.5651120533010296
1867&130.25250531868812&64.70580898890418&1.0&67.6581703666683&99.04062800310294&14.792060366586933&0.5654149000605694
1868&130.3709900148715&64.7086443300474&1.0&67.67430571523467&99.04451691516587&14.802301649418792&0.565717746820109
1869&130.39111426208203&64.77175230683221&1.0&67.74891140331968&99.08423866674251&14.804008882925812&0.5660205935796487
1870&130.39234199243816&64.77797863258203&1.0&67.80882744159115&99.2186360102527&14.811537257901875&0.5663234403391884
1871&130.40406913292813&64.7954027620627&1.0&67.82801720211526&99.24314578469632&14.813162057525524&0.5666262870987281
1872&130.41159128825103&64.80094003306047&1.0&67.88037130726951&99.2642512674663&14.815552414617915&0.5669291338582677
1873&130.4371736645349&64.87149803195186&1.0&67.93540580435484&99.49955036152546&14.816951752954232&0.5672319806178074
1874&130.4776660687491&64.90433673469389&1.0&68.02748747315675&99.54600069014545&14.82038336629378&0.5675348273773471
1875&130.53316788380562&64.91271548045742&1.0&68.10592942718083&99.60519283485337&14.82206839288454&0.5678376741368867
1876&130.594492286622&64.9173373939526&1.0&68.17487192845358&99.66443350453801&14.833647942950794&0.5681405208964264
1877&130.61627401484785&64.93410347871874&1.0&68.22963912957343&99.6870986081573&14.85110853694674&0.568443367655966
1878&130.6720015905363&64.9377094389841&1.0&68.2334829506263&99.71676497231184&14.85159488285638&0.5687462144155058
1879&130.7181280557752&64.96876173240022&1.0&68.30554180848593&99.71879970310675&14.856924903995353&0.5690490611750454
1880&131.07183155564073&65.02040140013669&1.0&68.31354739186953&99.74980571283565&14.857998517719302&0.5693519079345851
1881&131.09888016878054&65.0251006511258&1.0&68.33700877060227&99.8497825481241&14.858132143000176&0.5696547546941247
1882&131.1154598825832&65.07708528978736&1.0&68.40626390420367&99.85844095247886&14.861216388206302&0.5699576014536645
1883&131.31273501747663&65.1665005370985&1.0&68.41750660270579&99.90659757071754&14.867097433495497&0.5702604482132041
1884&131.35383448921792&65.17514830895267&1.0&68.42453056379128&99.98276895121657&14.868772151383066&0.5705632949727438
1885&131.3802415748387&65.1807332014517&1.0&68.4283292460128&100.07650887916559&14.882402657962228&0.5708661417322834
1886&131.39248596474664&65.2061447339557&1.0&68.45422544484141&100.09691704749642&14.89568525834618&0.5711689884918232
1887&131.4525005982293&65.24210615485504&1.0&68.46462660958503&100.16033873503635&14.897922724971965&0.5714718352513628
1888&131.5157615308041&65.24695213529324&1.0&68.47074278108218&100.19138874650704&14.900151225037808&0.5717746820109025
1889&131.54472626288242&65.2578905784345&1.0&68.47404929311259&100.4070593946118&14.90168133060142&0.5720775287704422
1890&131.55840584549503&65.26082727677066&1.0&68.48824724050975&100.58467055441336&14.905627901222614&0.5723803755299818
1891&131.60448332894637&65.26733545475793&1.0&68.51844643187326&100.72749649438029&14.919766847224357&0.5726832222895215
1892&131.67229902713777&65.29797774569222&1.0&68.51975004643194&100.74945259418669&14.920865482425167&0.5729860690490611
1893&131.7370919194258&65.31321368024322&1.0&68.54090288374881&100.76994353193415&14.933462497233695&0.5732889158086009
1894&131.94139993453612&65.32449682239431&1.0&68.56026657474433&100.8461299891053&14.942824774029491&0.5735917625681405
1895&131.95830244755652&65.34846596528521&1.0&68.57200189897272&100.84917041985248&14.94462163670128&0.5738946093276802
1896&131.98236001603632&65.35434331360757&1.0&68.59570458701248&100.97253904577117&14.944706892849474&0.5741974560872198
1897&132.13283154280867&65.37942161036524&1.0&68.64251679658686&101.33151730546865&14.956311012792558&0.5745003028467596
1898&132.13711079717223&65.4182717690999&1.0&68.87185168554215&101.44776936795246&14.963292653744919&0.5748031496062992
1899&132.14474845542807&65.46673595912722&1.0&68.96379570112953&101.60281609606179&14.969190334495014&0.5751059963658389
1900&132.17220518948082&65.48144533416145&1.0&68.98347079766516&101.69946879738175&14.972413945505574&0.5754088431253785
1901&132.18089476435878&65.49094701260407&1.0&69.00682201990006&101.70940869664739&14.99491245094149&0.5757116898849183
1902&132.2045180083235&65.52981610666781&1.0&69.04320169626291&101.79264727028713&14.997665915279084&0.5760145366444579
1903&132.22804988376487&65.54586778981972&1.0&69.08060553082443&101.98693600964263&14.999506064892566&0.5763173834039976
1904&132.32223429832356&65.5715563114749&1.0&69.09158274853316&102.04108169449185&15.005479581102504&0.5766202301635373
1905&132.40622167225422&65.60150033131303&1.0&69.13808384551665&102.08525219726178&15.011295923962713&0.5769230769230769
1906&132.59436577680768&65.61655048277413&1.0&69.20892659199157&102.11371354909443&15.02157630486672&0.5772259236826166
1907&132.783794511227&65.61786721616545&1.0&69.25380984430785&102.25560758923426&15.026517425232155&0.5775287704421562
1908&132.87954867258418&65.63401735623182&1.0&69.38392072487046&102.49882736005621&15.029659321450888&0.577831617201696
1909&133.0018700678302&65.65552252634829&1.0&69.42615057374358&102.51589861277819&15.035056408948947&0.5781344639612356
1910&133.030450550756&65.67232123997583&1.0&69.42860200096304&102.65780730897008&15.040958140883573&0.5784373107207753
1911&133.1307436592849&65.67882310361712&1.0&69.462571114199&102.68089925120921&15.042135538077112&0.5787401574803149
1912&133.23249206083906&65.73308191407969&1.0&69.46713129333187&103.36255386335975&15.052029860897447&0.5790430042398547
1913&133.31574492983793&65.83570330253508&1.0&69.5056077282793&103.36988140523606&15.069001065855913&0.5793458509993943
1914&133.32888300258475&65.85304200831003&1.0&69.5417283362278&103.45653878753792&15.075351740916705&0.579648697758934
1915&133.40689487616862&65.90075370529617&1.0&69.59874945440892&103.60175369180318&15.07649488805669&0.5799515445184736
1916&133.49097584745437&65.90557916696253&1.0&69.59899430260228&103.616209382901&15.085339674043837&0.5802543912780134
1917&133.63486669383056&65.90830636461703&1.0&69.69177323723527&103.6221470000198&15.090149354866027&0.580557238037553
1918&133.72835912364027&65.91213208901652&1.0&69.70034631207704&103.65712758683026&15.09200649218908&0.5808600847970927
1919&133.74464923762693&65.96246428887677&1.0&69.72700296735906&103.74717026093171&15.092447371240977&0.5811629315566323
1920&133.8396473454123&65.98526397429505&1.0&69.73927810799148&103.7798839077821&15.102731385280265&0.581465778316172
1921&133.86757477812813&66.06025911765214&1.0&69.7449386105538&103.81878632802629&15.106274600601989&0.5817686250757117
1922&133.94334567276678&66.15931845760585&1.0&69.76055567323307&103.86151162473764&15.106561130372215&0.5820714718352513
1923&133.94735422622583&66.17118635903859&1.0&69.82866945661556&103.95667913404473&15.106785420048654&0.582374318594791
1924&133.99226990901036&66.2212825490643&1.0&69.85682226211848&104.12184562040933&15.115361374563225&0.5826771653543307
1925&134.06104597059368&66.34425125788265&1.0&69.8929351107808&104.18197162721536&15.125102092428365&0.5829800121138704
1926&134.14770151676944&66.35402415202967&1.0&69.91525612224473&104.21687681260565&15.136835436145939&0.58328285887341
1927&134.20044052276788&66.36692630968153&1.0&69.92243176072023&104.34867647440021&15.137286603877486&0.5835857056329498
1928&134.20811947878667&66.37383538429637&1.0&69.9724650724265&104.39324213331027&15.13893209412733&0.5838885523924894
1929&134.280409411471&66.3814278931043&1.0&70.0020756494388&104.55055645391421&15.140751584515826&0.5841913991520291
1930&134.3094935980456&66.42631361949701&1.0&70.02030004456108&104.61833152978345&15.141048670826203&0.5844942459115687
1931&134.31027514520167&66.42704779548464&1.0&70.03505054864571&104.76958471618777&15.141414491595075&0.5847970926711085
1932&134.34188372784&66.44407819959085&1.0&70.04627321033131&104.77856373981241&15.141489053789332&0.5850999394306481
1933&134.40646611611527&66.45805940037539&1.0&70.06083289565605&104.85178475853267&15.14190058434211&0.5854027861901878
1934&134.5378898244401&66.50862233778152&1.0&70.07595878041006&104.9669035078267&15.14854629360612&0.5857056329497274
1935&134.53828329142635&66.59361337879709&1.0&70.07775527663769&105.0005001750613&15.157630877012569&0.5860084797092671
1936&134.58318914597328&66.59953298307065&1.0&70.09825794336922&105.00818622444845&15.158854480459492&0.5863113264688068
1937&134.62493762510022&66.59977338193336&1.0&70.1283762267837&105.04011966830723&15.164285633745646&0.5866141732283464
1938&134.69135400735416&66.62636835516592&1.0&70.15686501504977&105.08463749600764&15.170072050228175&0.5869170199878861
1939&134.75616169407147&66.64095524998785&1.0&70.21276595744683&105.222006125936&15.17524757423657&0.5872198667474258
1940&134.78851497375732&66.66555239846232&1.0&70.26710147456592&105.26133624016357&15.178994222937774&0.5875227135069655
1941&134.8070905506552&66.67312833684686&1.0&70.2867476663851&105.85366872806287&15.180036150789245&0.5878255602665051
1942&134.88835092113996&66.71821461243408&1.0&70.31215023897911&106.01276608570852&15.180105979149914&0.5881284070260449
1943&134.90204520990312&66.74210482136976&1.0&70.38545881896822&106.10011557353366&15.186028728138945&0.5884312537855845
1944&134.96199967370023&66.74650333668527&1.0&70.46279357718318&106.25229330053831&15.186717138421622&0.5887341005451242
1945&134.96682989432895&66.75365833420327&1.0&70.47998751436559&106.30391205362409&15.19572017827976&0.5890369473046638
1946&134.97623869583526&66.7586904248961&1.0&70.49357329001418&106.45558805542133&15.197939386385821&0.5893397940642036
1947&135.07608271556765&66.77045969972474&1.0&70.50174619796623&106.46057780484561&15.20302884802994&0.5896426408237432
1948&135.2297336416235&66.8065828057625&1.0&70.51007331055013&106.59791673876182&15.203561513328394&0.5899454875832829
1949&135.2550427131307&66.83740589888025&1.0&70.55824666250575&106.60535188608202&15.204747139955098&0.5902483343428225
1950&135.29392896583008&66.84787926466042&1.0&70.65052538511242&106.6213106884508&15.209695835472798&0.5905511811023622
1951&135.29677825974125&66.88428076143128&1.0&70.85637075231409&106.62286859214633&15.21752418208768&0.5908540278619019
1952&135.29773639248916&66.91550482610694&1.0&70.89707264275258&106.80185119936026&15.217643459021792&0.5911568746214415
1953&135.34305240889537&66.95204675923269&1.0&70.90557425629346&106.81751383995973&15.219307747429465&0.5914597213809812
1954&135.40817858751686&66.95934301428164&1.0&70.9183306026179&106.84448673631876&15.238312718996136&0.5917625681405209
1955&135.4458802629562&67.02832990077415&1.0&70.91860882854421&106.92460124094467&15.241865909078419&0.5920654149000606
1956&135.49727478084267&67.08131616843596&1.0&70.99947328711548&106.93189528109868&15.24882278071587&0.5923682616596002
1957&135.53404713716782&67.0916612266659&1.0&71.08388223491524&107.13032576352732&15.249409913453974&0.59267110841914
1958&135.67676629114584&67.19248452410166&1.0&71.10547865080913&107.22392787185863&15.251557208594633&0.5929739551786796
1959&135.77724998146223&67.21092813739095&1.0&71.11066038752367&107.70822121201712&15.257563999116012&0.5932768019382193
1960&135.79967658252278&67.28206680696682&1.0&71.13988611281498&107.82995079082805&15.259517278823314&0.5935796486977589
1961&135.87589690859917&67.35973132936516&1.0&71.2126634884012&108.55735312005841&15.260307815930727&0.5938824954572987
1962&135.88772845953005&67.40418869764129&1.0&71.24441823237004&108.71281669350253&15.260530122652083&0.5941853422168383
1963&135.91707976566022&67.40539744748251&1.0&71.34995644534558&108.83220195907411&15.26785002716899&0.594488188976378
1964&135.93981471372106&67.42542280119729&1.0&71.50941107601112&108.99275169647296&15.268002206024832&0.5947910357359176
1965&135.95611110669074&67.42690234834417&1.0&71.57280682073143&109.28841871870273&15.270397939595984&0.5950938824954572
1966&135.96153026125023&67.43628087846616&1.0&71.62922759937686&109.36225705661177&15.275416060587432&0.595396729254997
1967&135.962387948028&67.47609976056069&1.0&71.65749191063348&109.38551016250867&15.278285359549104&0.5956995760145366
1968&135.96289980591672&67.54376786260183&1.0&71.76412975565276&109.49993747566383&15.2783191367082&0.5960024227740763
1969&135.9838183044068&67.55949079112746&1.0&71.78301880004892&109.5798658537158&15.280352187115245&0.596305269533616
1970&136.08213315688653&67.56147102468663&1.0&71.79509903841895&109.59428204431099&15.29364908721231&0.5966081162931557
1971&136.11097170502566&67.6228536069716&1.0&71.84739248438039&109.60210854159206&15.295046183822718&0.5969109630526953
1972&136.20592471973447&67.66194290408708&1.0&71.98833474595173&109.70511248585473&15.295891863238799&0.597213809812235
1973&136.26018466056453&67.6694106683234&1.0&72.0451031710043&109.79980759540064&15.302895833035112&0.5975166565717747
1974&136.2613485050236&67.68914458172218&1.0&72.07953685734022&109.81043539646616&15.307775845002071&0.5978195033313144
1975&136.33713568021003&67.69553584114985&1.0&72.08618922393994&109.84806654793626&15.318170903228019&0.598122350090854
1976&136.3734337131955&67.71888819938611&1.0&72.16570606700051&109.85997535566257&15.321349618381696&0.5984251968503937
1977&136.39757375548947&67.76636952740782&1.0&72.25563909774435&109.8869725057687&15.328907709928265&0.5987280436099334
1978&136.4162279678524&67.78624212631408&1.0&72.27727970807135&109.9473872864282&15.337212067987634&0.5990308903694731
1979&136.43162625100402&67.79589153050628&1.0&72.49590213620353&110.12658227848101&15.340106994570423&0.5993337371290127
1980&136.48131457358897&67.8114157124012&1.0&72.5023696189722&110.73069100182187&15.341176470588238&0.5996365838885523
1981&136.50452085175013&67.83561297747958&1.0&72.54518831464989&110.73281452658883&15.347507342801713&0.5999394306480921
1982&136.58842005854146&67.87287900544534&1.0&72.5712337568677&111.1464195836193&15.34844894834688&0.6002422774076317
1983&136.59658888529938&67.8745846620431&1.0&72.61963571181572&111.25612494469812&15.349479290547942&0.6005451241671714
1984&136.62012798138446&67.89376325182204&1.0&72.62506867862325&111.573218024448&15.362814846099509&0.600847970926711
1985&136.69161302063193&67.89760439194811&1.0&72.71899973971642&111.7479321491001&15.36341907330658&0.6011508176862508
1986&136.69498875342867&67.90269389353823&1.0&72.75059262737196&111.82454765810544&15.363826619776045&0.6014536644457904
1987&136.74205612134386&68.01254595389048&1.0&72.76710296803964&111.88032816291081&15.37571197660099&0.6017565112053301
1988&136.8518019003802&68.02855495061935&1.0&72.77797837537716&111.89209183852638&15.376684632602695&0.6020593579648698
1989&136.85428493960333&68.0489410274783&1.0&72.7808934442081&112.1584068343509&15.381377210983468&0.6023622047244095
1990&136.8735364639567&68.06025274559953&1.0&72.78347646310435&112.47140017253663&15.393937302669034&0.6026650514839491
1991&136.9071984974536&68.06197244566995&1.0&72.93784390974504&112.72816796673597&15.395231715387967&0.6029678982434888
1992&136.9606115806134&68.07047513775143&1.0&72.9400925412185&113.11496157902666&15.396074133120765&0.6032707450030285
1993&136.98063449693794&68.07377748118486&1.0&72.9839491854903&113.49554561780343&15.406973175372906&0.6035735917625682
1994&137.01358638446715&68.08906393978685&1.0&72.99202519522616&113.73509363523148&15.412369853616967&0.6038764385221078
1995&137.06375888845918&68.10967184163275&1.0&73.01454762710279&113.76477603563784&15.42751091132994&0.6041792852816474
1996&137.08399603877203&68.11329963591078&1.0&73.09002582708152&113.87128823950943&15.42903105791854&0.6044821320411872
1997&137.09297530769285&68.11668489644771&1.0&73.16056819777162&113.9156499905983&15.430291064540402&0.6047849788007268
1998&137.28438591033213&68.13350204960598&1.0&73.17099701640976&113.93938239747092&15.435838400974516&0.6050878255602665
1999&137.31015037593988&68.1336003262568&1.0&73.24232059440293&113.98438502732213&15.436070904132581&0.6053906723198061
2000&137.4753364449102&68.15255353377067&1.0&73.2918400936065&114.0280107820776&15.439581269253676&0.6056935190793459
2001&137.49956007085794&68.17076520801328&1.0&73.31447460029729&114.20291496325156&15.44205894119216&0.6059963658388855
2002&137.502876020716&68.23231051476671&1.0&73.3265974814764&114.27322492029437&15.44561948577005&0.6062992125984252
2003&137.529199582055&68.23913467674312&1.0&73.37973883106324&114.29044967231123&15.447023350396181&0.6066020593579649
2004&137.55980234440912&68.25403452197574&1.0&73.41401794169309&114.37170289606846&15.45188030731905&0.6069049061175046
2005&137.6497648829517&68.26766297552241&1.0&73.47569314302503&114.51391033091205&15.453052792575509&0.6072077528770442
2006&137.67237958832126&68.30103327638109&1.0&73.49925858178968&114.55194213353504&15.46016912163623&0.6075105996365839
2007&137.77974038093015&68.3143746436483&1.0&73.52036261245792&114.56269769324386&15.464441219158202&0.6078134463961236
2008&137.79094923227115&68.4029103053435&1.0&73.57197351048745&114.8191537263059&15.465316861130178&0.6081162931556632
2009&137.8135915870405&68.40738762451751&1.0&73.58137490030522&114.8959933965542&15.469173240667793&0.6084191399152029
2010&137.8154472622883&68.4339569603648&1.0&73.6321758573314&114.91746130171428&15.472902593719386&0.6087219866747425
2011&138.15753346774972&68.48224498614677&1.0&73.76181843789897&114.93340410590521&15.473855792263752&0.6090248334342823
2012&138.35113625198267&68.48352072350681&1.0&73.8007215475804&114.95006528566887&15.48782152250335&0.6093276801938219
2013&138.3811723605683&68.48776704727071&1.0&73.80323300067906&114.98853675604009&15.497091394088944&0.6096305269533616
2014&138.38440351179204&68.49485614374694&1.0&73.90034304203887&115.2468570878089&15.497986549950806&0.6099333737129012
2015&138.39218097560638&68.49580569644944&1.0&73.93613867256988&115.34395249463361&15.500033088248097&0.610236220472441
2016&138.40828465976278&68.50043305558043&1.0&73.97510719390185&115.38083032631476&15.500777570589404&0.6105390672319806
2017&138.43512190188855&68.54767629617619&1.0&73.97520058351569&115.39769154472343&15.501747378931602&0.6108419139915203
2018&138.45035160708366&68.59462448844154&1.0&73.987116428617&115.51189129241487&15.510319009965887&0.61114476075106
2019&138.55214204689045&68.60446437240174&1.0&73.99320472173966&115.51750555427871&15.517823602285898&0.6114476075105997
2020&138.56808031882855&68.62572601851285&1.0&73.99676448119355&115.52808565853462&15.536601136348002&0.6117504542701393
2021&138.56849486427515&68.66221175570513&1.0&74.03552206673842&115.57787899586116&15.54165233478047&0.612053301029679
2022&138.63037053875885&68.68822577624542&1.0&74.10572032489294&115.73080660835765&15.550784839512273&0.6123561477892187
2023&138.84707545812296&68.76646899672006&1.0&74.1570713779362&115.75003600443914&15.553304972112754&0.6126589945487583
2024&138.87797113282008&68.7739025560323&1.0&74.23495642729695&116.02964152991957&15.555952347932212&0.612961841308298
2025&138.89905963191765&68.77641162472058&1.0&74.25386373866915&116.04411064609876&15.565310890047495&0.6132646880678376
2026&138.98801571015866&68.84300235470373&1.0&74.31213556851311&116.1334427767355&15.56561361384892&0.6135675348273774
2027&139.09468716575358&68.85122424773547&1.0&74.31339758288365&116.27512056902759&15.568195174160827&0.613870381586917
2028&139.12388053997367&68.8947303895055&1.0&74.41354983099554&116.40801833408779&15.575734369017013&0.6141732283464567
2029&139.12609969008412&68.94160034763875&1.0&74.41400680569551&116.65282638353402&15.578750494925707&0.6144760751059963
2030&139.2281246259694&68.98968929883782&1.0&74.48594217990141&116.69782685694558&15.579578174122721&0.6147789218655361
2031&139.22919931131875&69.0024447494741&1.0&74.64864720493577&116.708275624796&15.58492769639392&0.6150817686250757
2032&139.27038512474937&69.00607140121046&1.0&74.67218678800181&116.76597186242078&15.585207487492966&0.6153846153846154
2033&139.39765833810367&69.00860289733527&1.0&74.7472584563108&116.82981102925072&15.585619833861612&0.615687462144155
2034&139.39989447912407&69.01718072576469&1.0&74.76331779002403&117.10764979530441&15.5898698440574&0.6159903089036948
2035&139.47251048140114&69.02473416883696&1.0&74.79173226455471&117.16287804467862&15.596211106892348&0.6162931556632344
2036&139.47967520020842&69.03819741905654&1.0&74.83874051883485&117.53491364771439&15.5968889017553&0.6165960024227741
2037&139.53396244511254&69.2022732450542&1.0&74.84260492083223&117.57461859600808&15.616996649618423&0.6168988491823137
2038&139.60612797450392&69.2139816267085&1.0&74.8682239556837&117.65293741417257&15.619433404852883&0.6172016959418534
2039&139.61227015286346&69.2624444059965&1.0&74.8925919141941&117.71451138724863&15.62041153880796&0.6175045427013931
2040&139.62260341729638&69.28402596660142&1.0&75.01438767661882&117.86408133636007&15.63253119475001&0.6178073894609327
2041&139.6468530678918&69.28557502158593&1.0&75.02777471950037&117.92844493046749&15.638955824221014&0.6181102362204725
2042&139.68954628552436&69.29295235070518&1.0&75.03776599082032&117.96360601136956&15.641452086730117&0.6184130829800121
2043&139.78064744383514&69.36393779036072&1.0&75.23016364136413&117.9877275927975&15.654372097048725&0.6187159297395518
2044&139.81008192309992&69.37366368271422&1.0&75.33388901746578&118.01375752364572&15.659590116402414&0.6190187764990914
2045&139.86142221425797&69.38537754428398&1.0&75.35066362147722&118.0973833621328&15.661912522909308&0.6193216232586312
2046&139.934188322646&69.4361598136478&1.0&75.35908358213915&118.09892903279577&15.662970950481217&0.6196244700181708
2047&139.94090940668306&69.43798596689732&1.0&75.39948442296044&118.17963856504929&15.669144043419932&0.6199273167777105
2048&139.96315426997248&69.44197797086743&1.0&75.43402070258375&118.18074726212974&15.669818441857695&0.6202301635372501
2049&139.96558069792806&69.45832080685614&1.0&75.47480756476475&118.19547183582947&15.674505969036522&0.6205330102967899
2050&140.00650991211617&69.56570117065216&1.0&75.48601163504544&118.22442758054895&15.68839548694903&0.6208358570563295
2051&140.23213295568647&69.65576583945194&1.0&75.5349453796607&118.27571048072203&15.695485217909996&0.6211387038158692
2052&140.34837901422503&69.68510675891314&1.0&75.54298953149132&118.48875189768594&15.695624548376648&0.6214415505754088
2053&140.65260544707243&69.68723212519508&1.0&75.5551309855061&118.53354284248334&15.705199345226534&0.6217443973349485
2054&140.6914813285946&69.69230140210799&1.0&75.59899435587282&118.68336512115945&15.70674746983297&0.6220472440944882
2055&140.7139674209041&69.7492145608757&1.0&75.66750562635666&118.80102321487513&15.71572520641831&0.6223500908540278
2056&140.77345352862426&69.75262186613854&1.0&75.67620149601422&118.8175406351034&15.71993044328896&0.6226529376135675
2057&140.77785282525238&69.76611395007909&1.0&75.70359091485854&118.86800987048754&15.723967851249936&0.6229557843731072
2058&140.83173623647107&69.81711908982423&1.0&75.73884759844661&118.87703343829993&15.734473026368844&0.6232586311326469
2059&140.8917210378382&69.84634114987031&1.0&75.81947435752109&118.98451680734784&15.737458204127698&0.6235614778921865
2060&140.89638327300557&69.86523694937357&1.0&75.85914865166036&118.98660625389681&15.744020439126428&0.6238643246517263
2061&140.93463613319756&69.8981839420683&1.0&75.91040477955792&119.07269881248014&15.752288750920759&0.6241671714112659
2062&140.93642352788459&69.90604519388313&1.0&75.96557452303342&119.34411962094428&15.765471138209918&0.6244700181708056
2063&140.95154237149512&69.91577609153393&1.0&76.0171520785622&119.3889672900273&15.769836992856535&0.6247728649303452
2064&140.97853014037986&69.9249195188072&1.0&76.07254123897287&119.49661294919376&15.771921465004713&0.625075711689885
2065&141.04117002770442&69.93172803441657&1.0&76.11356971041711&119.51758515972598&15.786518587073887&0.6253785584494246
2066&141.07550099170734&69.97249907782431&1.0&76.12231495368943&119.62930204982166&15.788694373914204&0.6256814052089643
2067&141.12652239557121&69.97820818313274&1.0&76.1977968768914&119.67574817997142&15.800054642810274&0.6259842519685039
2068&141.20936184011603&70.05699585450402&1.0&76.21292244919873&119.68190461099668&15.804634477409339&0.6262870987280436
2069&141.23657103996052&70.06789020971239&1.0&76.38478446054667&119.7888849049839&15.804721511601812&0.6265899454875833
2070&141.23725139906398&70.09014853559313&1.0&76.41506541918552&119.8250123322169&15.805391235362086&0.6268927922471229
2071&141.30993925862114&70.09766083833942&1.0&76.4245590033787&119.96475884718994&15.810005845403007&0.6271956390066626
2072&141.37367923945376&70.104684522897&1.0&76.45591937171788&120.05863322772302&15.82725846338613&0.6274984857662023
2073&141.43272480873628&70.14390660061115&1.0&76.52301161457028&120.06079312953071&15.831457178861234&0.627801332525742
2074&141.45302925011057&70.15048968239584&1.0&76.54130751471232&120.28590954101058&15.83267301857256&0.6281041792852816
2075&141.4943212815553&70.18543403791291&1.0&76.58281202957214&120.29851593046287&15.834184118789041&0.6284070260448213
2076&141.63689239717488&70.19578209795975&1.0&76.60645028957022&120.31303098268819&15.844087437450622&0.628709872804361
2077&141.7831378993399&70.20567086086807&1.0&76.65514490826907&120.40752851265627&15.84417011921874&0.6290127195639007
2078&141.80160197165745&70.26187114768773&1.0&76.67350104298527&120.46143464615842&15.855102240485273&0.6293155663234403
2079&141.83859989795462&70.32474972862141&1.0&76.73299453868351&120.51101905015707&15.862577039872066&0.62961841308298
2080&141.90387055177723&70.38350885528018&1.0&76.74435981874564&120.5457120044957&15.864388044505851&0.6299212598425197
2081&141.96606513216966&70.39976789007939&1.0&76.8141318007879&120.60487581196745&15.910452537355884&0.6302241066020594
2082&141.97482449502618&70.46508173524192&1.0&76.84480042016806&120.6252784189851&15.926182683884976&0.630526953361599
2083&142.0141477696351&70.53906645007905&1.0&76.87851962678971&120.70300632352425&15.928833918157759&0.6308298001211387
2084&142.03091586729397&70.69717044874014&1.0&76.92694017075554&120.88318824305392&15.930012734505254&0.6311326468806784
2085&142.18973841990766&70.70293790952911&1.0&76.95989554116227&120.96761610737977&15.930639454186462&0.631435493640218
2086&142.20614641139133&70.71039417971146&1.0&77.05854355069016&121.00106807076423&15.950792175643352&0.6317383403997577
2087&142.20973822433072&70.76036475960012&1.0&77.13616145660124&121.15420702999572&15.95345488960261&0.6320411871592974
2088&142.25088822385734&70.7628838090085&1.0&77.32826115499171&121.25187076327146&15.95859459058361&0.6323440339188371
2089&142.25485974528763&70.77492871711092&1.0&77.36682069258553&121.35407300845173&15.968127116558668&0.6326468806783767
2090&142.2986618378246&70.89508662517007&1.0&77.4297006448939&121.39734608149972&15.968537334091502&0.6329497274379164
2091&142.33404896885875&70.91293215177603&1.0&77.4585080503185&121.43071796165218&15.974227632119076&0.6332525741974561
2092&142.40868016477452&70.94244341969821&1.0&77.46890264316802&121.44942917790144&15.975364271877373&0.6335554209569958
2093&142.44889928820868&70.99035027419279&1.0&77.58993002107012&121.5111222774095&15.97892419166177&0.6338582677165354
2094&142.46402853669295&71.01494986068481&1.0&77.62360535580578&121.5208498867014&15.979755045362753&0.6341611144760751
2095&142.56668061518712&71.02292270440917&1.0&77.64030390318403&121.57540034211989&15.984733522259805&0.6344639612356148
2096&142.71394616930095&71.04814385150813&1.0&77.67062352253375&121.59496529543031&15.998747308813945&0.6347668079951545
2097&142.7608638099921&71.13592546522138&1.0&77.74538542793753&121.6210067608702&15.999224493830164&0.6350696547546941
2098&142.81744508539265&71.1606551775685&1.0&77.74544611256204&121.73036272934814&16.00977399602636&0.6353725015142337
2099&142.8502561305779&71.22382278174554&1.0&77.83225999221006&121.86082299098669&16.011029238775492&0.6356753482737735
2100&142.99473590418833&71.31991735362948&1.0&77.88463558995552&121.8662650238155&16.022482252688246&0.6359781950333131
2101&143.00501949632692&71.33021747753652&1.0&77.90514028203813&121.92652613247249&16.02867658970099&0.6362810417928528
2102&143.13865758844364&71.3503051132453&1.0&77.93675829953435&121.96506851162137&16.032310618441812&0.6365838885523925
2103&143.14673491612186&71.35155493537397&1.0&77.95217015480527&122.10454055114243&16.040066110899215&0.6368867353119322
2104&143.17126813745054&71.36188430187917&1.0&78.09567840863963&122.18743574688351&16.0405466301967&0.6371895820714718
2105&143.18445651514756&71.36454501167498&1.0&78.14439977718568&122.42014511998754&16.043605518534832&0.6374924288310115
2106&143.25685936852355&71.37927700051404&1.0&78.19837650090385&122.4309939814771&16.04581375221425&0.6377952755905512
2107&143.32803009660097&71.40250193998415&1.0&78.21111525550165&122.45885880060817&16.046517937428295&0.6380981223500909
2108&143.48116413732615&71.40684087077233&1.0&78.28928500741206&122.47341531426196&16.04761789581469&0.6384009691096305
2109&143.5378825250952&71.41446879367253&1.0&78.2930453808873&122.70085933075617&16.052067217107588&0.6387038158691702
2110&143.56069831432436&71.43015387806184&1.0&78.34176147283613&122.83413993791306&16.05322623800277&0.6390066626287099
2111&143.59329846852225&71.46964087453195&1.0&78.35992940690139&122.90066198103958&16.057173518634904&0.6393095093882496
2112&143.68887804084287&71.47522960314376&1.0&78.36420080166064&123.11219978838434&16.071665866043833&0.6396123561477892
2113&143.72169558218565&71.48126266036465&1.0&78.39687073140445&123.21221796269857&16.07362618009489&0.6399152029073288
2114&143.7217279290614&71.54951114604111&1.0&78.41205993399583&123.46234553508977&16.074551622538486&0.6402180496668686
2115&143.92769404205683&71.59949278189622&1.0&78.4561907280765&123.46437510875532&16.07761043048218&0.6405208964264082
2116&143.93714814827857&71.63881185228436&1.0&78.48914126023813&123.53426157529171&16.091109029446503&0.6408237431859479
2117&143.9562706270627&71.72168197505708&1.0&78.49872057158231&123.59017930387907&16.09534672236009&0.6411265899454875
2118&143.97318391529677&71.81729118940461&1.0&78.53861245748823&123.90116511516463&16.105341275889447&0.6414294367050273
2119&143.99852202785874&71.82646498332538&1.0&78.55028936845123&124.13492706645057&16.111693403450058&0.6417322834645669
2120&144.0272074305255&71.84923580077907&1.0&78.5702101434522&124.17608592092154&16.131992983354394&0.6420351302241066
2121&144.05894109562453&71.87479422106914&1.0&78.57600314853578&124.19054354763585&16.148996476175885&0.6423379769836463
2122&144.07071253579088&71.90025116612847&1.0&78.6342648586349&124.24112357552586&16.157425901597485&0.642640823743186
2123&144.09203489175272&71.93593554250904&1.0&78.6415547246457&124.30454127162359&16.16417903212515&0.6429436705027256
2124&144.19332813109634&71.97308348710483&1.0&78.65907428915558&124.3093265467019&16.166962529386364&0.6432465172622653
2125&144.2162284166573&71.98487787694918&1.0&78.67774680481776&124.40925059541655&16.16705841385915&0.643549364021805
2126&144.29503461327755&72.02853834131012&1.0&78.72694294339527&124.86361470101765&16.1871907152266&0.6438522107813447
2127&144.30188570688836&72.04928444911826&1.0&78.73198939458771&124.89020444086363&16.205115080380683&0.6441550575408843
2128&144.3411926495795&72.0933828076685&1.0&78.73701249430927&124.92028696691908&16.209917720199627&0.6444579043004239
2129&144.3535634877953&72.10104413030606&1.0&78.84635999038942&124.93834654930379&16.21465440884518&0.6447607510599637
2130&144.41422777669058&72.10368115352699&1.0&78.93014412236619&124.97225181408994&16.219071116534902&0.6450635978195033
2131&144.4163898625198&72.12656900407701&1.0&78.93483346172056&125.10538020956882&16.22550459074803&0.645366444579043
2132&144.45706270745427&72.16578148412557&1.0&79.01972594488782&125.11456092770977&16.225603122317256&0.6456692913385826
2133&144.6054842652001&72.16821972577901&1.0&79.0234389936145&125.18105192295012&16.22885151910722&0.6459721380981224
2134&144.69383776934885&72.17965249880146&1.0&79.32121065514026&125.24188719427109&16.23509667494144&0.646274984857662
2135&144.75631484747484&72.18510953165058&1.0&79.35389414919818&125.2422465200119&16.23999463827506&0.6465778316172017
2136&144.8053320679019&72.24288665371466&1.0&79.40280900575716&125.31318952603849&16.240189815659793&0.6468806783767413
2137&144.80696974960466&72.24485087461721&1.0&79.40844572547313&125.36777758054491&16.240452839432724&0.6471835251362811
2138&144.93432522418678&72.30816220197994&1.0&79.42562092488598&125.3740091319709&16.242897692090494&0.6474863718958207
2139&145.03773153441574&72.35068188143613&1.0&79.42700758464306&125.58557993372835&16.245016545070367&0.6477892186553604
2140&145.07495912216072&72.36086450345685&1.0&79.4799059847862&125.59673551806824&16.251714250093507&0.6480920654149
2141&145.133272316342&72.38026810298048&1.0&79.48882983140935&125.5976115777755&16.255460504294252&0.6483949121744398
2142&145.1353207858222&72.41258233945621&1.0&79.49089502104358&125.63052486780353&16.26768841543524&0.6486977589339794
2143&145.20742457899235&72.41953772819366&1.0&79.50949638856997&125.64885144322737&16.270317132169726&0.649000605693519
2144&145.29893043239787&72.43438252788529&1.0&79.65318513944634&125.70145652756679&16.272357609481237&0.6493034524530588
2145&145.30279981910132&72.45865877174187&1.0&79.68168998121179&125.74995033441493&16.278431229502484&0.6496062992125984
2146&145.33816710952374&72.46940244780417&1.0&79.70060079347441&125.85813548000938&16.291503853578&0.6499091459721381
2147&145.37936505313257&72.60945939789104&1.0&79.79185739390304&125.85847148635564&16.293837425491336&0.6502119927316777
2148&145.44987201026038&72.62327627314927&1.0&79.83045735582411&125.93093862023557&16.295084493601482&0.6505148394912175
2149&145.46852452380156&72.66257693553612&1.0&79.85060062865661&126.09751634421838&16.310708569226666&0.6508176862507571
2150&145.4854691851034&72.78439580298367&1.0&79.88376588063397&126.2276596790311&16.317429419922497&0.6511205330102968
2151&145.54101390186736&72.81076735947975&1.0&80.0359901500642&126.2377811212458&16.32125741573859&0.6514233797698364
2152&145.5550203014245&72.84621236632012&1.0&80.1085664433776&126.24419404659608&16.338560757949754&0.6517262265293762
2153&145.56423778888362&72.92902825641855&1.0&80.11467567946958&126.25585475107728&16.3482992370125&0.6520290732889158
2154&145.58201492129288&73.00281696051533&1.0&80.15856794001527&126.32642028906552&16.35756808106396&0.6523319200484555
2155&145.58505296804938&73.01114539656928&1.0&80.16955038197904&126.3674495698355&16.359488500545382&0.6526347668079951
2156&145.68661125231844&73.04583512708552&1.0&80.2242209595638&126.39412354193591&16.368686945771454&0.6529376135675349
2157&145.71111299323374&73.11294930370991&1.0&80.29212898751733&126.43113643865249&16.370281475016373&0.6532404603270745
2158&145.73711680675535&73.11794338197409&1.0&80.38403384112502&126.48032099926695&16.383996373115714&0.6535433070866141
2159&145.7906070661043&73.12167286175917&1.0&80.41029621006336&126.63975296245609&16.384459577731285&0.6538461538461539
2160&145.84842769855592&73.13720571899522&1.0&80.42455641284397&126.64234909800605&16.38574261256469&0.6541490006056935
2161&145.88307339307312&73.13963937754158&1.0&80.46528512129295&126.73684456218558&16.386922294782966&0.6544518473652332
2162&145.88415556137986&73.18905383652299&1.0&80.46942245921947&126.86055757297548&16.38998020267399&0.6547546941247728
2163&145.9754081739248&73.19414246861767&1.0&80.5639431436365&126.95249619769753&16.401774835882232&0.6550575408843126
2164&145.98262676141155&73.23889560321163&1.0&80.68071679338343&127.06729770546656&16.404245648421774&0.6553603876438522
2165&146.04861365579575&73.25405899839929&1.0&80.71809936316659&127.20218575985781&16.404408895825195&0.6556632344033919
2166&146.0510646802628&73.29426328233038&1.0&80.73876257089663&127.2149694045839&16.41446299785589&0.6559660811629315
2167&146.0641235560585&73.31933899430466&1.0&80.78940277838699&127.27016366275932&16.433665206272313&0.6562689279224713
2168&146.16253953208587&73.3427815161809&1.0&80.81071997057464&127.3052812059081&16.4394236823586&0.6565717746820109
2169&146.1986340124334&73.41673144770675&1.0&80.86787802511863&127.3876738109595&16.447922264711277&0.6568746214415506
2170&146.232529606316&73.42151077985751&1.0&80.90041278839686&127.43605001141657&16.449126693761652&0.6571774682010902
2171&146.271607838531&73.42272637295488&1.0&81.00038240917783&127.49453776250057&16.450922931824305&0.65748031496063
2172&146.30238464794695&73.49668381628793&1.0&81.08251312599349&127.60851937589098&16.45244215938303&0.6577831617201696
2173&146.53500042050968&73.52269689706094&1.0&81.09511226561567&127.66519578501929&16.466456517956342&0.6580860084797092
2174&146.64152976030164&73.54059183423223&1.0&81.12559888410456&127.69480017871386&16.47998124462737&0.658388855239249
2175&146.71206605981519&73.58209207662904&1.0&81.13469080750015&127.70265816318121&16.480763317582536&0.6586917019987886
2176&146.7128366151168&73.63704969904168&1.0&81.1424505557513&127.76169328526987&16.49163589953963&0.6589945487583283
2177&146.81102143055944&73.63804480006907&1.0&81.15716434055349&127.89555288702662&16.511908619952752&0.6592973955178679
2178&146.82559858990814&73.65710849002679&1.0&81.15880412932839&127.90510266576412&16.51292051994646&0.6596002422774077
2179&147.0303784945503&73.70751724212599&1.0&81.17614934775756&127.96697287479846&16.514449770181187&0.6599030890369473
2180&147.08919681252797&73.74189106960532&1.0&81.38156505924319&128.03046300302904&16.51477989505943&0.660205935796487
2181&147.09397066811516&73.76293590747021&1.0&81.4013396943389&128.0581536103071&16.520708800030953&0.6605087825560266
2182&147.0946916611346&73.76321387528222&1.0&81.44413901765279&128.09445125526358&16.52547004619524&0.6608116293155664
2183&147.10473584417824&73.76624231988782&1.0&81.48719862844709&128.17873485868105&16.526828900270758&0.661114476075106
2184&147.13212544667832&73.79038418405989&1.0&81.50817384370016&128.26197893487608&16.527953481146103&0.6614173228346457
2185&147.1600599857509&73.79726801339302&1.0&81.51130546075083&128.39628035944176&16.529698770311956&0.6617201695941853
2186&147.2601610376762&73.7991191246301&1.0&81.56065981492996&128.4526521117546&16.535460898324974&0.6620230163537251
2187&147.3751534527089&73.85902758046713&1.0&81.7571438514957&128.57137824250387&16.543532272709786&0.6623258631132647
2188&147.4618876132301&73.86747849997894&1.0&81.79014435192083&128.58848817769288&16.543927208287897&0.6626287098728043
2189&147.50315904728865&73.86888401363467&1.0&81.90068794009922&128.72058268767594&16.54553960578011&0.662931556632344
2190&147.53263053199507&73.89750297027729&1.0&81.94179030768902&128.77184825565365&16.55245458878356&0.6632344033918837
2191&147.58233112668674&73.91969865365805&1.0&82.02477468740709&128.7834933405329&16.55466986934245&0.6635372501514234
2192&147.61548086921272&74.07730492624975&1.0&82.03369953262164&128.80093301593752&16.556083248013213&0.663840096910963
2193&147.61558826723385&74.09112531685989&1.0&82.03403334185167&128.85030667227807&16.56134641227934&0.6641429436705028
2194&147.70907257311467&74.09609268381253&1.0&82.1155822651098&128.88857654871921&16.56418727992001&0.6644457904300424
2195&147.7473118184969&74.1566288285609&1.0&82.17982962178566&129.0633590025169&16.566872855160568&0.6647486371895821
2196&147.8654871800856&74.17114852625224&1.0&82.21907707662061&129.0652919521923&16.570667470140755&0.6650514839491217
2197&147.90952450857637&74.2345634645462&1.0&82.23480702422312&129.18806128920076&16.574180969239848&0.6653543307086615
2198&147.9166666666667&74.29446823626927&1.0&82.23582000054512&129.210905042496&16.57797815951058&0.6656571774682011
2199&148.04803754594445&74.34218817590697&1.0&82.24552860754753&129.24533516773738&16.586601033830586&0.6659600242277408
2200&148.16862057122702&74.37893708928206&1.0&82.27377282973731&129.32949391608958&16.5944833072082&0.6662628709872804
2201&148.18646996278576&74.38305531891507&1.0&82.30231636733478&129.35180225494165&16.596963417612805&0.6665657177468202
2202&148.31097489490696&74.44251667742628&1.0&82.34442589425024&129.4180920004249&16.607971564780833&0.6668685645063598
2203&148.42823488468593&74.45913916585354&1.0&82.35201042442293&129.42630341389247&16.611425977864926&0.6671714112658994
2204&148.51725212023388&74.55185595010562&1.0&82.3694729188564&129.5229827389878&16.61835563503516&0.6674742580254391
2205&148.59498945107794&74.56002814211767&1.0&82.44814828655781&129.58108094555158&16.62971125804225&0.6677771047849788
2206&148.59932126902683&74.61553076010661&1.0&82.56318841383901&129.64371508302403&16.63148460392555&0.6680799515445185
2207&148.6033465798109&74.67223434211412&1.0&82.64764388501173&129.71347226235966&16.632496265970367&0.6683827983040581
2208&148.67433348706226&74.77441142247223&1.0&82.72554093415167&129.72815488495485&16.637334872999265&0.6686856450635978
2209&148.92047344525483&74.77555259420535&1.0&82.78944534194939&129.9572756974114&16.638261775352984&0.6689884918231375
2210&148.9488545645183&74.78215559459642&1.0&82.8952387325593&129.99883512007088&16.643798135208797&0.6692913385826772
2211&149.00313350091244&74.78416251293142&1.0&82.93351089127748&130.13175722441514&16.649266436332688&0.6695941853422168
2212&149.0117115051993&74.79408251071129&1.0&83.00903108173557&130.2603632370577&16.654643217846324&0.6698970321017566
2213&149.07319331973926&74.82643952024856&1.0&83.06907322190698&130.265308921601&16.656488595697848&0.6701998788612962
2214&149.08990041630747&74.83420883250628&1.0&83.21395878869396&130.59763692708137&16.66042793728189&0.6705027256208359
2215&149.31719768448883&74.84009343440921&1.0&83.26928856209803&130.62649855248657&16.66537848740635&0.6708055723803755
2216&149.39426331729908&74.87784780213892&1.0&83.27484202044192&130.65678565757952&16.66558226539172&0.6711084191399153
2217&149.43355261326627&74.91982667505785&1.0&83.33193426532787&130.7358580867317&16.66716021425772&0.6714112658994549
2218&149.4379211912539&74.93324089956306&1.0&83.53272010512482&130.82849133358155&16.667619483192325&0.6717141126589945
2219&149.44215595614105&74.94477083787092&1.0&83.57262695340678&130.88214672700616&16.668205257865928&0.6720169594185342
2220&149.47519100425984&74.99779336929994&1.0&83.81077511903842&130.98307067648474&16.674822985405328&0.6723198061780739
2221&149.48807325414947&75.02644082355783&1.0&83.85506997510088&131.15410822114143&16.68061093850658&0.6726226529376136
2222&149.7462825804263&75.02652413829873&1.0&83.90705959133045&131.20463828484785&16.690627846850074&0.6729254996971532
2223&149.80958816293295&75.07100771861961&1.0&83.91083327608708&131.28206207111774&16.71062599681021&0.6732283464566929
2224&149.97753231934684&75.08601839090703&1.0&84.03811665194463&131.38669566130469&16.716727624173284&0.6735311932162326
2225&150.0189814274033&75.11822199737206&1.0&84.09221723231121&131.45872760312213&16.71836576807243&0.6738340399757723
2226&150.09614794509338&75.11954887218045&1.0&84.11688875910744&131.53561022895636&16.723521339561703&0.6741368867353119
2227&150.19303247217493&75.14359546602459&1.0&84.12075401916252&131.97654488431067&16.72669433352423&0.6744397334948516
2228&150.24084264010753&75.14494492724334&1.0&84.12354702221475&132.34761508094604&16.730646955968844&0.6747425802543913
2229&150.3622128785736&75.21358140678369&1.0&84.21995734017344&132.49902521952055&16.73099143852754&0.675045427013931
2230&150.41037385995946&75.21912939112772&1.0&84.27029352123064&132.5806709323185&16.734450030826405&0.6753482737734706
2231&150.69999516950767&75.23141450810206&1.0&84.3197721815023&132.63990979991527&16.73687164242229&0.6756511205330104
2232&150.74593995538567&75.25892276772038&1.0&84.38103158514824&132.65252426741694&16.742339715735472&0.67595396729255
2233&150.76520103529487&75.26365398637714&1.0&84.42852447695&132.7476948271565&16.74572661547946&0.6762568140520896
2234&150.83303752390333&75.3080854864856&1.0&84.57271312467577&132.8230177022605&16.751948183382243&0.6765596608116293
2235&150.87921545713672&75.3458468067906&1.0&84.64638493947892&132.8421403746624&16.75325464377047&0.676862507571169
2236&150.96482127699704&75.35861616845106&1.0&84.65081887796296&133.0386508173803&16.76328463830161&0.6771653543307087
2237&151.01673966400327&75.39922446104902&1.0&84.81821614710624&133.06257615045772&16.775468391425097&0.6774682010902483
2238&151.23175207584745&75.39970497657927&1.0&84.91001344188506&133.06890935639672&16.777639460776495&0.677771047849788
2239&151.32702926666815&75.40579237311908&1.0&84.93115324763443&133.09101335239953&16.784597939160875&0.6780738946093277
2240&151.47167933405717&75.42303861901074&1.0&84.958725984367&133.09451512199286&16.78501883025097&0.6783767413688674
2241&151.47563897763578&75.4437091897103&1.0&84.99238800499948&133.19486004549643&16.787080756794488&0.678679588128407
2242&151.522628206566&75.4568809809619&1.0&85.03470371820966&133.3367113732781&16.790194894625824&0.6789824348879467
2243&151.57587745993098&75.45864155074884&1.0&85.08327449042035&133.3507956256958&16.79065492148602&0.6792852816474864
2244&151.60691350776116&75.47004321686572&1.0&85.20035225896999&133.36012832364452&16.79078976461839&0.6795881284070261
2245&151.67674060926166&75.4751564371373&1.0&85.27456536978038&133.41325433703545&16.79230388882624&0.6798909751665657
2246&151.7928048067847&75.56003737982228&1.0&85.31117836884407&133.42543960642843&16.801540476224005&0.6801938219261053
2247&151.83769452017575&75.61602281620677&1.0&85.38576779026216&133.53068383533852&16.81997994669918&0.6804966686856451
2248&151.84892029387&75.64874673456565&1.0&85.40442994930135&133.62350301493672&16.82502919809173&0.6807995154451847
2249&151.87270486651008&75.65046791724372&1.0&85.41445625671906&133.6355740697553&16.830493970427284&0.6811023622047244
2250&151.8821457199511&75.65356088214672&1.0&85.4412121313477&133.81119761259933&16.83258886925601&0.681405208964264
2251&151.90489001801535&75.67494491325643&1.0&85.51797040169134&133.85890088861294&16.83441105643834&0.6817080557238038
2252&151.92687159736585&75.6807410387495&1.0&85.58203114530004&133.92280882922424&16.840665134322332&0.6820109024833434
2253&151.96794839489996&75.69579620706921&1.0&85.60818454576756&133.98125110406508&16.854093298314698&0.6823137492428831
2254&151.9762572338037&75.71797066305305&1.0&85.62798002235462&134.03828292328475&16.855291892042786&0.6826165960024227
2255&152.0093834179896&75.72281405036681&1.0&85.63034585347715&134.08237597636372&16.856832392312025&0.6829194427619625
2256&152.10851234453668&75.75552313463943&1.0&85.72500767174542&134.10237073202111&16.86668800562344&0.6832222895215021
2257&152.1796782575441&75.77761075512637&1.0&85.85297901223163&134.10265391718906&16.8743060573483&0.6835251362810418
2258&152.1899442217323&75.8007676841528&1.0&86.00652425549825&134.21759372872157&16.883617540532562&0.6838279830405815
2259&152.20584946005678&75.8050703300055&1.0&86.0189734161191&134.2964293979118&16.891911302630398&0.6841308298001212
2260&152.23991651044588&75.82744118005607&1.0&86.03887698304258&134.3351411605822&16.89796311046911&0.6844336765596608
2261&152.45932581956075&75.9459761134055&1.0&86.0528252310532&134.5483535455395&16.903184244432172&0.6847365233192004
2262&152.6759623013953&75.97939160873639&1.0&86.09529735741144&134.5519207860271&16.906541513169678&0.6850393700787402
2263&152.74928619491882&75.99886879709878&1.0&86.23230564844933&134.60320436580395&16.90687569471511&0.6853422168382798
2264&152.75155215062279&76.0163205888534&1.0&86.32196191475181&134.65223704365582&16.90859639689492&0.6856450635978195
2265&152.7882571397364&76.06220814129598&1.0&86.32644962098314&134.777199390869&16.91086853568899&0.6859479103573591
2266&152.7883855165179&76.09558796244757&1.0&86.36081353827043&134.78555858703967&16.911367018945683&0.6862507571168989
2267&152.78899631488056&76.10081073896862&1.0&86.39952454259925&134.83271970545863&16.917438865286186&0.6865536038764385
2268&152.82947631855257&76.11577055113663&1.0&86.44405173418258&134.84353564875082&16.91859717235976&0.6868564506359782
2269&152.9308211807174&76.11698874580614&1.0&86.46269890890025&134.85647286133621&16.927452753503935&0.6871592973955178
2270&152.94412715795764&76.13383056275413&1.0&86.48173503704288&134.89660384353513&16.928637140228666&0.6874621441550576
2271&152.94497249596674&76.17610383190974&1.0&86.56159319952316&134.92035572566346&16.94086340507399&0.6877649909145972
2272&152.98269904501612&76.19857484230694&1.0&86.63364710292944&135.02570450896548&16.949876436299164&0.6880678376741369
2273&153.00805689336997&76.21403765307984&1.0&86.90036036879299&135.04929180406296&16.95320546794532&0.6883706844336765
2274&153.07426863309666&76.29430719656283&1.0&86.92819484916372&135.07094515226902&16.963063252035617&0.6886735311932163
2275&153.28443158764745&76.29895744652397&1.0&87.1672554570339&135.1893048051962&16.969546248290253&0.6889763779527559
2276&153.3053707502558&76.30361231307072&1.0&87.24460421552246&135.29751016350056&16.97235325584788&0.6892792247122955
2277&153.30553560087876&76.32326128801009&1.0&87.35807599108698&135.32351707437985&16.980333839632923&0.6895820714718353
2278&153.37681336096549&76.37875096291128&1.0&87.38130478240811&135.35283895248216&16.99170945450334&0.6898849182313749
2279&153.4320866744201&76.3968668407311&1.0&87.51024547462596&135.43937861147788&16.99445777670077&0.6901877649909146
2280&153.4386547581646&76.40610075104412&1.0&87.65072750800621&135.49546379834632&16.9956705475223&0.6904906117504542
2281&153.4645443734249&76.45339602261897&1.0&87.73942421688152&135.55344880217007&17.011118029942576&0.690793458509994
2282&153.5387078031268&76.49752475247523&1.0&87.73999815578782&135.5979119282284&17.01651620701594&0.6910963052695336
2283&153.60481395829515&76.52220394977056&1.0&87.77302627593977&135.6329897358937&17.02797391257479&0.6913991520290733
2284&153.70212492158217&76.54090254253785&1.0&87.78906372597972&135.64187511527933&17.031093876385786&0.6917019987886129
2285&153.77601669489235&76.56189985943098&1.0&87.79251757445994&135.64408646592813&17.031689117162514&0.6920048455481527
2286&153.77793417832675&76.56496154771077&1.0&87.81682733750365&135.7323530840607&17.033413174277648&0.6923076923076923
2287&153.79685998077537&76.60572218279609&1.0&87.88554608494653&135.7413195690617&17.053499122084062&0.692610539067232
2288&153.82393920202657&76.622320024175&1.0&88.01067680781117&135.74857359796454&17.059623026338926&0.6929133858267716
2289&154.08068540225008&76.65736493090476&1.0&88.0190859930018&135.77688599018876&17.062375489455242&0.6932162325863114
2290&154.13026399734267&76.66591962838243&1.0&88.06204501118143&135.96085932367646&17.062619211882637&0.693519079345851
2291&154.15752365192995&76.67801311812133&1.0&88.0882358493059&136.05181749487545&17.062756265456223&0.6938219261053906
2292&154.2396010341813&76.77908774987588&1.0&88.10638766428299&136.11624334504745&17.083402814149196&0.6941247728649304
2293&154.25106875325525&76.79330604967784&1.0&88.1993924936287&136.18447568207804&17.085222424840648&0.69442761962447
2294&154.32714617169376&76.83537315377124&1.0&88.24713742862181&136.24474962018533&17.086774697046234&0.6947304663840097
2295&154.457731363743&76.83976532207313&1.0&88.27735781516496&136.2472311874365&17.09063631484014&0.6950333131435493
2296&154.5505536233109&76.84630624234165&1.0&88.30443484586331&136.3110434640261&17.091397973490817&0.6953361599030891
2297&154.55685307774866&76.8489973727543&1.0&88.37465916157736&136.31416946753936&17.10798139604386&0.6956390066626287
2298&154.64209716122602&76.90924453495677&1.0&88.53502078637443&136.38774442137947&17.111306852003793&0.6959418534221684
2299&154.71292495225896&76.91065052427024&1.0&88.58007998326113&136.42112008111735&17.114055367484873&0.696244700181708
2300&154.75170270961348&76.9287868870159&1.0&88.65007113325628&136.43193422186857&17.1141576673648&0.6965475469412478
2301&154.76922350178327&77.0775083255427&1.0&88.74310665022188&136.48526968998573&17.118681616043276&0.6968503937007874
2302&154.77833448605386&77.10444737418109&1.0&88.78804265230316&136.50269977828927&17.120620467196613&0.6971532404603271
2303&154.8049824038784&77.10818357860481&1.0&88.82354742871146&136.542378848717&17.12495249459562&0.6974560872198667
2304&154.81711369298412&77.10921581083099&1.0&88.966482431338&136.55845750213118&17.128753944697685&0.6977589339794065
2305&154.86212072857936&77.18652202078447&1.0&88.97656036110665&136.68971940605294&17.12931960325984&0.6980617807389461
2306&154.88239421858913&77.25478362387955&1.0&89.03099185532412&136.71146316273772&17.131103814470503&0.6983646274984857
2307&155.02883630679673&77.30123575089719&1.0&89.15003719660244&136.74795234549518&17.131252000085944&0.6986674742580254
2308&155.0810868977536&77.30715642811906&1.0&89.3704104520927&136.8128639350393&17.131380795285708&0.6989703210175651
2309&155.2465220479369&77.333176152081&1.0&89.38264229701832&136.9018453731474&17.13226923166283&0.6992731677771048
2310&155.31051571149467&77.3335302856851&1.0&89.67717022542527&136.9811296669209&17.140040331615506&0.6995760145366444
2311&155.36147974672562&77.36410464235819&1.0&89.78379586753105&136.99929029724655&17.141824430284146&0.6998788612961842
2312&155.36924823779387&77.38190799629514&1.0&89.87520037112665&137.02026495764534&17.143900984193266&0.7001817080557238
2313&155.40606361998317&77.39534825496973&1.0&89.92510687538169&137.02284774264302&17.145120078656525&0.7004845548152635
2314&155.41119749726008&77.41240990057241&1.0&89.94618732475479&137.08289432164&17.163415101496543&0.7007874015748031
2315&155.5766881914837&77.46242341077357&1.0&89.99695664388051&137.2918221787284&17.164297686720555&0.7010902483343429
2316&155.69252198137028&77.47828827630687&1.0&90.08501916889163&137.36269682376496&17.16514426755194&0.7013930950938825
2317&155.7221378335426&77.48489866804593&1.0&90.1930220447839&137.37864597652717&17.16858118596709&0.7016959418534222
2318&155.724722326714&77.52112267469268&1.0&90.21546261089986&137.38508802330836&17.18199011051792&0.7019987886129618
2319&155.7287440367382&77.55068035353038&1.0&90.33829003844667&137.5551539261518&17.19480951588754&0.7023016353725016
2320&155.7384279971267&77.58819037418307&1.0&90.37038255320549&137.5674730833353&17.19491483792186&0.7026044821320412
2321&155.74549076020796&77.6119107407378&1.0&90.81463083410766&137.66326687582958&17.19642995777819&0.7029073288915808
2322&155.8076129218067&77.62339527785257&1.0&90.84009019471911&137.6702441473671&17.211166271726196&0.7032101756511205
2323&155.88563264100125&77.65538678432054&1.0&90.85426497661723&137.78177677625874&17.219186046511627&0.7035130224106602
2324&155.96839267961892&77.67009800165181&1.0&90.99495482811213&137.8042321289549&17.22069254941298&0.7038158691701999
2325&155.9921673476304&77.75509375363191&1.0&91.0428379076876&137.90490183390554&17.229138759751006&0.7041187159297395
2326&155.99887472258786&77.7976680548106&1.0&91.05037534377968&137.9784494882835&17.236021188934664&0.7044215626892792
2327&156.08732539958586&77.79937380555445&1.0&91.06904231625836&137.98386781419194&17.238975547488213&0.7047244094488189
2328&156.13263936892616&77.81715323309365&1.0&91.0824113045771&138.0911003688759&17.2414471311968&0.7050272562083586
2329&156.1862110227353&77.81948881789137&1.0&91.12942624413984&138.1036739123496&17.25413893155829&0.7053301029678982
2330&156.26969563447133&77.85447595205443&1.0&91.34879466483727&138.13913408690993&17.254848589538238&0.705632949727438
2331&156.37738150148923&77.86778492369106&1.0&91.36320336065766&138.18629763589658&17.2603807946218&0.7059357964869776
2332&156.43617833198303&77.89629108657522&1.0&91.50779672111382&138.25439136080922&17.261838415625746&0.7062386432465173
2333&156.69855686557665&77.98313749297868&1.0&91.65561106877048&138.2677892791904&17.2630825410614&0.7065414900060569
2334&156.7222294134595&77.98862110362958&1.0&91.67803491841173&138.37928697678018&17.26741402498743&0.7068443367655967
2335&156.72686942935556&77.99953616914367&1.0&91.81457715736677&138.4433422992338&17.26840516319205&0.7071471835251363
2336&156.73172161868766&78.02788519450402&1.0&91.83830914569351&138.55001040257977&17.2849274661344&0.7074500302846759
2337&156.77595498305516&78.13611000398565&1.0&91.93273748542762&138.66589741792154&17.2852296606251&0.7077528770442156
2338&156.8299244998464&78.15159016814795&1.0&91.9702044073862&138.75928685340992&17.28895474137931&0.7080557238037553
2339&156.9285283104059&78.1582912719571&1.0&91.97277424793539&138.88810976322367&17.29262169831914&0.708358570563295
2340&156.94454070387977&78.17729236374785&1.0&92.08467229919057&138.89200848680068&17.30040422438448&0.7086614173228346
2341&156.9847031647524&78.23149525937298&1.0&92.15522717278253&138.90124352506456&17.306241818232458&0.7089642640823743
2342&157.10988611221&78.2385886806378&1.0&92.16394774116223&138.90723552956047&17.307340729550557&0.709267110841914
2343&157.22549344411902&78.25917798839036&1.0&92.21015541641508&138.90824965908203&17.32234443814855&0.7095699576014537
2344&157.22782734372836&78.29519276305759&1.0&92.211289336555&138.9366975053675&17.33244226628054&0.7098728043609933
2345&157.25823284789908&78.3315429411432&1.0&92.21488714967931&139.01284526969894&17.34066974255495&0.710175651120533
2346&157.37901101910964&78.35039767573635&1.0&92.22147661729697&139.01927320557&17.340936006860776&0.7104784978800727
2347&157.44248452162768&78.37283537258237&1.0&92.28000313269997&139.03651451883385&17.360073069406113&0.7107813446396124
2348&157.44571600406243&78.42926795047177&1.0&92.38920503191737&139.06744079825737&17.36034591570437&0.711084191399152
2349&157.46601533006967&78.49285432975286&1.0&92.39720347678032&139.07573803304396&17.3614944126618&0.7113870381586918
2350&157.5234089429673&78.52585258525852&1.0&92.44337566338135&139.16713701142936&17.36392844335261&0.7116898849182314
2351&157.5804602125616&78.54155108131087&1.0&92.44915028287383&139.37856709448698&17.366062214359424&0.711992731677771
2352&157.58634851189726&78.58290498515686&1.0&92.54499739001191&139.38112086322496&17.397710113907905&0.7122955784373107
2353&157.5920136421771&78.62382315657537&1.0&92.55995226351874&139.43742580973375&17.40167660428597&0.7125984251968503
2354&157.60219006393126&78.6555971277277&1.0&92.72021556425224&139.44678700790243&17.40409710807816&0.7129012719563901
2355&157.6222082891921&78.6590692158621&1.0&92.72733870382464&139.4717073202052&17.40434941981696&0.7132041187159297
2356&157.67362145322974&78.6929114768009&1.0&92.81923019532888&139.58805537276692&17.410983124886243&0.7135069654754694
2357&157.6824672806312&78.71214909492421&1.0&92.83124093432704&139.65823179584243&17.4147591034837&0.7138098122350091
2358&157.69116140839873&78.73187451573136&1.0&92.889191479637&139.71866338261646&17.423086587265686&0.7141126589945488
2359&157.70684943534138&78.74675379073467&1.0&92.97899920138373&139.73593468725431&17.4241262974927&0.7144155057540884
2360&157.7497479324718&78.76861803699057&1.0&92.97942294695903&139.8109545956436&17.431035109098776&0.7147183525136281
2361&157.7989569864382&78.77210447722094&1.0&93.00465231174607&139.81887744987904&17.44617168472502&0.7150211992731678
2362&157.89120365964857&78.8390376447837&1.0&93.01277024756355&140.02685520508592&17.446316586358936&0.7153240460327075
2363&157.89582535427036&78.88069905374198&1.0&93.10155490767734&140.0846057554982&17.45011096180025&0.7156268927922471
2364&157.89832526176238&78.932375526381&1.0&93.11093534329005&140.16224215086737&17.45430747713011&0.7159297395517868
2365&157.9361809016861&78.94167271296284&1.0&93.23344711028633&140.1735321371409&17.460004581559758&0.7162325863113265
2366&157.9937459743909&79.04994886807965&1.0&93.29672843742853&140.23472220467005&17.475640579928026&0.7165354330708661
2367&158.13016594392494&79.10822818822423&1.0&93.3591897962832&140.28910661711475&17.47766387661055&0.7168382798304058
2368&158.16483757727207&79.10868744951703&1.0&93.5033719174635&140.2942815966935&17.48136212007399&0.7171411265899454
2369&158.21360707537775&79.15255231991735&1.0&93.64849879988209&140.46284497636984&17.48655943037929&0.7174439733494852
2370&158.28802231690133&79.16815479733644&1.0&93.67137549604394&140.7265788411434&17.49341586073501&0.7177468201090248
2371&158.3200763601655&79.19636419512311&1.0&93.81384417757248&140.79150048709002&17.50240257426384&0.7180496668685645
2372&158.37540399185576&79.22618974629374&1.0&93.88077398270299&140.81677664717424&17.50806769736748&0.7183525136281042
2373&158.5009176005835&79.26793892458753&1.0&93.90906172889038&140.85203465321803&17.5092022011088&0.7186553603876439
2374&158.52685950147878&79.27386142847845&1.0&93.94235242269177&140.92938970884651&17.515305778112015&0.7189582071471835
2375&158.58579694547225&79.27506691239198&1.0&93.95497100602938&140.93326062574562&17.538406366517773&0.7192610539067232
2376&158.70833738036356&79.27863202932195&1.0&93.96637591389525&141.0074149151819&17.53891409591212&0.7195639006662629
2377&158.7244079171327&79.29009917417297&1.0&93.979149831808&141.01106706376086&17.54421588534769&0.7198667474258026
2378&158.81137064142456&79.29033209088806&1.0&94.00072338544389&141.0523226340084&17.548267809301795&0.7201695941853422
2379&158.82138013898359&79.29674185463661&1.0&94.00593347818823&141.11219753551825&17.54917896656148&0.7204724409448819
2380&158.851291104126&79.4058464935439&1.0&94.04101922940147&141.12788138257986&17.55788043703354&0.7207752877044216
2381&158.85861679832334&79.41635123832205&1.0&94.07218141168954&141.3305514454108&17.558533634078145&0.7210781344639612
2382&158.9077732252135&79.43516460714346&1.0&94.15850944853749&141.34832611406642&17.562941202752214&0.7213809812235009
2383&158.92722304942063&79.49874957756&1.0&94.23388586116701&141.4119956351333&17.563290320912312&0.7216838279830405
2384&158.9579039269867&79.59709464579444&1.0&94.25102716612659&141.43871778056888&17.564871941493358&0.7219866747425803
2385&159.00148294611958&79.60196042059223&1.0&94.26195340177397&141.4608972472425&17.57020764632177&0.7222895215021199
2386&159.05158388789098&79.60746697414592&1.0&94.26222196365896&141.50553423083366&17.57879927491139&0.7225923682616596
2387&159.07794986693216&79.62684271353862&1.0&94.31854069363267&141.61189105534817&17.582930031153875&0.7228952150211992
2388&159.14135380391957&79.64100249914675&1.0&94.32217736684466&141.6579030107224&17.591316047902662&0.723198061780739
2389&159.19864819195675&79.6440091427595&1.0&94.32572890989304&141.79055299719928&17.59673918797311&0.7235009085402786
2390&159.24657534246572&79.65793677546054&1.0&94.37827830916385&141.7973792576246&17.600052880190773&0.7238037552998183
2391&159.31805095164728&79.69761204789795&1.0&94.4086802250889&141.7982579986533&17.607574711422707&0.724106602059358
2392&159.38469047038026&79.71778846526178&1.0&94.42028308329319&141.84254703089746&17.607927454435057&0.7244094488188977
2393&159.3871953798012&79.74693380648334&1.0&94.43176099266435&141.9660000389461&17.612539336179182&0.7247122955784373
2394&159.39810624705586&79.77856037081634&1.0&94.45373559411843&142.17456102015888&17.613401109955586&0.725015142337977
2395&159.58020989505246&79.82672946687188&1.0&94.50874207632661&142.1990593618914&17.615819002540253&0.7253179890975167
2396&159.58352534830354&79.85703616771578&1.0&94.56657776396766&142.27996556918438&17.619857224591694&0.7256208358570563
2397&159.65328521957295&79.88867102526358&1.0&94.66757586089328&142.31108939544848&17.622262696740083&0.725923682616596
2398&159.65335714525892&79.91693580786708&1.0&94.67631700973772&142.4903369473644&17.637321213358476&0.7262265293761356
2399&159.79858521264865&80.08420199473176&1.0&94.67756546554583&142.55458463296745&17.64040996417655&0.7265293761356754
2400&159.84816920306483&80.10919983132918&1.0&94.79001309446305&142.60151721077304&17.640577364597846&0.726832222895215
2401&159.86775336053518&80.10997608243737&1.0&94.86885340346416&142.6359024183563&17.65693852122735&0.7271350696547547
2402&159.90479266426073&80.13254799226225&1.0&94.94474235715687&142.63679206670332&17.67755025131133&0.7274379164142943
2403&159.93719965629535&80.18857308211689&1.0&94.9780999574014&142.87035173136172&17.681791881322024&0.7277407631738341
2404&159.95866490911163&80.18892331935862&1.0&94.99564548838745&143.02643212973817&17.69484172344582&0.7280436099333737
2405&160.0439622552636&80.18989953313275&1.0&95.02469555480012&143.06267366471133&17.6959458886751&0.7283464566929134
2406&160.04910479881082&80.20614757873832&1.0&95.05161754773972&143.27861750441488&17.69785608274681&0.728649303452453
2407&160.0545097490583&80.21048894299044&1.0&95.11950930989674&143.38248329919614&17.701485064743455&0.7289521502119928
2408&160.11900939021123&80.21777298785149&1.0&95.12794104129893&143.44250294407837&17.708331387256777&0.7292549969715324
2409&160.14113863744635&80.24068640196114&1.0&95.40463593608278&143.50693190560673&17.71327091333413&0.7295578437310721
2410&160.24820467548338&80.25788561074923&1.0&95.49734590397715&143.54796597321658&17.719844705614797&0.7298606904906118
2411&160.380985069504&80.25926590528893&1.0&95.53452197920737&143.6930495040862&17.73639719651169&0.7301635372501514
2412&160.53084543407002&80.3254058188761&1.0&95.58169180075522&143.69782745177065&17.73699992513407&0.7304663840096911
2413&160.58463899408434&80.33580787106386&1.0&95.60217936186889&143.71462010652783&17.750316678395496&0.7307692307692307
2414&160.63907683652462&80.37305211820447&1.0&95.65248431622354&143.72065992961615&17.771493357134037&0.7310720775287705
2415&160.75967312753554&80.38391856555847&1.0&95.73964536656723&143.798967102693&17.784319502335222&0.7313749242883101
2416&160.80972263644503&80.40147521100964&1.0&95.74543300689936&143.96672236896487&17.786285060103037&0.7316777710478498
2417&160.8536033536247&80.43364453363579&1.0&95.83533127201174&144.00266877532857&17.788280078068293&0.7319806178073894
2418&160.97179024294755&80.48137980004392&1.0&95.88909337708084&144.05091858544841&17.805927262049583&0.7322834645669292
2419&160.98020304146473&80.51672777268561&1.0&95.93537625171231&144.21452206771252&17.807074929793206&0.7325863113264688
2420&161.02177990829512&80.52114607657809&1.0&95.95212176677425&144.24193916574842&17.80862926778589&0.7328891580860085
2421&161.09469192329092&80.52254968206944&1.0&96.01772519517537&144.51615530264468&17.809599590781207&0.7331920048455481
2422&161.095053070508&80.54217370722063&1.0&96.06917621997361&144.61279193121393&17.811936896539354&0.7334948516050879
2423&161.1011185601037&80.55162149835571&1.0&96.26434792745077&144.6686557535683&17.816253060048957&0.7337976983646275
2424&161.11119314670003&80.57298068768144&1.0&96.27976115896242&144.70087361178523&17.829101571203225&0.7341005451241672
2425&161.11492526902052&80.59046442025642&1.0&96.38276744238235&144.71414038657167&17.8319317316996&0.7344033918837068
2426&161.2232745710387&80.61552194019501&1.0&96.48961774350103&144.7654173312068&17.835851441719807&0.7347062386432465
2427&161.2392858456671&80.62986793091771&1.0&96.48987767128504&144.81995359430485&17.837170872177122&0.7350090854027862
2428&161.24181724638797&80.75068870523417&1.0&96.68315452875623&144.87192679884916&17.84938555019545&0.7353119321623258
2429&161.34539873965565&80.76382208991566&1.0&96.76071759454224&144.99003924388126&17.849812866323&0.7356147789218656
2430&161.36493257831916&80.82942736382343&1.0&96.81250117811163&145.0394655015707&17.850948803114477&0.7359176256814052
2431&161.36802485714006&80.88194839253946&1.0&96.86347379568022&145.1382368283777&17.860028268527195&0.7362204724409449
2432&161.37651507051706&80.94414334346409&1.0&97.00872569456102&145.2552321606983&17.864652319903815&0.7365233192004845
2433&161.39707027074147&80.97919034977349&1.0&97.03078354238741&145.31435349940688&17.896903019632184&0.7368261659600243
2434&161.41939185686763&80.9859338369367&1.0&97.05972844939961&145.36969277353933&17.918943567135095&0.7371290127195639
2435&161.46611773428808&81.00239126219867&1.0&97.11794704072484&145.43499017746416&17.932533072715668&0.7374318594791036
2436&161.4899552860546&81.00259613740354&1.0&97.2584275024056&145.56112137030522&17.936034940886646&0.7377347062386432
2437&161.52270532191795&81.0074550832988&1.0&97.27425300446548&145.58224660605626&17.93895364736996&0.738037552998183
2438&161.5740936364405&81.03992244646162&1.0&97.27804478921712&145.69222784481641&17.941676585614687&0.7383403997577226
2439&161.62930255768856&81.12043589904175&1.0&97.31944258867729&145.8796107780227&17.94613207258124&0.7386432465172623
2440&161.63083208460827&81.16109376355277&1.0&97.39466588701555&146.0234705533256&17.94947845085073&0.7389460932768019
2441&161.64043872198383&81.18237507517578&1.0&97.46346360702763&146.10224002130428&17.95331597843864&0.7392489400363416
2442&161.6498947880731&81.18808510638296&1.0&97.48512731341722&146.16136804293114&17.955221016328576&0.7395517867958813
2443&161.68619446885626&81.26615321474395&1.0&97.55611736765496&146.24865986512188&17.967787023985746&0.7398546335554209
2444&161.6958028868433&81.27145949223406&1.0&97.64169752207347&146.33855173580136&17.97415017296849&0.7401574803149606
2445&161.6990289507826&81.39843621248465&1.0&97.6559239178016&146.3735709094615&17.9773482098345&0.7404603270745003
2446&161.8469357249626&81.48780702526633&1.0&97.77373312570053&146.38481362327138&17.98427063900084&0.74076317383404
2447&161.85465402788645&81.51176773062772&1.0&97.90163773658917&146.43296203852026&17.998597182425986&0.7410660205935796
2448&162.13027320178833&81.54314151336891&1.0&97.90277009117125&146.5271134541718&18.01122291021672&0.7413688673531194
2449&162.18167732708278&81.56262714685538&1.0&98.16860009680792&146.5580045907529&18.01623427004899&0.741671714112659
2450&162.23054346726036&81.56774125207441&1.0&98.19070936402069&146.6156223716538&18.01668776507766&0.7419745608721987
2451&162.25923361974182&81.58143126823407&1.0&98.27973336569156&146.6262648125102&18.021248596633328&0.7422774076317383
2452&162.33967734142215&81.62524036028739&1.0&98.28141188221092&146.84131870273953&18.02469343131888&0.7425802543912781
2453&162.3670824579409&81.63855127378496&1.0&98.41574336483899&146.93235275721196&18.03916383992989&0.7428831011508177
2454&162.38294757117322&81.69345616949663&1.0&98.47961106143822&146.96746467635646&18.04013051565883&0.7431859479103574
2455&162.39393564904742&81.69786531959099&1.0&98.52977028270149&147.2606076144084&18.048500937572435&0.743488794669897
2456&162.41069913856472&81.70049266359644&1.0&98.59155950009057&147.34348494486852&18.05093369562322&0.7437916414294367
2457&162.52735985268578&81.73812015909567&1.0&98.61237268809307&147.34639067208175&18.055174555523923&0.7440944881889764
2458&162.5668701370151&81.74222417840375&1.0&98.66935142285561&147.7863941696708&18.059317365406898&0.744397334948516
2459&162.63291366726907&81.75592108030794&1.0&98.72143443103245&147.88205275694492&18.059352490939986&0.7447001817080557
2460&162.6642121998159&81.77383814102565&1.0&98.72718522952685&147.89301843967132&18.079677033292448&0.7450030284675954
2461&162.76004263423664&81.78966166320767&1.0&98.76458701381743&148.00098194727698&18.080180382615705&0.7453058752271351
2462&162.822138642908&81.81130115386043&1.0&98.77177415588662&148.0172858617131&18.080999588834572&0.7456087219866747
2463&162.8222124024157&81.84790801573273&1.0&98.79309989489089&148.07924865225303&18.09446080086145&0.7459115687462144
2464&162.8878575736123&81.85401560066911&1.0&98.81294587265933&148.19964394602528&18.10501991805951&0.7462144155057541
2465&162.9950209559906&81.86686845509799&1.0&98.85009605449764&148.23932569593316&18.11601998892969&0.7465172622652938
2466&162.99913564494412&81.88888984339431&1.0&98.9198095408182&148.2454856851291&18.1527084572179&0.7468201090248334
2467&163.1010387731042&81.9287796734559&1.0&98.92596179241131&148.4490281634272&18.154536907343097&0.7471229557843732
2468&163.1861166447508&81.93631034315696&1.0&99.05123910579786&148.4554543472062&18.161723001456277&0.7474258025439128
2469&163.2413446163245&82.00471880107844&1.0&99.06481093507584&148.46964168643186&18.169800402617827&0.7477286493034525
2470&163.66961151900952&82.01718655559353&1.0&99.36247569121504&148.5097615416469&18.171546874129643&0.7480314960629921
2471&163.68092209996232&82.03220553392832&1.0&99.41007585206721&148.58484931526098&18.184492815212977&0.7483343428225318
2472&163.82341760121653&82.03965228381024&1.0&99.42463965834274&148.61117255080168&18.1906839114791&0.7486371895820715
2473&163.870304007133&82.04062439193135&1.0&99.47612429169867&148.6113670369197&18.19210702857667&0.7489400363416111
2474&163.8847117794486&82.05618996136073&1.0&99.54360830538131&148.6291424483974&18.1934684976066&0.7492428831011508
2475&163.94096805988437&82.07787952472106&1.0&99.60161144529752&148.6328118497408&18.195668098754673&0.7495457298606905
2476&164.0265988001021&82.09344461645905&1.0&99.62102849045348&148.6550857039709&18.196350380707923&0.7498485766202302
2477&164.0655914623179&82.16995542907365&1.0&99.8298979779808&148.84626528874097&18.208303095819538&0.7501514233797698
2478&164.0969227548671&82.17020401146458&1.0&99.8438950135718&148.88783695805293&18.211058940442136&0.7504542701393095
2479&164.1118789689951&82.18359502111657&1.0&99.88140372717668&148.92923590171299&18.21335442958136&0.7507571168988492
2480&164.12652289927735&82.18392353437902&1.0&99.90836780782222&149.15993152261538&18.22444962177625&0.7510599636583889
2481&164.192319298583&82.18392455496797&1.0&99.9211244564265&149.16436619962846&18.23200727194953&0.7513628104179285
2482&164.23022201295842&82.22897721467253&1.0&100.00083399589671&149.35391620233418&18.2537689545267&0.7516656571774682
2483&164.26381935220186&82.23332009155746&1.0&100.09791773486016&149.37499999999994&18.255149838605345&0.7519685039370079
2484&164.29204734740304&82.23995592544054&1.0&100.11084096109838&149.42907876124838&18.272905344420334&0.7522713506965475
2485&164.36762341274485&82.25209075330292&1.0&100.31476444573634&149.45191715286367&18.280067973551724&0.7525741974560872
2486&164.41875650549207&82.26960568121474&1.0&100.40050305944195&149.7001383976626&18.291063975314593&0.7528770442156268
2487&164.464532728677&82.27047205276781&1.0&100.41308016877639&149.94682736618222&18.30660822871454&0.7531798909751666
2488&164.49996779086317&82.27109953042486&1.0&100.41838454599564&150.0115152860188&18.31088660253315&0.7534827377347062
2489&164.51481562081&82.28015908086608&1.0&100.42953606464879&150.02243226828378&18.315659545721804&0.7537855844942459
2490&164.63796528422355&82.28845781583455&1.0&100.4832486170353&150.07450404015094&18.328303226665483&0.7540884312537856
2491&164.7487608125183&82.3241952063659&1.0&100.54076234896438&150.0801923242036&18.33566529358238&0.7543912780133253
2492&164.77679997161206&82.39096219320255&1.0&100.640120333094&150.17000278323138&18.34170568633163&0.7546941247728649
2493&164.78125628008982&82.52939850856346&1.0&100.86280196554044&150.2210379082565&18.342736570106485&0.7549969715324046
2494&165.021918355315&82.57525852163924&1.0&101.07314872036333&150.6466981801346&18.348449320886612&0.7552998182919443
2495&165.04404444085836&82.58456052527815&1.0&101.18937222798009&150.77493109213324&18.349599836983636&0.755602665051484
2496&165.28025701395825&82.59779684625771&1.0&101.2645240118581&150.91018109933765&18.35670509291728&0.7559055118110236
2497&165.3136243944602&82.601868049801&1.0&101.29114478583806&151.0133460852932&18.373327515997662&0.7562083585705633
2498&165.4026330852891&82.63525277328125&1.0&101.33095159030968&151.0424095988045&18.375042515400022&0.756511205330103
2499&165.41863417835287&82.65541011347801&1.0&101.36194448136035&151.05819330808345&18.37664400533706&0.7568140520896426
2500&165.5559712046423&82.6573691460055&1.0&101.38994702121609&151.1308670727338&18.37775935782218&0.7571168988491823
2501&165.60846668760627&82.70126887978304&1.0&101.65643088393996&151.24914536629282&18.38703636216391&0.7574197456087219
2502&165.66459107062568&82.73236938616004&1.0&101.76023154217641&151.27809756459658&18.404022447792805&0.7577225923682617
2503&165.6680153499625&82.78407396361469&1.0&101.76451776745235&151.41885706813133&18.404063922108154&0.7580254391278013
2504&165.73432364586833&82.79139901352676&1.0&101.82293980081663&151.5451320457233&18.409236977804348&0.758328285887341
2505&165.73808684859614&82.79801513251452&1.0&101.88918410820175&151.6592641439904&18.409662761003453&0.7586311326468806
2506&165.83056565059383&82.97664698924902&1.0&101.9111199681148&151.7520333754032&18.413184238821994&0.7589339794064204
2507&165.8659664649588&82.98652495197497&1.0&101.93084009983473&151.83883935239604&18.4171797713856&0.75923682616596
2508&165.87507895631896&82.99733390722821&1.0&101.99352662733398&151.91161360441265&18.426088363812912&0.7595396729254997
2509&165.94760304312973&83.01910582079377&1.0&102.10355398438456&152.10782540048024&18.43372894923951&0.7598425196850394
2510&166.13858661933452&83.02019706629811&1.0&102.32132146736048&152.1329707765137&18.439234585956935&0.7601453664445791
2511&166.15219214553892&83.02478202790263&1.0&102.5216336879237&152.2026362189243&18.444070964848677&0.7604482132041187
2512&166.20262104982118&83.11220733552233&1.0&102.54976316484007&152.266982938216&18.461912485369655&0.7607510599636584
2513&166.2386170373081&83.145700290083&1.0&102.71586190161216&152.28801014095757&18.471411573366755&0.7610539067231981
2514&166.25405304578695&83.15751943690479&1.0&102.90103575054032&152.28965888041478&18.474988443837052&0.7613567534827377
2515&166.41628669706424&83.16157791305181&1.0&102.92879744974178&152.41516716959433&18.48277567629851&0.7616596002422774
2516&166.4506325672619&83.22514322118562&1.0&102.99232080728554&152.46950255988878&18.488521610917758&0.761962447001817
2517&166.4881800832106&83.23041045709766&1.0&103.02640230039846&152.53011949883108&18.495937366210914&0.7622652937613568
2518&166.5107189387658&83.23766357397594&1.0&103.03459952210376&152.56321939855468&18.504033771106943&0.7625681405208964
2519&166.51901254230535&83.27528379772961&1.0&103.09167813452432&152.6140824068592&18.50906378217083&0.7628709872804361
2520&166.58549921627232&83.27774280998943&1.0&103.11866763790479&152.72748496484698&18.509836203985138&0.7631738340399757
2521&166.59648544268077&83.31303359093451&1.0&103.14418871239778&153.12163362872218&18.510913009218378&0.7634766807995155
2522&166.66768037049425&83.33408226236482&1.0&103.19280239054177&153.12744979798592&18.516256946319025&0.7637795275590551
2523&166.67706858061882&83.38865519173027&1.0&103.28003238538606&153.14672317973788&18.520058745073356&0.7640823743185948
2524&166.69208983530868&83.39214185609639&1.0&103.2994396470969&153.1860535527789&18.52926658905704&0.7643852210781344
2525&166.79235746057418&83.40096677539061&1.0&103.30769230769235&153.20532304317368&18.530565443169028&0.7646880678376742
2526&166.843347522375&83.50103370212686&1.0&103.33023415977964&153.2490559623518&18.533473317821542&0.7649909145972138
2527&166.91121275509695&83.50404109071681&1.0&103.52415482767694&153.4037920112617&18.542510557614417&0.7652937613567535
2528&167.0233077677406&83.53213037013221&1.0&103.52871672212123&153.44527991283908&18.54633919202076&0.7655966081162932
2529&167.0725891153838&83.60212816714656&1.0&103.6056100644074&153.44638449584056&18.548667465256827&0.7658994548758328
2530&167.11440359826815&83.65169007544517&1.0&103.6119213592393&153.63888458673506&18.55084388185654&0.7662023016353725
2531&167.1407602602776&83.7371177485717&1.0&103.65926814637069&153.72345780606418&18.55347745207672&0.7665051483949121
2532&167.14678233795263&83.73762086517627&1.0&103.77044526883512&154.1632867470224&18.554568576488563&0.7668079951544519
2533&167.19144530091017&83.77064454563218&1.0&103.77870788774642&154.16575665193844&18.574006020378125&0.7671108419139915
2534&167.2291147979999&83.78374726373536&1.0&103.93833147245556&154.2146535883434&18.577477503005678&0.7674136886735312
2535&167.23309541898965&83.82717982624025&1.0&103.95162826128356&154.25647146587093&18.58143586270486&0.7677165354330708
2536&167.27911048200846&83.82749326145552&1.0&103.97319007256735&154.4006873171411&18.588565773294814&0.7680193821926106
2537&167.33247802977823&83.8523538405981&1.0&104.01657533020524&154.7324636893438&18.605273313824746&0.7683222289521502
2538&167.37432532543122&83.93129332465244&1.0&104.04857312950627&154.78275665342156&18.610369636253996&0.7686250757116899
2539&167.49541189099344&83.94234260771083&1.0&104.05709257991982&154.81091371090488&18.6111946131185&0.7689279224712295
2540&167.5333577042588&84.01848389865695&1.0&104.09586369112503&154.88637680642597&18.612778348254103&0.7692307692307693
2541&167.60984353572547&84.08565816124008&1.0&104.17827529711164&154.96262258241683&18.614596045887236&0.7695336159903089
2542&167.84446466872106&84.13804949970654&1.0&104.28995189071965&155.01329758006023&18.62887845453157&0.7698364627498486
2543&167.98751881996114&84.18113826135955&1.0&104.32044148658996&155.12903768910698&18.642206567034517&0.7701393095093882
2544&168.00214699229386&84.20889999248628&1.0&104.34817149902756&155.198864167087&18.64587163630286&0.7704421562689279
2545&168.08123385405275&84.32207003599021&1.0&104.35853277114636&155.22744903539223&18.65532258299042&0.7707450030284676
2546&168.14293716119352&84.36469004181068&1.0&104.40653541053454&155.34509991263295&18.664218823093282&0.7710478497880072
2547&168.25506460126792&84.37116643031659&1.0&104.78488409525006&155.38746028986426&18.66580743710917&0.771350696547547
2548&168.34028822117537&84.37756434705221&1.0&104.80024305028105&155.44282186121373&18.668809904153353&0.7716535433070866
2549&168.35466753695715&84.43739190301079&1.0&104.92583085538075&155.4476193728913&18.67093275603169&0.7719563900666263
2550&168.52124183006538&84.54900920363596&1.0&104.93898667044921&155.45239447670497&18.675958010599263&0.7722592368261659
2551&168.55099985026067&84.57973799449381&1.0&104.97762320478077&155.4757219722887&18.67633870575713&0.7725620835857057
2552&168.5531054611667&84.59409693201178&1.0&105.07180203907772&155.70616588795298&18.67672349520354&0.7728649303452453
2553&168.58209603195272&84.5945936034209&1.0&105.10297798491139&155.72196148244055&18.67871216666078&0.773167777104785
2554&168.69068748935328&84.59607988939106&1.0&105.15906763628786&155.88733148228678&18.68073926365701&0.7734706238643246
2555&168.7562666696965&84.65160338318739&1.0&105.20062204936895&155.89265374338666&18.68147290429199&0.7737734706238644
2556&168.7889230635152&84.70157948593257&1.0&105.34169842696986&156.18517918085195&18.68582173048235&0.774076317383404
2557&168.78950518463728&84.71934985872828&1.0&105.41192643423263&156.27223329815098&18.690831872391914&0.7743791641429437
2558&168.83960267613332&84.74333779537275&1.0&105.41524235791749&156.3310007706019&18.695701004554817&0.7746820109024833
2559&168.84336257548858&84.76577218328735&1.0&105.56332232206276&156.36544836102865&18.710668235331273&0.774984857662023
2560&168.84819684426756&84.78039557882487&1.0&105.59423736429574&156.41075501298565&18.7194554381577&0.7752877044215627
2561&168.8509713354164&84.81353598706279&1.0&105.80383116526703&156.42380969581671&18.72351542529093&0.7755905511811023
2562&168.92569703937923&84.81772429819932&1.0&105.91258548188421&156.44544908893678&18.72677367767478&0.775893397940642
2563&169.0206298866455&84.82566260470533&1.0&105.92240144641302&156.48367131283655&18.728668803702757&0.7761962447001817
2564&169.09249145721526&84.86921543300012&1.0&106.05916078607875&156.5369783110939&18.756451723900625&0.7764990914597214
2565&169.1311266796578&84.94587687662283&1.0&106.07134057078254&156.76432170181002&18.764418871021558&0.776801938219261
2566&169.1334868370148&85.01066677246965&1.0&106.16076532864409&156.7770248789093&18.77390422324023&0.7771047849788008
2567&169.23492121192098&85.02960322538057&1.0&106.17697216415446&156.8599249212536&18.785693637820938&0.7774076317383404
2568&169.33985985368645&85.03674871207787&1.0&106.20482629983677&157.1389876713645&18.785902815615735&0.7777104784978801
2569&169.54507319937917&85.06202094403078&1.0&106.30303980557788&157.2387866217267&18.796339553161673&0.7780133252574197
2570&169.56709224655452&85.07864933208899&1.0&106.5844597083088&157.278128878554&18.798206578110886&0.7783161720169595
2571&169.59704765956388&85.07999834913123&1.0&106.74006416801359&157.30218904402858&18.798325551651125&0.7786190187764991
2572&169.7774194639575&85.09652956670237&1.0&106.763803743127&157.46201243580865&18.815703110709403&0.7789218655360388
2573&169.83228973889362&85.12691944735572&1.0&106.779704998128&157.5534961432068&18.81991454593591&0.7792247122955784
2574&169.92153239858268&85.19942437818553&1.0&106.89386852801883&157.68202593985595&18.82618161869332&0.7795275590551181
2575&169.94074200087894&85.24189421079569&1.0&107.04007067772753&157.7760826833531&18.829163095252067&0.7798304058146578
2576&170.01387903297058&85.24361293830981&1.0&107.1147771853938&157.85747744445123&18.84240004792223&0.7801332525741974
2577&170.08619302541004&85.2994584937585&1.0&107.19679895958795&157.86722965048088&18.84345418917377&0.7804360993337371
2578&170.0955630706111&85.34408930409481&1.0&107.25016850827848&157.95135300368275&18.84676509009821&0.7807389460932768
2579&170.20558469228874&85.34945458454975&1.0&107.25635507950221&158.0682612322189&18.856796073809562&0.7810417928528165
2580&170.29178992085733&85.38064711455216&1.0&107.3031208816792&158.26758524783247&18.86056297195436&0.7813446396123561
2581&170.38839339520314&85.38832872208651&1.0&107.36304082579899&158.35720541846945&18.867823854067662&0.7816474863718958
2582&170.41054869955406&85.39288873164692&1.0&107.36809474944417&158.51031869627596&18.870639244958163&0.7819503331314355
2583&170.411550409549&85.45725814655316&1.0&107.45726165239782&158.5943412601979&18.883696844908577&0.7822531798909752
2584&170.5070770863285&85.53500578351014&1.0&107.5730625861687&158.61791820975495&18.895999135969973&0.7825560266505148
2585&170.51167398522006&85.5395330839675&1.0&107.57362358508259&158.67511813555893&18.901634523381055&0.7828588734100546
2586&170.61389606691776&85.5886918738445&1.0&107.6048074062286&158.83380838971402&18.908200296180567&0.7831617201695942
2587&170.64345991561183&85.64067092159593&1.0&107.65860799552216&158.84838958973455&18.918031788872373&0.7834645669291339
2588&170.69742295909177&85.64287195340333&1.0&107.75460914646207&158.99640534007074&18.92696515554725&0.7837674136886735
2589&170.87065176292657&85.67968285098857&1.0&107.76541167895492&159.07942368581186&18.94614644868801&0.7840702604482132
2590&170.91584563516741&85.68111711831237&1.0&107.80847695402072&159.18516565934237&18.950371280517125&0.7843731072077529
2591&170.9237491279695&85.69129101924273&1.0&107.884098376979&159.2089313887713&18.95181247136715&0.7846759539672925
2592&171.04936791971073&85.73012240023881&1.0&107.89566368938603&159.23943204684372&18.95190187953122&0.7849788007268322
2593&171.0654529279537&85.76453939581508&1.0&107.94390714986825&159.26691239435576&18.960977454504327&0.7852816474863719
2594&171.0836315655521&85.7689893052644&1.0&107.96318966310263&159.51366450832234&18.963950653763753&0.7855844942459116
2595&171.1222511826017&85.78369227732692&1.0&107.9652266055393&159.5307379364899&18.97299849367117&0.7858873410054512
2596&171.1340302147424&85.79083451133906&1.0&107.99968061849883&159.61257515839125&18.99085567997642&0.7861901877649909
2597&171.20247582205025&85.81240990777034&1.0&108.15383689919996&159.67451874366765&18.999489406992968&0.7864930345245306
2598&171.26030182187822&85.83008759098358&1.0&108.16666810903119&159.90816321859077&19.01032480529518&0.7867958812840703
2599&171.26478735212655&85.85737354340331&1.0&108.17123351725432&159.9458308629332&19.012065837151578&0.7870987280436099
2600&171.2686172514255&85.87550265950634&1.0&108.1821337864752&159.95061750246688&19.01774157496115&0.7874015748031497
2601&171.30179667558266&85.87703491035707&1.0&108.23079527235487&160.00709077145677&19.04811313373227&0.7877044215626893
2602&171.4441102756892&85.96590193658871&1.0&108.32678800801884&160.28428833154337&19.050579959249177&0.788007268322229
2603&171.47623063418567&86.02978841474696&1.0&108.34510634510181&160.32384034899465&19.05582883344129&0.7883101150817686
2604&171.49563091646726&86.03941586229396&1.0&108.38373747291347&160.38682778056594&19.05883909578528&0.7886129618413082
2605&171.5963694607582&86.07804795102872&1.0&108.47753594984376&160.67863530773857&19.073336982963365&0.788915808600848
2606&171.60699039377687&86.08307803207786&1.0&108.49262974901309&160.68019641518106&19.08315128345167&0.7892186553603876
2607&171.64897765419954&86.16818367069692&1.0&108.60899383472811&160.78449248936354&19.087757884835778&0.7895215021199273
2608&171.65343476054113&86.19246935571311&1.0&108.68392789279754&160.98537200586816&19.089562299018436&0.789824348879467
2609&171.7083262483704&86.20950998340105&1.0&108.79485641762317&161.04109695689834&19.10281161627148&0.7901271956390067
2610&171.74456123681136&86.28211768217211&1.0&109.14136177707078&161.1967181806948&19.106859675517427&0.7904300423985463
2611&171.76790407183972&86.32272975777755&1.0&109.25246034593012&161.29132802206362&19.108491991538223&0.790732889158086
2612&171.81201805515752&86.36257949247194&1.0&109.29138390287653&161.4111883412038&19.12695606805864&0.7910357359176257
2613&171.88934330146662&86.43280302965537&1.0&109.3164180855015&161.4711256184434&19.14861018591413&0.7913385826771654
2614&171.92484225473237&86.50841063679451&1.0&109.3539416277185&161.6909147273563&19.14909770761266&0.791641429436705
2615&171.98199700934248&86.54087989939619&1.0&109.36183470359154&161.80055426110283&19.159642211858703&0.7919442761962447
2616&172.0819839720905&86.60381464503587&1.0&109.52954550809321&161.83330876551025&19.169016061438516&0.7922471229557844
2617&172.1484627302316&86.69154831265404&1.0&109.6365170802568&161.9127981924788&19.170571200415633&0.7925499697153241
2618&172.17772851839763&86.80115622541739&1.0&109.72657769455051&162.0301289479523&19.17415244066539&0.7928528164748637
2619&172.21537196876284&86.83108758421561&1.0&109.79089381664531&162.10058809556375&19.175673878768304&0.7931556632344033
2620&172.2277244286814&86.85091226830637&1.0&109.83338826243559&162.10678369491947&19.17822719698317&0.7934585099939431
2621&172.35747003216062&86.86658208491225&1.0&109.84162288194784&162.151022379649&19.18096814418436&0.7937613567534827
2622&172.38283833343357&86.8769318175895&1.0&109.85796213260618&162.1530078396243&19.182705036557298&0.7940642035130224
2623&172.4782917522423&86.87898879553619&1.0&109.86073315191292&162.1677346029572&19.182767403571475&0.794367050272562
2624&172.51066671613555&86.88776371308018&1.0&109.92849725560004&162.2534064059038&19.18599624060151&0.7946698970321018
2625&172.54652188494313&86.892209821238&1.0&110.18702745722244&162.33365328497075&19.214320566645757&0.7949727437916414
2626&172.55460195051387&86.89667561741236&1.0&110.19323552319499&162.359943977591&19.238764210154855&0.7952755905511811
2627&172.55921404119758&86.93252013449057&1.0&110.19764405766593&162.40062338150884&19.244270562265573&0.7955784373107208
2628&172.63452914798205&87.01747860445236&1.0&110.36849871305577&162.49869096240442&19.26150110999327&0.7958812840702605
2629&172.6987489507974&87.06205099393955&1.0&110.44340280414477&162.54590238187043&19.28382119892894&0.7961841308298001
2630&172.7374960252522&87.0692559888326&1.0&110.61919328487006&162.6255704694981&19.28790154841692&0.7964869775893398
2631&172.76976628543017&87.08644725495836&1.0&110.75382378048984&162.66523312630198&19.290154497476134&0.7967898243488795
2632&172.80865187136587&87.08650243577432&1.0&110.86549036659203&162.88474199271712&19.295697544866385&0.7970926711084192
2633&172.82230063157186&87.10418219088356&1.0&111.04053403069298&162.91647101017912&19.297007340485592&0.7973955178679588
2634&172.87564766839378&87.12471229114729&1.0&111.11774102320264&162.96605714953185&19.29729303133139&0.7976983646274984
2635&172.97068472854272&87.13633841799808&1.0&111.14112740690209&162.99181164936778&19.29922169679262&0.7980012113870382
2636&172.97564236524096&87.14798731312636&1.0&111.16200927881133&163.0204218352345&19.30285908243673&0.7983040581465778
2637&173.06696197963473&87.17057744114317&1.0&111.16538253618955&163.05549810410207&19.3113981085031&0.7986069049061175
2638&173.0717107349846&87.17586488353108&1.0&111.18025224866642&163.17133566904596&19.311852368643788&0.7989097516656571
2639&173.1772007072773&87.24330779761733&1.0&111.32003988748582&163.1840982081501&19.313624277916645&0.7992125984251969
2640&173.32123929107385&87.29217963985575&1.0&111.37975284466009&163.1923210361975&19.315897818488274&0.7995154451847365
2641&173.32235282373784&87.30879581685141&1.0&111.43687891833669&163.20675608180247&19.340661472936652&0.7998182919442762
2642&173.32946885676472&87.37661284189711&1.0&111.48843749215357&163.71432515997287&19.342641271731118&0.8001211387038158
2643&173.3363514021651&87.39974826787119&1.0&111.62680735634471&163.7836791950854&19.37022433528344&0.8004239854633556
2644&173.4158514177882&87.47021458995701&1.0&111.70064317640082&163.8212953138505&19.373249542855824&0.8007268322228952
2645&173.45210633826838&87.47188663290797&1.0&111.7394414145513&164.05860852117664&19.37451835769188&0.8010296789824349
2646&173.48854228818618&87.48021134886736&1.0&111.76283999894267&164.0930860467359&19.37493419025743&0.8013325257419746
2647&173.60595151468732&87.49145318864227&1.0&111.82111499589661&164.15979003091707&19.381522635615617&0.8016353725015143
2648&173.6654082172239&87.56215960217853&1.0&111.92404109830878&164.18594743728892&19.388731835540344&0.8019382192610539
2649&173.6691543985555&87.56410119915819&1.0&111.95397258184452&164.19561784808593&19.392276820383316&0.8022410660205935
2650&173.707074552145&87.71175685965318&1.0&112.05874410585571&164.46079328477484&19.395572731279028&0.8025439127801333
2651&173.73803869936287&87.73889455776136&1.0&112.06175245663424&164.53856572830108&19.39910891089109&0.8028467595396729
2652&173.82311698717953&87.76241578421813&1.0&112.11662619318558&164.65710410156103&19.414521413213073&0.8031496062992126
2653&173.84486156022643&87.77679970160388&1.0&112.14730331584441&164.67118566364584&19.41840614572825&0.8034524530587522
2654&173.84714589457295&87.77720575809855&1.0&112.15167779996946&164.79697444528276&19.41979497308703&0.803755299818292
2655&174.19528068087246&87.8002893939699&1.0&112.16457324831708&164.82502066685038&19.4219794541433&0.8040581465778316
2656&174.26531159125426&87.83675759805605&1.0&112.18854929978433&164.8339581851021&19.4399898506535&0.8043609933373713
2657&174.29645307254418&87.86218254167291&1.0&112.21716949569324&164.8419159694215&19.44632483384586&0.8046638400969109
2658&174.35956514627333&87.88252065027889&1.0&112.25110818922714&165.05900410636687&19.447518312665654&0.8049666868564507
2659&174.5369169441547&87.89257356869672&1.0&112.31441048034935&165.07171275255206&19.454092360408072&0.8052695336159903
2660&174.82204803672496&87.90869757101555&1.0&112.41973873574672&165.1915729438903&19.462779738823492&0.80557238037553
2661&174.91594248810233&88.04278754501165&1.0&112.4470424573705&165.250361769644&19.48277224876945&0.8058752271350696
2662&174.98088740155205&88.04723553465041&1.0&112.50692014703928&165.26273553410715&19.51509192729556&0.8061780738946094
2663&175.00843244416822&88.09104457390598&1.0&112.6429708990879&165.34925875574547&19.515574359163235&0.806480920654149
2664&175.03865971442127&88.1036291385253&1.0&112.80710348205845&165.3992851377839&19.51898563734291&0.8067837674136886
2665&175.0621730554841&88.13833532234467&1.0&112.83716570929141&165.49751131561933&19.519530788821232&0.8070866141732284
2666&175.11906035958899&88.18127238684471&1.0&112.84722411483129&165.60634245350582&19.529725673309436&0.807389460932768
2667&175.1488754842067&88.245429599202&1.0&112.87892463025136&165.6602242439584&19.543761000740876&0.8076923076923077
2668&175.25164837282958&88.27173429697362&1.0&112.94073539526649&165.6956695342844&19.545839333064993&0.8079951544518473
2669&175.57119756491966&88.30802211376148&1.0&112.97638971493383&165.89820859068192&19.56393513476867&0.8082980012113871
2670&175.78983820105503&88.30991830492626&1.0&113.03687752355316&165.9166489074355&19.570591822028405&0.8086008479709267
2671&175.8153952301472&88.3463095230871&1.0&113.04244804974208&166.2409260440579&19.60110411050192&0.8089036947304664
2672&176.06385838880706&88.34893949871334&1.0&113.06150105623978&166.2571997826481&19.634631918996305&0.809206541490006
2673&176.17807282422459&88.3991224986289&1.0&113.10251987716126&166.32835526396926&19.636937563913193&0.8095093882495458
2674&176.2539441605631&88.42705167173251&1.0&113.13570150779454&166.45563209076172&19.643296432964327&0.8098122350090854
2675&176.27759199318066&88.43479098213386&1.0&113.25981815744795&166.50849854727878&19.666494567903946&0.8101150817686251
2676&176.27882609941972&88.491921005386&1.0&113.2650468961172&166.54417523612761&19.697475071432738&0.8104179285281647
2677&176.36325812407367&88.5685894822666&1.0&113.29722115078233&166.58440610634185&19.714982801375893&0.8107207752877045
2678&176.43310769831368&88.65755278908166&1.0&113.38588093876044&166.74121471909882&19.715185139857763&0.8110236220472441
2679&176.49196333270544&88.75258344642842&1.0&113.38828270702477&166.82686526784104&19.71677389750749&0.8113264688067837
2680&176.61377843908522&88.77020414568383&1.0&113.44022759093212&167.0569252129536&19.71855598815447&0.8116293155663235
2681&176.62675035862776&88.82940650425&1.0&113.52310641016541&167.28851853378347&19.73727264899205&0.8119321623258631
2682&176.63545774753894&88.89230416571155&1.0&113.56369163283765&167.3409090909091&19.74738826644069&0.8122350090854028
2683&176.68775819693568&88.90958657404659&1.0&113.6036181671664&167.47203579418343&19.749755946570158&0.8125378558449424
2684&176.7988559308417&88.91592797921504&1.0&113.61586561185194&167.59532972651382&19.778410521626277&0.8128407026044822
2685&176.89207681087504&88.92603487314457&1.0&113.61613827167452&167.77639859548796&19.796337804509587&0.8131435493640218
2686&176.91247090401995&88.97840207486973&1.0&113.67563461522408&167.83318498578035&19.803988664564802&0.8134463961235615
2687&176.96361891597599&88.98118392066135&1.0&113.68759414676133&167.9581266631894&19.804226334804746&0.8137492428831011
2688&177.05915763900117&89.05621676106027&1.0&113.98476356913247&168.00736513122604&19.806045281984144&0.8140520896426409
2689&177.12171379201163&89.07828810814509&1.0&113.99189811198934&168.12509363295874&19.813111888730457&0.8143549364021805
2690&177.2884981388847&89.11294103754746&1.0&114.0561671692027&168.1423795986777&19.821468860049247&0.8146577831617202
2691&177.3446641873182&89.11320597313757&1.0&114.08834025789737&168.1716456959773&19.83330104124059&0.8149606299212598
2692&177.376476560013&89.14299257498415&1.0&114.1203576918723&168.34824844826122&19.858998492618152&0.8152634766807996
2693&177.48364292697593&89.18172896422008&1.0&114.12296187458196&168.3712531869874&19.889975891502445&0.8155663234403392
2694&177.57412680792186&89.19762452178605&1.0&114.31984968516544&168.53145137147314&19.892890467785637&0.8158691701998788
2695&177.61977401574185&89.2278121030683&1.0&114.35139591551912&168.5805946922097&19.894582045901423&0.8161720169594185
2696&177.72338897600872&89.24509197076115&1.0&114.38702956964859&168.60172189463776&19.896938905708087&0.8164748637189582
2697&177.77682641737564&89.32030339140529&1.0&114.48972098544506&168.75315600737187&19.910226024839442&0.8167777104784979
2698&177.90099155163773&89.33990292330449&1.0&114.50274098230011&169.02283853598743&19.91765484263428&0.8170805572380375
2699&177.99722025134378&89.35218516873212&1.0&114.67628815112427&169.15881462676361&19.92274696505934&0.8173834039975773
2700&177.9975229130543&89.3839167313356&1.0&114.69808130609927&169.28562146709112&19.92558688082669&0.8176862507571169
2701&178.0032083755488&89.40852070232035&1.0&114.77370569311299&169.50242347878887&19.948552826489973&0.8179890975166566
2702&178.38168631006343&89.44230645656474&1.0&114.77747239362266&169.57931587625603&19.956825404284558&0.8182919442761962
2703&178.5235523245545&89.4811328797722&1.0&114.7831235467027&169.649041791734&19.957622327164252&0.818594791035736
2704&178.59306229019018&89.49019471910019&1.0&114.81827192005869&169.74447068928495&19.961670772495477&0.8188976377952756
2705&178.7006250201299&89.5661340592231&1.0&114.89790533295157&169.96486366110753&19.963925062985265&0.8192004845548153
2706&178.71951428166383&89.61143938492&1.0&114.93340815807159&170.04612145889877&19.979781877563717&0.8195033313143549
2707&178.8860617537994&89.7042719364074&1.0&114.95045865387848&170.0719727520716&19.986778111699945&0.8198061780738947
2708&178.92269711931658&89.710209326624&1.0&115.01179219767619&170.09608283149643&20.008415610958334&0.8201090248334343
2709&179.0155088210996&89.71381112226183&1.0&115.01393812351152&170.1132918461784&20.013715673660386&0.8204118715929739
2710&179.0811239519601&89.73598737607821&1.0&115.02407599735638&170.44048815351792&20.01475517341882&0.8207147183525136
2711&179.08575589267124&89.74010275007555&1.0&115.04176879595818&170.5117579555183&20.02005827274063&0.8210175651120533
2712&179.31531851250975&89.74779544014736&1.0&115.07583476222426&170.69961797370894&20.021532299748316&0.821320411871593
2713&179.46572389722127&89.78571207913859&1.0&115.13381092296974&170.93256455251944&20.031398850844777&0.8216232586311326
2714&179.5541562937082&89.79864259276917&1.0&115.24870254825358&170.94443744260997&20.0409353993537&0.8219261053906723
2715&179.57636342018853&89.83169652185475&1.0&115.30136354892916&170.94537845032528&20.049105984501406&0.822228952150212
2716&179.72227970476968&89.83915955202536&1.0&115.44903722189004&171.0792975104485&20.053810447899114&0.8225317989097517
2717&179.73340743716534&89.84335156648433&1.0&115.51252520249633&171.54660970453332&20.061552984224928&0.8228346456692913
2718&179.7384698001511&89.85756746417117&1.0&115.53856604922727&171.5568718865755&20.065091055080586&0.823137492428831
2719&179.74601133303864&89.99371282100887&1.0&115.59850713931272&171.60922814013102&20.072646116054038&0.8234403391883707
2720&179.79248891804733&89.99814977825373&1.0&115.6089520706049&172.11046976598635&20.091656714534004&0.8237431859479104
2721&179.8295714852937&90.02653732977896&1.0&115.65251524657809&172.46630018774405&20.09292621813589&0.82404603270745
2722&179.9072068135117&90.15795619839787&1.0&115.68416325187106&172.50897674874912&20.096431793757795&0.8243488794669896
2723&179.94111036470136&90.2912550577771&1.0&115.77172952444646&172.55586847591533&20.097620131327243&0.8246517262265294
2724&180.05531746755423&90.2950286619294&1.0&115.78248145504055&172.6023339183128&20.1016774499478&0.824954572986069
2725&180.11053318638946&90.29725182277059&1.0&115.89061107855808&172.70507659874485&20.11041026746093&0.8252574197456087
2726&180.29211377508608&90.31266923968107&1.0&115.94791144103027&172.71353601158157&20.12761047301657&0.8255602665051484
2727&180.31180266570172&90.369432647283&1.0&116.03403467549573&172.8950165050644&20.136845614487893&0.8258631132646881
2728&180.35014547947833&90.37031593740959&1.0&116.22104045559195&172.9096177381038&20.13999552225047&0.8261659600242277
2729&180.36676221124142&90.37916966642669&1.0&116.226074650628&173.1034043546869&20.146596475835345&0.8264688067837674
2730&180.44763484449092&90.39906760296265&1.0&116.23931019109857&173.11618043894742&20.168689429111968&0.8267716535433071
2731&180.54875353277478&90.43857509922634&1.0&116.25150435758881&173.16979685703336&20.18102834394813&0.8270745003028468
2732&180.57507896645484&90.45978885191826&1.0&116.54230003802998&173.23404275192763&20.211814796944523&0.8273773470623864
2733&180.6423415486946&90.46241853498414&1.0&116.62330818262426&173.29838550401533&20.21380731581659&0.8276801938219261
2734&180.73426249567348&90.49378851888864&1.0&116.6792823692041&173.31649989674662&20.216904848933304&0.8279830405814658
2735&180.75168867654585&90.64273264693729&1.0&116.7330516703737&173.3304799101172&20.220973272575204&0.8282858873410055
2736&180.79353117443898&90.6654265663313&1.0&116.73446061787743&173.38808637058403&20.221889153171933&0.8285887341005451
2737&180.88592630574425&90.66958602925348&1.0&116.78646674689477&173.40250626566421&20.231382314428657&0.8288915808600847
2738&180.920756732445&90.68194234662728&1.0&116.84771958245692&173.57629120888868&20.25316953402826&0.8291944276196245
2739&180.9232016632586&90.6838890996572&1.0&116.90943547221823&173.6058597310694&20.2564320205221&0.8294972743791641
2740&180.9596631325016&90.693735620555&1.0&116.92924037839732&173.8198737843479&20.261376773361896&0.8298001211387038
2741&180.98851331878632&90.72706473497107&1.0&117.00341041424056&173.83132165484616&20.299152891219105&0.8301029678982434
2742&180.9969171340489&90.7550322479975&1.0&117.02416936057973&173.8459685432956&20.31772268135905&0.8304058146577832
2743&181.33007580929115&90.7629952326557&1.0&117.02450568381647&173.99366802351872&20.324494993955184&0.8307086614173228
2744&181.3688212927757&90.77323226888463&1.0&117.0628253902877&174.1155415988234&20.339301849563892&0.8310115081768625
2745&181.51049622485053&90.77377865366661&1.0&117.09675760017835&174.28419818156686&20.34964957621026&0.8313143549364022
2746&181.5223275289464&90.83398091784312&1.0&117.10973139946402&174.45316082937072&20.362828368330433&0.8316172016959419
2747&181.56460100374716&90.8609901675269&1.0&117.13418767552211&174.47856132884183&20.389916141465704&0.8319200484554815
2748&181.56715862703174&90.87138176680996&1.0&117.21198038579166&174.67744152361084&20.403050253524118&0.8322228952150212
2749&181.59145972947962&90.9920967354387&1.0&117.21568052230957&174.74098542998095&20.40509696719318&0.8325257419745609
2750&181.64059405940594&90.99976773594157&1.0&117.23317984485914&174.74534223302697&20.41157706372053&0.8328285887341006
2751&181.68536447927872&91.0098709855159&1.0&117.40165582919744&174.76610938883965&20.417070928057328&0.8331314354936402
2752&181.73455260856892&91.04330295943878&1.0&117.42346420591397&174.91243512529363&20.42644549763034&0.8334342822531798
2753&181.80673331035277&91.12547642179206&1.0&117.45095601312526&174.95697807819914&20.45590013616064&0.8337371290127196
2754&181.81152380240633&91.14415082349201&1.0&117.46927919266206&174.96106735347846&20.456353330838844&0.8340399757722592
2755&182.03892552092577&91.17015986444673&1.0&117.49520766773163&175.16508878526685&20.473174904340667&0.8343428225317989
2756&182.09204786414205&91.20718238736852&1.0&117.5790747742633&175.2804322181194&20.47450655698299&0.8346456692913385
2757&182.12986339768264&91.24587786795146&1.0&117.69173851984958&175.37949163932484&20.488308915244918&0.8349485160508783
2758&182.2173682035539&91.33668685754493&1.0&117.75795073514848&175.44071037535693&20.492706366912646&0.8352513628104179
2759&182.30274822695026&91.35088194162493&1.0&117.77747624539813&175.61452823322807&20.494624840363098&0.8355542095699576
2760&182.3363595715313&91.35147498272185&1.0&117.81694380582539&175.63851150687773&20.541523822850348&0.8358570563294972
2761&182.45359835016353&91.35946445339714&1.0&117.84026175187769&175.63938110295726&20.566843110721965&0.836159903089037
2762&182.51849149225512&91.36941662692735&1.0&117.85194052841311&175.64686214504877&20.56723301982467&0.8364627498485766
2763&182.52863792477015&91.3788998226667&1.0&117.92026256909202&175.66644312180395&20.58332051380663&0.8367655966081163
2764&182.54442084981375&91.42872007422375&1.0&117.92057452544087&175.7208443085883&20.583395597136946&0.837068443367656
2765&182.54533540363826&91.46513125383727&1.0&118.06009323175431&175.74648717015785&20.59735819920766&0.8373712901271957
2766&183.09462290131526&91.46869269330331&1.0&118.14944393246293&175.9321568008633&20.60655234888797&0.8376741368867353
2767&183.28369044187505&91.49200423820982&1.0&118.1860365140075&176.099886235871&20.613854255750105&0.8379769836462749
2768&183.307864356862&91.5117041269869&1.0&118.30827823058391&176.46410554908806&20.615309181811607&0.8382798304058147
2769&183.36328601770253&91.52289395306553&1.0&118.37055007402009&176.83744750149995&20.622821615850786&0.8385826771653543
2770&183.3959014449109&91.57905586477014&1.0&118.42733973705846&177.22074212141777&20.6393783022553&0.838885523924894
2771&183.46065732279908&91.58809129430176&1.0&118.47071368347962&177.30824437727492&20.639921794914187&0.8391883706844336
2772&183.50855333177583&91.61039878755192&1.0&118.48454435247434&177.3358522418956&20.64696137104584&0.8394912174439734
2773&183.52085544097585&91.66107080760239&1.0&118.48948759301551&177.33800369108917&20.65541899509542&0.839794064203513
2774&183.60403371830435&91.70982079864541&1.0&118.76692949371348&177.4100374928682&20.668244662057166&0.8400969109630527
2775&183.67610434622927&91.71287143430497&1.0&118.780283123994&177.68301828243384&20.670124097055005&0.8403997577225923
2776&183.7595970292753&91.82759919237652&1.0&118.84154084944264&177.9973668883766&20.67363394123958&0.8407026044821321
2777&183.76489621971427&91.84369305969255&1.0&118.91992304795251&178.16233726943108&20.680341743772065&0.8410054512416717
2778&183.77762886753766&91.85954490501737&1.0&118.97060837158354&178.25309535642512&20.690102866273836&0.8413082980012114
2779&183.78069565714173&91.86401854492793&1.0&118.98389578018812&178.51692097283853&20.697915990391486&0.841611144760751
2780&183.831455735733&91.96554069372024&1.0&118.9870745938675&178.66095813898352&20.70774044550398&0.8419139915202908
2781&184.0456776902442&91.99282240657428&1.0&119.0632088731787&178.82994766255655&20.715898485715147&0.8422168382798304
2782&184.0528322870078&91.99992471107879&1.0&119.2253243968773&178.967436617377&20.725668271894904&0.84251968503937
2783&184.1930593075111&92.00711029870223&1.0&119.40532137561615&179.05749985393422&20.743382252091617&0.8428225317989098
2784&184.26230827141123&92.03046779368763&1.0&119.4060997184362&179.41732499683164&20.756457487423734&0.8431253785584494
2785&184.27618540706436&92.13981078865844&1.0&119.45260261473315&179.72090284288586&20.759875692537577&0.8434282253179891
2786&184.29504107981222&92.20141571630155&1.0&119.46316767023157&179.811211789306&20.769684288406186&0.8437310720775287
2787&184.37701334243758&92.31330343796711&1.0&119.77153713423397&179.87298170075348&20.77248059652088&0.8440339188370685
2788&184.4096536764885&92.3170779227105&1.0&119.83657888412495&180.08977635060268&20.773380544478034&0.8443367655966081
2789&184.53165490125997&92.32703817520314&1.0&119.83904791305184&180.10351977167974&20.773686158401183&0.8446396123561478
2790&184.5337593433212&92.33509205458715&1.0&119.89725847879642&180.10999964581535&20.78704469113799&0.8449424591156874
2791&184.53392137645653&92.54805396975124&1.0&119.9401723363417&180.34492581713238&20.78984375450265&0.8452453058752272
2792&184.60616091332844&92.55880875785586&1.0&119.94327657272257&180.34884928987276&20.80377511254276&0.8455481526347668
2793&184.70158903479793&92.56895243493287&1.0&119.97987333822628&180.60455266924316&20.812091374640712&0.8458509993943065
2794&184.735716436618&92.600513707606&1.0&119.9966280650362&180.60748816101028&20.812814113981517&0.8461538461538461
2795&184.8691302518799&92.62884192927544&1.0&120.01430526951873&180.7666271441641&20.827886061436296&0.8464566929133859
2796&184.89308888211468&92.6775299240574&1.0&120.05205788552603&180.9380926090401&20.835697213791278&0.8467595396729255
2797&184.93069312326458&92.7036844105929&1.0&120.11560462874772&180.97577036633223&20.84119878467541&0.8470623864324651
2798&185.05604148978875&92.71535278628619&1.0&120.11964258670304&181.88228406242567&20.84414192303569&0.8473652331920049
2799&185.12179962025422&92.71693640152094&1.0&120.1915386010004&181.90307481141704&20.87155133657508&0.8476680799515445
2800&185.13625580434402&92.77157021949304&1.0&120.20960976229817&182.02032238394685&20.886945266808013&0.8479709267110842
2801&185.176028510505&92.84013371800155&1.0&120.29362195373446&182.0757769027416&20.889800225756247&0.8482737734706238
2802&185.20031383714445&92.93566685721822&1.0&120.39823954193902&182.18181818181813&20.891624204015844&0.8485766202301636
2803&185.22597906189915&93.00198019801981&1.0&120.44805695203844&182.18749392578775&20.92169244111829&0.8488794669897032
2804&185.234263626709&93.0088390813669&1.0&120.49593013853703&182.25637216547258&20.922081952986932&0.8491823137492429
2805&185.40595440454626&93.01757463535067&1.0&120.50330548700128&182.2590918535221&20.926543370669435&0.8494851605087825
2806&185.43600703488494&93.02244585766654&1.0&120.73027405310114&182.32097961409139&20.935639528959666&0.8497880072683223
2807&185.4869503367491&93.03772435246454&1.0&120.74172675468405&182.3892075699553&20.940124040145374&0.8500908540278619
2808&185.54180738117506&93.06706402343869&1.0&120.78208988827289&182.45160318376975&20.94713815019535&0.8503937007874016
2809&185.70165313244635&93.11305341535058&1.0&121.39596288146943&182.5696652328409&20.981069424831105&0.8506965475469412
2810&185.73200379491635&93.11530747535758&1.0&121.59198979394597&182.57347237783333&20.981289431642782&0.850999394306481
2811&185.8318474831985&93.14752320115704&1.0&121.60303308118533&182.82600666920015&20.999501427729683&0.8513022410660206
2812&185.83270807532023&93.23948117684277&1.0&121.6503756092087&183.0232476874617&21.004108931144273&0.8516050878255602
2813&185.83651691388323&93.25929224402128&1.0&121.68371422448223&183.167568196359&21.020353308345904&0.8519079345851
2814&185.84728756127248&93.2619242205568&1.0&121.73160271135805&183.17891373801916&21.035510027706465&0.8522107813446396
2815&186.0799649189027&93.28414385210604&1.0&121.74058874595535&183.36500326443905&21.049904297204293&0.8525136281041793
2816&186.1674664323129&93.31487771212332&1.0&122.03475235236081&183.40638749937264&21.05632263311152&0.8528164748637189
2817&186.2020860353339&93.35934825768467&1.0&122.08992871504296&183.45044876976965&21.073745998575795&0.8531193216232587
2818&186.40651920838184&93.36013498975123&1.0&122.29127855096512&183.69345834767765&21.078808424416003&0.8534221683827983
2819&186.47357619833784&93.4295161711793&1.0&122.4579413432597&183.7159730601787&21.080567272803876&0.853725015142338
2820&186.60579196666845&93.45658644378635&1.0&122.5636465434904&184.27041186238515&21.087525435184833&0.8540278619018776
2821&186.65498634800363&93.49821263606057&1.0&122.78228564434492&184.3666672256788&21.102369579469887&0.8543307086614174
2822&186.75932914457104&93.54585443147685&1.0&122.99781563255792&184.4015281849976&21.10827857088904&0.854633555420957
2823&186.79056762335557&93.66426076833527&1.0&123.06897622284792&184.433122608551&21.109687555526467&0.8549364021804967
2824&186.9874922247952&93.71702917565649&1.0&123.18154479960143&184.58234740547678&21.145874840970738&0.8552392489400363
2825&186.99026257281963&93.77733335632065&1.0&123.20387194033404&184.58537681706176&21.146636547275136&0.8555420956995761
2826&187.0108033681089&93.98243778951718&1.0&123.26481475908142&184.67166138379272&21.165762618369033&0.8558449424591157
2827&187.01575829327325&93.99720094201233&1.0&123.73976874106793&184.76676667501047&21.167606735559307&0.8561477892186553
2828&187.05825584779654&94.01360776555025&1.0&123.76060362351934&184.81751022162686&21.175668869070552&0.856450635978195
2829&187.20671867505845&94.0159024318366&1.0&123.8475350608542&184.85488325113093&21.18217155606687&0.8567534827377347
2830&187.34130362364436&94.1554334506068&1.0&124.03792254636737&185.03447830717423&21.210644338069855&0.8570563294972744
2831&187.3530050076763&94.1805344251317&1.0&124.17887580197264&185.7188114764569&21.218410005055276&0.857359176256814
2832&187.3921017773185&94.28157445598065&1.0&124.18447694038247&185.82681404827417&21.230889882454754&0.8576620230163537
2833&187.46294418434047&94.28739078362499&1.0&124.28596509059996&185.8887701597873&21.239017948579743&0.8579648697758934
2834&187.66680787968653&94.29383773964894&1.0&124.31390312045616&186.11269492011866&21.241354618826115&0.8582677165354331
2835&187.696418810859&94.33260513556381&1.0&124.33171670148361&186.19558189655172&21.25996687578836&0.8585705632949727
2836&187.74668472749468&94.34646759074803&1.0&124.50357710246199&186.26543209876544&21.268126934045267&0.8588734100545125
2837&187.80491882764036&94.35391258175656&1.0&124.55953638034109&186.4209717282537&21.270357089496482&0.8591762568140521
2838&187.81920535204378&94.42186164783129&1.0&124.66285360706975&186.96176987181886&21.29563063859898&0.8594791035735918
2839&187.81930220260512&94.42579874938917&1.0&124.73854944995281&187.3051247302113&21.301117388333353&0.8597819503331314
2840&187.9331439248509&94.43367262057806&1.0&125.19312958632372&187.37409382845507&21.30233252712888&0.8600847970926712
2841&187.95546777187755&94.46938054568503&1.0&125.40812932157468&187.43919178319933&21.32421052631579&0.8603876438522108
2842&188.0609221059114&94.49470040987613&1.0&125.496564177158&187.4774962572723&21.32434562293985&0.8606904906117504
2843&188.10338034827828&94.51172664779622&1.0&125.66014177541483&187.52618528867643&21.3279096329842&0.8609933373712901
2844&188.16164890572853&94.51690469250946&1.0&125.80152364871658&187.578060705814&21.328101393318786&0.8612961841308298
2845&188.17980960973583&94.53915077945527&1.0&125.946308757475&187.7465585517631&21.342719398896996&0.8615990308903695
2846&188.43992193885555&94.55298120225764&1.0&125.9486102092646&187.89411559967618&21.34401294669537&0.8619018776499091
2847&188.5373512844203&94.6138828430777&1.0&126.11700531576211&187.90317247764057&21.38095338491704&0.8622047244094488
2848&188.59906657734925&94.6725162179058&1.0&126.12566832819358&188.15369633681414&21.386650155301567&0.8625075711689885
2849&188.60246541722455&94.74222294829703&1.0&126.20071684587813&188.22117051984569&21.403789396583292&0.8628104179285282
2850&188.6065913603864&94.74786153079054&1.0&126.30535708021002&188.31102538624896&21.408025935421193&0.8631132646880678
2851&188.65157374845356&94.79256465517244&1.0&126.98264422055351&188.49583252568326&21.410469324476104&0.8634161114476075
2852&188.6739336492891&94.89016266849154&1.0&127.06180185823152&188.63991689941543&21.42620820040175&0.8637189582071472
2853&188.67461674986723&94.91002799849271&1.0&127.36027616763634&189.09055499353525&21.442695835361725&0.8640218049666869
2854&188.73878904839702&94.91201453106687&1.0&127.4377828488886&189.27312984676908&21.445390119019354&0.8643246517262265
2855&188.77509433431942&94.94041681467168&1.0&127.63059336387992&189.31199392965186&21.459321289945002&0.8646274984857663
2856&188.79840944182402&95.0205972468591&1.0&127.88490554149904&189.8176088475317&21.47451657537536&0.8649303452453059
2857&188.8118170031487&95.07219058420725&1.0&127.91589448618274&190.0858240904837&21.498947423135895&0.8652331920048455
2858&188.8586201979723&95.25203008020277&1.0&128.50566207031696&190.49258855697866&21.505342601998755&0.8655360387643852
2859&188.88482966480953&95.29150757453127&1.0&128.6422867649417&190.93410297253172&21.510809900323018&0.8658388855239249
2860&188.89631568632944&95.29172702261695&1.0&128.7774499105719&191.00986754859352&21.511788628312658&0.8661417322834646
2861&188.98105122145222&95.36680239303017&1.0&128.93135089656624&191.04496581174863&21.544382022471908&0.8664445790430042
2862&189.13214778201615&95.39504858177888&1.0&129.29247326893488&191.14972745196582&21.55552098284636&0.8667474258025439
2863&189.13814448343578&95.42528615324807&1.0&129.3768934699607&191.9135402556099&21.55765975320942&0.8670502725620836
2864&189.13926758960142&95.4407113741417&1.0&129.51329612288495&192.18181904594425&21.561900420471094&0.8673531193216233
2865&189.1854031451943&95.49869722286043&1.0&130.0252894560391&192.32594120680764&21.58156424916882&0.8676559660811629
2866&189.18561799054424&95.50394238580012&1.0&130.3548284039345&192.34967740563982&21.587166240323686&0.8679588128407026
2867&189.23950350383646&95.52525558749512&1.0&130.7426268121952&192.3940160064294&21.597176053439707&0.8682616596002423
2868&189.240915295581&95.58378591697516&1.0&131.16226526908397&192.45404131283482&21.61983155980702&0.868564506359782
2869&189.36859089471508&95.60663507109005&1.0&131.25131192758528&192.46311254711898&21.621558757160216&0.8688673531193216
2870&189.41445085666007&95.61511451515373&1.0&131.54626603841191&192.50263027934642&21.64112863023259&0.8691701998788613
2871&189.44507057637796&95.62273861644343&1.0&131.80214458664824&192.84555625518638&21.641842264956367&0.869473046638401
2872&189.6627141539979&95.62674663233587&1.0&131.81097264929602&193.27373279276503&21.64868380570954&0.8697758933979406
2873&189.75522850177632&95.6312202725928&1.0&131.85290885894858&193.3969071054728&21.65422174753522&0.8700787401574803
2874&189.8437630266953&95.72930289488968&1.0&131.95308413918966&193.4998970949716&21.65830362046976&0.87038158691702
2875&189.92557323041035&95.76478681897152&1.0&132.25336886833853&193.5623192987645&21.66638837869428&0.8706844336765597
2876&189.95959125743113&95.78964219963181&1.0&133.0536551783486&193.6207271935554&21.671159333021944&0.8709872804360993
2877&190.08251379281884&95.95988545582851&1.0&133.1410265515064&193.92371813771473&21.6749546911409&0.871290127195639
2878&190.24866003727584&95.96737396179712&1.0&133.24350274211133&194.07157579164328&21.67688130007482&0.8715929739551787
2879&190.25089766606823&96.03925203369087&1.0&133.34664681747213&194.27252777452225&21.681095502559078&0.8718958207147184
2880&190.35627653447696&96.10395393795872&1.0&134.63957944338642&195.0201385532463&21.68980814916133&0.872198667474258
2881&190.41572032675393&96.10989137970883&1.0&136.7879716282842&195.23100907029476&21.693683990920324&0.8725015142337977
2882&190.47705959952782&96.16924750596023&1.0&136.8525577237692&195.3882278447616&21.706278688964645&0.8728043609933374
2883&190.52160472000244&96.21942070345254&1.0&137.34529633219861&195.49917299291744&21.70781406110322&0.8731072077528771
2884&190.59206516730333&96.24779266555441&1.0&137.54774389849163&195.6084311573307&21.708172978600775&0.8734100545124167
2885&190.6770585435506&96.25871133390392&1.0&137.79232436127103&195.80709592641256&21.708599816436237&0.8737129012719564
2886&190.8359272508993&96.263016770413&1.0&137.93471935311516&196.60775236067929&21.731796234342863&0.8740157480314961
2887&190.93126097418227&96.33784992838991&1.0&138.39373471618296&196.70151834869665&21.733551883095537&0.8743185947910357
2888&190.96040652264156&96.41391958218637&1.0&138.9073406064872&196.706709468158&21.756906554568623&0.8746214415505754
2889&191.14404686676468&96.42896838628748&1.0&139.86982721001274&196.89399302551197&21.764616996155745&0.874924288310115
2890&191.1493348876575&96.47046173988115&1.0&140.47535280090696&197.00255198344985&21.78095255731268&0.8752271350696548
2891&191.20745248882847&96.48649537783335&1.0&140.9796089343686&197.30420685068168&21.784457930727296&0.8755299818291944
2892&191.2232760680143&96.49115964638585&1.0&141.20278288657903&197.50718205985768&21.796388827632946&0.8758328285887341
2893&191.38496014883407&96.54085916947452&1.0&141.274248330256&197.65699737304305&21.80896627869531&0.8761356753482737
2894&191.55106139391495&96.56820844018108&1.0&142.2940451345306&197.7699348919675&21.86742258443282&0.8764385221078135
2895&191.64343105211702&96.59827356264566&1.0&142.41078018895777&198.04815791005313&21.882697250926512&0.8767413688673531
2896&191.71301753351992&96.6064139941691&1.0&143.79972447368124&199.0119169757714&21.888533057851244&0.8770442156268928
2897&191.8532211941141&96.65603491690446&1.0&143.85042685763588&199.84919968116498&21.901459293505027&0.8773470623864325
2898&191.85981610410977&96.78010647954808&1.0&143.87784393432906&200.54280239751077&21.90331310163529&0.8776499091459722
2899&191.89542961365834&96.78029292695791&1.0&143.99363913513326&201.11190914638428&21.90454769840134&0.8779527559055118
2900&192.03765382871254&96.8608950951005&1.0&144.34457233497378&201.7265093383524&21.90716307250768&0.8782556026650515
2901&192.1082056245126&96.9110658520027&1.0&144.53546444246888&202.50389808579106&21.91597446792092&0.8785584494245912
2902&192.12248212274412&96.95218672105143&1.0&144.7103143286827&202.9160682226212&21.918701827485958&0.8788612961841308
2903&192.16266594573068&96.9957399518429&1.0&144.85262867844517&202.98976323145158&21.928610665089156&0.8791641429436705
2904&192.39485661835383&97.05487846066256&1.0&145.19719864809034&203.62138050956372&21.929759062753057&0.8794669897032101
2905&192.46782875271813&97.06243532942212&1.0&146.3587013729117&204.55793115778178&21.933037501237422&0.8797698364627499
2906&192.69970628184197&97.06343061882212&1.0&147.3013934129569&206.58222012565133&21.940618904321745&0.8800726832222895
2907&192.71042199902047&97.127289419936&1.0&148.71261756810034&207.66177396018784&21.976931688214066&0.8803755299818292
2908&192.73766624920282&97.16742363831779&1.0&150.3929411657634&207.83663923064566&21.978786764857734&0.8806783767413688
2909&192.75776894764073&97.18067787408422&1.0&150.41708660283638&208.05564542219346&21.996256087714517&0.8809812235009086
2910&192.77447521245483&97.22641094302561&1.0&151.6456928838951&210.35624519640217&22.03508503832542&0.8812840702604482
2911&193.00478793725657&97.2762228169025&1.0&151.7031903883364&210.8918497824102&22.043369703399506&0.8815869170199879
2912&193.10856407946812&97.32757123230705&1.0&151.95657244321387&213.7669074408984&22.046025773270763&0.8818897637795275
2913&193.203276307295&97.33893967521477&1.0&153.79449654194482&214.44232679247312&22.056169971150997&0.8821926105390673
2914&193.2084740963181&97.4742934084912&1.0&155.17170478590174&215.88874081448066&22.071050484340024&0.8824954572986069
2915&193.26877365306225&97.51980212313408&1.0&158.14423745989643&216.22860619386378&22.087399311592907&0.8827983040581466
2916&193.31148283011166&97.69910630523874&1.0&159.1522591185353&216.51391557221294&22.092090618935046&0.8831011508176863
2917&193.51927270336512&97.71400324835817&1.0&159.43343092670253&217.47088949473851&22.09338054305869&0.8834039975772259
2918&193.5757908321393&97.77465161298078&1.0&159.9478446461853&221.47752463876506&22.103311233152162&0.8837068443367656
2919&193.64539536981889&97.81049290715505&1.0&160.32758397574548&229.02772531540376&22.10480509733156&0.8840096910963052
2920&193.7432251638169&97.82019991498817&1.0&162.0688397371889&229.53573331303755&22.11046595326071&0.884312537855845
2921&193.75644519740726&97.85143987773245&1.0&186.13897556891695&231.05618690684886&22.112064255272642&0.8846153846153846
2922&193.90479053589084&97.85988596508417&1.0&186.61753845670378&231.37855513994768&22.12049628636489&0.8849182313749243
2923&193.92759602533553&97.86519047353451&1.0&191.59854952028402&231.79029430759294&22.16829921992242&0.8852210781344639
2924&194.32661859017009&97.88649747838744&1.0&191.92653073776793&233.0794513146836&22.183063028582662&0.8855239248940037
2925&194.37616559141205&97.90748434616258&1.0&194.98739344459116&235.46775913350913&22.184131743959167&0.8858267716535433
2926&194.7961112741302&98.24039639659091&1.0&195.12198908579987&237.5477271655956&22.185583369698893&0.886129618413083
2927&195.00343696361765&98.29468198263011&1.0&196.2218994362953&238.8556814245388&22.189532876536788&0.8864324651726226
2928&195.0524584171084&98.29839514704754&1.0&196.57030163815517&240.22298724669432&22.21216361679225&0.8867353119321624
2929&195.10812883776893&98.36506871091956&1.0&197.30697200293963&241.78966514595822&22.228057437314522&0.887038158691702
2930&195.2999321639694&98.36802286596725&1.0&198.75685423030214&243.8395894071914&22.235887884480555&0.8873410054512417
2931&195.3998431457392&98.38687292487377&1.0&199.36562602498734&244.229679482701&22.240710081259785&0.8876438522107813
2932&195.4121048390919&98.39301447865024&1.0&202.92456588475153&245.28634100509723&22.2411897378066&0.887946698970321
2933&195.43594909644133&98.39889019314909&1.0&203.15546514357248&245.36562028484147&22.266469967908545&0.8882495457298607
2934&195.73013029023727&98.41945062412147&1.0&203.66424930650547&245.6662670841569&22.288097468767155&0.8885523924894003
2935&195.7501000056042&98.45128590200865&1.0&203.79123254184742&246.1716841277071&22.307629087811836&0.88885523924894
2936&195.77490544065145&98.54179106347264&1.0&203.93427584319122&247.98998345481382&22.34260965559135&0.8891580860084797
2937&195.80396348509365&98.54602247293802&1.0&203.98899377078&248.09696737553136&22.34905927226465&0.8894609327680194
2938&195.8064439756417&98.62680722497234&1.0&205.07668315008274&248.34239607086485&22.352878605655818&0.889763779527559
2939&195.96939116081774&98.63164336487311&1.0&206.01616328276583&248.57234520372148&22.354022347706977&0.8900666262870988
2940&196.44039081085344&98.69503502800714&1.0&206.32895541298058&249.59012850237755&22.36447702402393&0.8903694730466384
2941&196.9213456578757&98.69602628545228&1.0&206.49640092762704&249.96590046034373&22.37258696653104&0.8906723198061781
2942&197.0665707968242&98.7064608874621&1.0&206.7125412672527&250.69726741179753&22.373618344019228&0.8909751665657177
2943&197.2333725077204&98.81285836149836&1.0&207.0648799465556&251.22311293332933&22.39697411463518&0.8912780133252575
2944&197.24228571265652&98.81756810622754&1.0&207.60386788180242&252.86933164796974&22.409761920688254&0.8915808600847971
2945&197.44546669175318&98.84090034628704&1.0&208.27337578837785&252.89686555978773&22.439538136801197&0.8918837068443368
2946&197.58845114235228&98.96678821131994&1.0&208.2931035753507&254.44538072621415&22.44199170367764&0.8921865536038764
2947&197.58948850121845&98.99954230677386&1.0&208.30384843636136&255.9396240279223&22.472170619245375&0.8924894003634161
2948&197.60496178497948&99.02517080926243&1.0&208.5954471743721&256.48915515196387&22.474785757901167&0.8927922471229558
2949&197.61829674623965&99.04024497574247&1.0&209.21235582240485&257.57759332835064&22.479928681926637&0.8930950938824954
2950&197.62609520549825&99.10616878964117&1.0&209.4040932374279&257.99556634013356&22.481529676191293&0.8933979406420351
2951&197.76317065328885&99.13779913779912&1.0&209.5294286488814&258.06130431690497&22.513601216935143&0.8937007874015748
2952&197.77536586576997&99.27694957786615&1.0&210.30292442612065&258.0906958973413&22.531857846726165&0.8940036341611145
2953&197.8620276462873&99.30087982940714&1.0&210.68807159398682&258.5252697820584&22.534831481533047&0.8943064809206541
2954&197.89879180528806&99.39061802766626&1.0&210.69949487026645&260.2069090142457&22.55545047175123&0.8946093276801939
2955&197.98914503734753&99.42206797170721&1.0&211.1136418853256&262.00394248254156&22.561196128989053&0.8949121744397335
2956&198.00321116245712&99.42342654784773&1.0&211.23799247703403&263.2592129430614&22.576065274881977&0.8952150211992732
2957&198.00985408818022&99.57250091157893&1.0&211.34461102567408&263.7014818112937&22.605479113376372&0.8955178679588128
2958&198.01383677298315&99.63685066488092&1.0&211.80254800728&264.2732939632545&22.617584732479852&0.8958207147183526
2959&198.04155444401695&99.65912651622591&1.0&212.04254309663136&265.5900552833271&22.625887410787517&0.8961235614778922
2960&198.13722521649612&99.7023116021219&1.0&212.18313540966466&265.61212073635045&22.629745458908936&0.8964264082374318
2961&198.17567441946935&99.72408131027599&1.0&212.36337037745102&266.17694369973196&22.645091236051716&0.8967292549969715
2962&198.24891607568986&99.72749874995458&1.0&212.58892862779658&266.76087010730885&22.658822482706466&0.8970321017565112
2963&198.38769842914573&99.76324492634798&1.0&212.77154333512772&267.3839058387841&22.66402874425798&0.8973349485160509
2964&198.40078640640363&99.77922316084796&1.0&213.0198517401684&269.59088648057997&22.726207389446213&0.8976377952755905
2965&198.4049823167209&99.80656342952287&1.0&213.22610620471872&269.59520263759373&22.728346351021294&0.8979406420351302
2966&198.44640673258291&99.80879954353955&1.0&213.3066426246542&270.8277139163551&22.778444118677783&0.8982434887946699
2967&198.48413520384145&99.87051147965533&1.0&213.4086960586489&271.6278506497929&22.796410879161126&0.8985463355542096
2968&198.49045371433425&99.92615851531194&1.0&213.55239132112027&272.7978191052357&22.82349885930067&0.8988491823137492
2969&198.5432917233069&99.96689866636471&1.0&214.00731678533495&273.3643127075921&22.843546770642067&0.899152029073289
2970&198.67247695943635&99.99183867786584&1.0&214.28426276915857&275.074120774264&22.85784612961029&0.8994548758328286
2971&198.67860796927786&100.04688694252175&1.0&214.3239410849877&278.31163957078775&22.8644989308351&0.8997577225923683
2972&198.70457326146618&100.04774000284253&1.0&214.8846635827776&278.75003811789105&22.875883159337768&0.9000605693519079
2973&198.72934603121854&100.10193949125326&1.0&214.951619184566&279.6077194089499&22.888046265480938&0.9003634161114477
2974&198.7864059408175&100.11911971962374&1.0&215.50461289116072&280.3204004256021&22.910245803945763&0.9006662628709873
2975&198.92429067457604&100.14464748458586&1.0&215.9797766626939&280.9570183161027&22.91777788959896&0.9009691096305269
2976&198.927559162375&100.196089096015&1.0&216.13298605791326&281.07695762954694&22.937870089272298&0.9012719563900666
2977&199.06404036861693&100.27526462472026&1.0&216.70615127271623&281.85434346795984&22.93925677653181&0.9015748031496063
2978&199.52881799431032&100.29067212859877&1.0&216.8942971593307&282.82323596774694&22.95179224511981&0.901877649909146
2979&199.56675378682908&100.35265784473381&1.0&217.57810693752995&283.311999037809&22.955512106526314&0.9021804966686856
2980&199.59372736613378&100.3555415716196&1.0&218.77334655982136&286.1986110226942&22.96009769957381&0.9024833434282253
2981&199.8752909876954&100.37621802815394&1.0&218.84182305630026&286.59763871008255&22.99185573423523&0.902786190187765
2982&199.91842308590736&100.3956679719194&1.0&218.9039928679064&286.8912340763722&23.008366871425544&0.9030890369473047
2983&200.18464513150886&100.41604449349695&1.0&218.95634395111637&286.9122670136955&23.012095411190096&0.9033918837068443
2984&200.3002134545204&100.43482143066946&1.0&219.58767435868606&288.10855670020817&23.016131346059662&0.903694730466384
2985&200.31771139637547&100.47925742145806&1.0&220.40505278613435&289.40720418008925&23.036456329357453&0.9039975772259237
2986&200.35187615382907&100.5347302125598&1.0&220.86412281819344&290.6928537212037&23.03893080122501&0.9043004239854634
2987&200.380896067327&100.5693989524165&1.0&221.26149680190477&290.9150375658805&23.058669482139344&0.904603270745003
2988&200.41602659346754&100.66183119456686&1.0&221.86591481998718&291.4445566276218&23.080931090863448&0.9049061175045428
2989&200.4951120405915&100.78031901277286&1.0&222.50574146981631&292.8033604071531&23.10744068119532&0.9052089642640824
2990&200.51377516687862&100.96298446033293&1.0&223.99741012420353&292.81554742188655&23.135967777052034&0.905511811023622
2991&200.5216384209814&100.97166595124995&1.0&224.8382893208151&293.00634847485645&23.146855217127435&0.9058146577831617
2992&200.5671537080321&101.02790888860538&1.0&225.76207795500827&293.13520758010225&23.14927596498523&0.9061175045427013
2993&200.59905954093574&101.06977625064255&1.0&226.8410527157827&293.3672182519969&23.168956539916007&0.9064203513022411
2994&201.31487679493873&101.11916660801018&1.0&226.8427237709734&293.6671671998432&23.169533169533167&0.9067231980617807
2995&201.5294766796655&101.13489956194897&1.0&227.7678026821075&295.0327677529401&23.17218602967788&0.9070260448213204
2996&201.53334297699982&101.23452556496693&1.0&227.77274914173418&296.24297056767574&23.178338542575638&0.90732889158086
2997&201.8938847623856&101.24158096502929&1.0&228.33211292815886&296.49297642053097&23.1939342677622&0.9076317383403998
2998&202.07373022571366&101.44730515856389&1.0&228.5239266219663&297.79497198529975&23.197608642605203&0.9079345850999394
2999&202.19345751009766&101.45428103981094&1.0&228.64028116774176&298.098752192524&23.217934608352042&0.9082374318594791
3000&202.3007089870992&101.5201196994779&1.0&229.63312525698052&298.2691000366052&23.221184717465754&0.9085402786190188
3001&202.3809711835361&101.56247534802023&1.0&230.83962684576167&298.5749824473204&23.333282666301862&0.9088431253785585
3002&202.62582867301205&101.64740389234198&1.0&231.47102475306642&298.5913640793971&23.3511067067985&0.9091459721380981
3003&203.19292404545365&101.75815379557532&1.0&231.5592296830258&299.6342499625136&23.356260501874182&0.9094488188976378
3004&203.26518791770812&101.81764380584632&1.0&232.30037354059525&300.22856489814563&23.385223711947788&0.9097516656571775
3005&203.6154596162317&101.85942632382786&1.0&233.56427889042848&300.5658072397608&23.420082087520882&0.9100545124167171
3006&203.68328876408398&101.87472735591092&1.0&233.76648194152492&301.103252323236&23.46512759654051&0.9103573591762568
3007&203.6883429206133&101.96174160046161&1.0&235.68763226573546&301.21764266557005&23.467763292298145&0.9106602059357964
3008&203.7156886989084&102.06220974509834&1.0&236.31610525413555&301.8310960798842&23.483787234342703&0.9109630526953362
3009&203.7639832513459&102.1426324166266&1.0&236.37361871230877&301.9908940083788&23.493536207065954&0.9112658994548758
3010&203.81626026729455&102.14965046593885&1.0&237.9457098210057&303.53704454944886&23.49501424762631&0.9115687462144155
3011&203.862962722572&102.18303017477707&1.0&239.16899536532176&303.7556890911677&23.53481334079555&0.9118715929739551
3012&203.90913740362257&102.19562986660229&1.0&239.20415756417262&304.3236541076714&23.548820121520418&0.9121744397334949
3013&203.9157758274507&102.217628352865&1.0&239.48724611320426&305.08410658462765&23.55971483205853&0.9124772864930345
3014&204.08748739515505&102.26040251999393&1.0&239.60632321560772&306.8621711444758&23.58649486717642&0.9127801332525742
3015&204.27430650820924&102.27772352717633&1.0&239.6495215749532&306.9728255304096&23.5922135363094&0.9130829800121139
3016&204.3828598872267&102.45466327554792&1.0&239.98657042135298&307.0662468036746&23.592576293886925&0.9133858267716536
3017&204.58166382354113&102.50976868764778&1.0&240.356747680962&307.2240453460621&23.612755256010455&0.9136886735311932
3018&204.79659921033442&102.66427028235117&1.0&240.50564060648648&308.16621218838077&23.625090535464633&0.9139915202907329
3019&204.83626410412924&102.68014583607874&1.0&240.72034388620565&308.83453208702844&23.746551193877504&0.9142943670502726
3020&204.86455586494318&102.77590128127186&1.0&241.1220618897594&308.96111131746085&23.749035475064996&0.9145972138098122
3021&204.91485499797338&102.78809610718653&1.0&241.88247565469422&309.12878580675743&23.75529265255292&0.9149000605693519
3022&205.11013675749032&102.852408369611&1.0&242.69185296161587&309.80275814948675&23.797993069481905&0.9152029073288915
3023&205.40189198467058&102.87588916703743&1.0&243.24984033385527&311.2888135564777&23.79942984560672&0.9155057540884313
3024&205.40863051807554&102.96552256559235&1.0&244.6411531086129&311.56727729418395&23.8217055348694&0.9158086008479709
3025&205.52152410925032&102.99507504690433&1.0&246.130882849207&311.8584309409753&23.84539596616197&0.9161114476075106
3026&205.64978165009381&103.00910087254543&1.0&246.2954551416308&312.5057069051344&23.853018390624097&0.9164142943670502
3027&205.67665137035326&103.18791442541092&1.0&246.6575056470018&312.5298854049301&23.887389692768185&0.91671714112659
3028&205.71005979897367&103.22926450769793&1.0&247.03058417390366&312.8167976012998&23.917604754049705&0.9170199878861296
3029&205.76653610276531&103.3046105563088&1.0&247.086542975882&312.96090919018246&23.918664685113445&0.9173228346456693
3030&205.81095454857382&103.37470719166431&1.0&247.40823407495668&314.4436704916229&23.944339469299848&0.917625681405209
3031&205.89040157254388&103.39072479866704&1.0&248.4107755631412&315.17053061176335&23.987808980981214&0.9179285281647487
3032&205.92812187298358&103.40077155025438&1.0&248.5965839666543&315.49659971532503&24.069610765836327&0.9182313749242883
3033&206.25207644544798&103.51177405511076&1.0&248.61149098335252&316.06996122823716&24.125874758960343&0.918534221683828
3034&206.3212171937585&103.65888921016928&1.0&248.69850130453253&316.7333447994796&24.133109370277325&0.9188370684433677
3035&206.32268377098814&103.83258426966289&1.0&249.36608549906177&317.3080765695561&24.160196826077414&0.9191399152029073
3036&206.34929668307572&103.94372123778545&1.0&250.38958322438944&317.33834586466173&24.2001702724359&0.919442761962447
3037&206.35870497233572&103.9623682561652&1.0&251.23359188544163&318.0569831024134&24.204154642843026&0.9197456087219866
3038&206.46713853900494&104.00738201950963&1.0&251.3529042104318&318.65320115312625&24.22031077084137&0.9200484554815264
3039&206.63152241358625&104.01216087632575&1.0&251.39571801442386&318.9641472868216&24.264897822195707&0.920351302241066
3040&206.8396888689206&104.07602411995941&1.0&252.18404858901036&320.26802026802017&24.2790667968358&0.9206541490006057
3041&206.85743850991008&104.14129491407743&1.0&252.49410163740316&320.6270673175208&24.297035907799447&0.9209569957601453
3042&206.96372738300676&104.14218073809104&1.0&253.0750955345885&321.0175798570658&24.311135630990247&0.9212598425196851
3043&207.13114673145495&104.1621717513149&1.0&253.25147486277044&321.23461812264827&24.340224845132187&0.9215626892792247
3044&207.16747246182464&104.18255930066955&1.0&253.7966359170743&321.9662021258443&24.3494794588866&0.9218655360387644
3045&207.20826534336155&104.23317654901666&1.0&254.03998498587487&322.04214422158554&24.354065697361335&0.922168382798304
3046&207.57905771951428&104.25017144806598&1.0&254.1922751621088&322.08238923316304&24.35678884048123&0.9224712295578438
3047&207.60027581646116&104.28216747400037&1.0&254.2991080129365&322.6124582500967&24.370253145466645&0.9227740763173834
3048&207.63777543216324&104.34209613650553&1.0&254.68638884938125&323.073354733482&24.39926094527705&0.9230769230769231
3049&207.79662381038614&104.3634528883211&1.0&255.29263586665238&323.86468211099105&24.43003237546082&0.9233797698364627
3050&207.90178735273605&104.3762775757254&1.0&255.77223414908983&324.3217632599489&24.43450436105819&0.9236826165960024
3051&208.0483181414858&104.41834281134304&1.0&257.6761917088158&324.37966979865377&24.475616635300348&0.9239854633555421
3052&208.0502281501333&104.54851332153628&1.0&257.78255459084846&324.6557616705189&24.54413130743456&0.9242883101150817
3053&208.14917960500358&104.57994227619022&1.0&258.49253212921144&325.21614627914323&24.586007172386662&0.9245911568746215
3054&208.24808711816044&104.77001526654139&1.0&258.50706803620454&326.19224496665714&24.625453803506602&0.9248940036341611
3055&208.35014805326009&104.80459593965078&1.0&258.5247847730015&326.2088864868997&24.64444875761623&0.9251968503937008
3056&208.38491392178327&104.81995766021086&1.0&258.8743957976809&326.9614451751907&24.646566362595276&0.9254996971532404
3057&208.5817500905341&104.91758262147378&1.0&259.25375939849624&327.0260165947445&24.648035467296356&0.9258025439127802
3058&208.65406044813213&104.92688208932823&1.0&259.64470051614455&327.38813445492934&24.659409775348777&0.9261053906723198
3059&208.73004996732092&105.06596856652338&1.0&260.22034578241346&327.39293105965413&24.702820305394912&0.9264082374318595
3060&208.83222731010719&105.12637597813799&1.0&260.5660012344428&327.78016961747613&24.723907281390325&0.9267110841913991
3061&209.1186870494873&105.23635880063833&1.0&261.5464568201736&328.81246131033794&24.72670713122352&0.9270139309509389
3062&209.46092773548457&105.31032625848545&1.0&261.968661968662&329.60807555084216&24.746433226655572&0.9273167777104785
3063&209.53654432164467&105.38007127862129&1.0&262.11568451127465&329.7046283552929&24.759096344460577&0.9276196244700182
3064&209.5565693065009&105.38478900983905&1.0&262.4993267061266&330.0909446971883&24.763897570640022&0.9279224712295578
3065&209.67099780508707&105.51319028132221&1.0&262.708882206727&330.2408494526692&24.798967031724185&0.9282253179890975
3066&209.8716740096581&105.56935892980336&1.0&262.86003133423225&331.3027450964697&24.80246913580247&0.9285281647486372
3067&209.91690311068692&105.60764765143182&1.0&263.0886819150805&331.4971491084647&24.80762883730392&0.9288310115081768
3068&210.04685308995892&105.60949629221248&1.0&264.6624283667623&331.8967806689951&24.8460364213471&0.9291338582677166
3069&210.1135830850436&105.67724864276546&1.0&264.7117800398684&332.3350799538969&24.87749558530487&0.9294367050272562
3070&210.1375922420942&105.92759933399516&1.0&264.9086650642223&332.34511415098746&24.881310503129406&0.9297395517867959
3071&210.19171144106156&105.93872352965943&1.0&265.2784100264414&332.419401277069&24.901383222211166&0.9300423985463355
3072&210.3952800359422&105.96010202862702&1.0&265.4337467571285&333.0625341343529&24.907943885563903&0.9303452453058753
3073&210.47869692507462&106.0186769928544&1.0&266.68556230936093&333.1572961254258&24.930153802737408&0.9306480920654149
3074&210.6695467432161&106.04778366991516&1.0&266.8837209302326&333.61330398081805&24.96014366506741&0.9309509388249546
3075&211.04867584262254&106.05321976839373&1.0&267.58767920610495&333.6805751339161&25.029087099220288&0.9312537855844942
3076&211.07993373869283&106.0625805476158&1.0&268.15296266480664&333.7852203680766&25.0478737390256&0.931556632344034
3077&211.2825291640781&106.1097097316663&1.0&268.189671407633&334.34105811101654&25.051371275764502&0.9318594791035736
3078&211.36951492741218&106.12291969766862&1.0&268.4533846077997&336.2874361056159&25.06421343468532&0.9321623258631133
3079&211.45967277080663&106.2468983363267&1.0&268.6546135228021&336.86167533993626&25.07748572297823&0.9324651726226529
3080&211.54373655564703&106.25868264700905&1.0&269.1058172936237&337.81816004288135&25.110198093897594&0.9327680193821926
3081&211.5913155480601&106.27592228771009&1.0&269.70243181253204&339.42485640588&25.116713219352658&0.9330708661417323
3082&211.6333276913007&106.3246365861202&1.0&269.9234204780955&339.74014590284446&25.205575516680245&0.9333737129012719
3083&211.71242631284812&106.36007652298676&1.0&271.00051764080257&340.7046102898638&25.266829668929176&0.9336765596608116
3084&211.91487795387377&106.46427827916303&1.0&271.4518588126996&341.4433511114394&25.285532212309338&0.9339794064203513
3085&212.1162557189654&106.52642104453506&1.0&271.5242239428881&341.8088563579889&25.288279278187712&0.934282253179891
3086&212.34702132238885&106.5266529157084&1.0&272.3114734444311&342.0195587282752&25.31122601401815&0.9345850999394306
3087&212.5495714468466&106.62203352928368&1.0&272.53207318364247&342.685808113876&25.393732263817757&0.9348879466989704
3088&212.68437670229474&106.6299440130034&1.0&273.00769591419&342.83854499768347&25.426675988040884&0.93519079345851
3089&212.70883456215236&106.63240570154173&1.0&273.82300799593116&343.08860936938737&25.464188092444118&0.9354936402180497
3090&213.1461427451337&106.74140063000364&1.0&274.08570956588767&343.2422419930886&25.5472576889103&0.9357964869775893
3091&213.41338992751542&106.9277253789605&1.0&274.08938724131525&343.270817264979&25.555784285826725&0.9360993337371291
3092&213.4327937873593&107.14047686891178&1.0&274.7477074125794&343.2908627121775&25.559675810074648&0.9364021804966687
3093&213.5042806781938&107.18716117325002&1.0&274.74964425867677&344.2206475097006&25.58178142791575&0.9367050272562084
3094&213.59967168590344&107.18792975906186&1.0&275.19442688724615&344.2304327539951&25.59861046926986&0.937007874015748
3095&213.7899562875946&107.25320791672637&1.0&275.5477401686997&345.00580819555034&25.617824071966425&0.9373107207752877
3096&213.90780079854656&107.26890942605039&1.0&275.8084917593309&345.3096217242546&25.62352804107753&0.9376135675348274
3097&214.0953781126528&107.32323358975572&1.0&275.8178995772599&345.37873035329716&25.63179732556661&0.937916414294367
3098&214.77612147650066&107.33789208142282&1.0&275.8720489741491&346.28223334748066&25.696193053045665&0.9382192610539067
3099&215.0203013953037&107.36493350138265&1.0&276.0504849500497&346.70798174839706&25.819548678604075&0.9385221078134464
3100&215.61008984353896&107.36544824513975&1.0&277.0427275321488&346.7686966492547&25.86397897685251&0.9388249545729861
3101&215.61588708736733&107.40602170017522&1.0&277.723060438155&347.67536089667664&25.889179810070033&0.9391278013325257
3102&215.75453870731718&107.47752237160186&1.0&277.77549370280536&348.64703979485876&25.920619977351173&0.9394306480920654
3103&215.83540654740756&107.55699675017752&1.0&278.2535273192373&348.8150437918599&25.92640566402409&0.9397334948516051
3104&215.83704555892965&107.62858763032749&1.0&279.1354770385503&349.24925528767295&25.93936101409908&0.9400363416111448
3105&216.44221489562872&107.67058957060871&1.0&279.18394768051667&349.35271793694113&25.945051915832032&0.9403391883706844
3106&216.49367056276296&107.71108785947555&1.0&279.85388508737196&349.6698074465158&26.009888069065912&0.9406420351302242
3107&216.55366663313546&107.71274273239112&1.0&280.46333740869625&349.7347339067965&26.018222065990855&0.9409448818897638
3108&216.62288669882284&107.87932325773434&1.0&280.9035713784932&349.9192052187443&26.0687315874561&0.9412477286493035
3109&216.68877297249043&107.89990672427783&1.0&281.8430780891364&350.578250736555&26.11025915282413&0.9415505754088431
3110&216.96803281467166&107.91304705833919&1.0&281.9702346213868&350.8544384124722&26.129192896231068&0.9418534221683827
3111&217.21468963017756&107.93586712036449&1.0&282.21867354680325&351.3395175496656&26.222650462714444&0.9421562689279225
3112&217.38053125547745&107.93696837843146&1.0&282.2912148362208&352.20096878507474&26.22763369654117&0.9424591156874621
3113&217.39420239541744&108.05901744317039&1.0&283.65079349157367&352.6572973496662&26.298944554934707&0.9427619624470018
3114&217.42122247532268&108.07590921638786&1.0&284.12858961236907&354.6834405851553&26.319432088009172&0.9430648092065415
3115&217.62627860381747&108.16642930540284&1.0&284.4836777526402&356.5375360759016&26.396252749893705&0.9433676559660812
3116&218.0337603554596&108.2255961890946&1.0&284.7015551140256&356.61335360528886&26.400703044202828&0.9436705027256208
3117&218.18117223190515&108.23061779789599&1.0&284.7317666568272&358.8803535228218&26.419817879809337&0.9439733494851605
3118&218.22646062068418&108.29027940813624&1.0&285.73994433083624&359.5852022996181&26.460537176361207&0.9442761962447002
3119&218.2569304971194&108.30267867287809&1.0&285.9581888657481&360.84777479456505&26.487295976039107&0.9445790430042399
3120&218.2863487523054&108.45131351266322&1.0&286.3775731077235&362.120191424397&26.488997717644807&0.9448818897637795
3121&218.64785722765225&108.4643536971405&1.0&287.5643244557384&364.76433493647767&26.539134492009794&0.9451847365233192
3122&218.76334791009864&108.48177384936398&1.0&288.5251933960911&365.7817415229982&26.577140874654702&0.9454875832828589
3123&218.77289257066337&108.52923412628832&1.0&288.69487045584475&367.24876814740696&26.65085058970596&0.9457904300423986
3124&218.8018325939931&108.60151559885838&1.0&292.3373533983529&368.0576647553481&26.702653054014906&0.9460932768019382
3125&218.80848435269664&108.61887370566434&1.0&293.5230083007703&369.2269307163196&26.714456999096715&0.9463961235614778
3126&218.9690487887835&108.62048549437539&1.0&293.61219537925945&371.0151141601458&26.718270956754665&0.9466989703210176
3127&219.1271766987264&108.69095556389526&1.0&294.17221061738536&372.08566304462494&26.86962018828273&0.9470018170805572
3128&219.1544241919966&108.86698618143744&1.0&294.40569353269836&372.703389576271&26.88888014283108&0.9473046638400969
3129&219.1826166111713&108.88716044515715&1.0&294.8364644885486&373.4405533534493&26.89757479161731&0.9476075105996365
3130&219.3899062258378&109.07049540809729&1.0&294.88215582045046&374.11467861447096&27.033857885355538&0.9479103573591763
3131&219.40030295332457&109.21873153824946&1.0&295.2692259338417&380.2010115061124&27.052128667334802&0.9482132041187159
3132&219.68219051202644&109.29519592084395&1.0&296.40732532369066&380.83493356359475&27.061584818281002&0.9485160508782556
3133&219.9721984420956&109.32504192586264&1.0&297.6164453161925&382.7362816151458&27.070811943627323&0.9488188976377953
3134&220.06313426413084&109.48620459763062&1.0&298.14016901108874&384.47893875917083&27.08334894977218&0.949121744397335
3135&220.08738484367598&109.52823872315345&1.0&298.4189593183286&391.73658689658765&27.089368073372405&0.9494245911568746
3136&220.23238097267583&109.80956295382929&1.0&299.0523173586376&392.27317601568615&27.089804626860584&0.9497274379164143
3137&220.33439187592577&109.8131280815989&1.0&302.71524621643925&394.4567431453162&27.151357078816527&0.950030284675954
3138&220.40381612556743&109.85400463910494&1.0&303.1538752872937&395.5981119156189&27.252619125186467&0.9503331314354937
3139&220.74596781875474&109.87767725563536&1.0&304.46920006330555&396.0290192724538&27.298094329065595&0.9506359781950333
3140&220.84467026441985&109.89937379637541&1.0&305.3642580431212&396.4382238711606&27.321445824521472&0.9509388249545729
3141&221.02727521283714&109.94058949068472&1.0&305.51813471502595&396.47179676285066&27.326246097957966&0.9512416717141127
3142&221.09834362375835&109.96826418240053&1.0&306.10126888733816&396.6240747724366&27.355947298111435&0.9515445184736523
3143&221.15763125240684&110.00337192312018&1.0&306.92435315987393&398.06637284455536&27.48015644137011&0.951847365233192
3144&221.2512384451862&110.10667740149955&1.0&307.58705055280853&398.61028867505553&27.57643429264798&0.9521502119927316
3145&221.57622490577654&110.11858797573082&1.0&308.5145665242568&404.64849469886434&27.581140031598647&0.9524530587522714
3146&221.61868328248477&110.15481720770457&1.0&309.41418684675165&405.43871372383506&27.614878408532206&0.952755905511811
3147&221.96467691006052&110.20366500303535&1.0&310.44076044735647&409.9008930821132&27.76897999581652&0.9530587522713507
3148&221.98580206862326&110.28274549476174&1.0&310.6441036375674&412.72177858611116&27.825994898216393&0.9533615990308903
3149&222.01562124933065&110.28492376252211&1.0&311.3039643005395&415.88467867494074&27.82992803224446&0.9536644457904301
3150&222.4020839599119&110.45184619978104&1.0&311.7282320698541&417.4980521825058&27.883995864487034&0.9539672925499697
3151&222.68467535621346&110.54501469377193&1.0&315.755753977068&418.22375375828875&27.88496765087117&0.9542701393095094
3152&222.70026087760075&110.61968647107962&1.0&317.2706123775854&418.5042171475195&27.899537835892726&0.9545729860690491
3153&222.90154017118547&110.89072793729613&1.0&319.8216506520485&418.9072368167476&27.98360052562418&0.9548758328285888
3154&222.91056825876356&111.03815007624758&1.0&319.8429242204114&420.17665084419866&28.052143878958155&0.9551786795881284
3155&223.06828778098662&111.06817180243395&1.0&320.26581318378237&420.83225927809553&28.053691275167782&0.955481526347668
3156&223.82525770136323&111.41896300757921&1.0&320.4672132356194&422.6595738900329&28.06261521259557&0.9557843731072078
3157&224.0836752175286&111.45156128560322&1.0&321.4168645561689&423.7925948337808&28.066624684375935&0.9560872198667474
3158&224.2223148413777&111.54991287400487&1.0&321.699366040673&424.0323781943725&28.160156879600287&0.9563900666262871
3159&224.37072136340424&112.0011895585888&1.0&324.127805090606&430.28577747812346&28.16411556512692&0.9566929133858267
3160&224.39322153647947&112.41280344401484&1.0&324.1850239506137&430.60428812991256&28.28476505302392&0.9569957601453665
3161&224.75982532751095&112.45724768360174&1.0&325.9707583122026&432.9841632516962&28.33632345293812&0.9572986069049061
3162&224.94230135179686&112.69598007682927&1.0&327.0111475230012&435.91506350162297&28.34488245404139&0.9576014536644458
3163&225.04884637901966&112.70376264635671&1.0&327.0524608465775&441.6602257494799&28.4634171597105&0.9579043004239854
3164&225.49215560864573&112.74530298009026&1.0&329.75118423207005&442.65956516968663&28.4834625130157&0.9582071471835252
3165&225.53758313696298&112.74724976047945&1.0&331.18000789793325&444.656474083956&28.48670946930927&0.9585099939430648
3166&225.66797666414425&112.7940768952017&1.0&332.44004181804996&448.2369444167532&28.49248198886504&0.9588128407026045
3167&225.72182085269796&112.80280112765982&1.0&332.44778898960533&449.93006807716563&28.50014959266653&0.9591156874621442
3168&225.92674024888964&112.83487000910131&1.0&333.50249504698735&452.5323731438288&28.51434675609162&0.9594185342216839
3169&225.93619191044823&112.94064308419593&1.0&334.37409880432125&452.54890027861506&28.574658316441592&0.9597213809812235
3170&225.95631598510946&112.95776771435189&1.0&336.40089135279084&455.2513452731064&28.588967941928363&0.9600242277407631
3171&226.0677624585509&112.96624572817488&1.0&337.80337267784097&455.95098245751853&28.659647270253533&0.9603270745003029
3172&226.1755765716246&113.05726666447055&1.0&338.47880954039573&458.92983323018075&28.731695911947835&0.9606299212598425
3173&226.24461575434896&113.09139465332585&1.0&339.55340293740176&460.149011838205&28.733700695751562&0.9609327680193822
3174&226.31308725668572&113.17592953041402&1.0&340.1264205663496&472.6520717397718&28.820870266573298&0.9612356147789218
3175&226.3404274065092&113.29020606196657&1.0&340.6082897057589&510.4865771812079&28.876469381728683&0.9615384615384616
3176&226.34733341701755&113.42984982513885&1.0&340.8964452883062&514.067701287449&28.9746118585509&0.9618413082980012
3177&226.63429320240184&113.7153542119088&1.0&343.3679790935112&525.947413517224&29.1326887675151&0.9621441550575409
3178&227.02610967400196&113.87900014393323&1.0&343.82483749572356&538.960206762501&29.160183310241926&0.9624470018170805
3179&227.0361276387644&113.90032682755695&1.0&345.4721402616625&559.8970197166983&29.160646760422566&0.9627498485766203
3180&227.06336775597967&114.16761277971052&1.0&346.088117967646&563.7107015973891&29.165942151914845&0.9630526953361599
3181&227.11254194614065&114.26232747184515&1.0&347.9804092129648&565.2885688417241&29.232795565926093&0.9633555420956996
3182&227.13179125680134&114.33570666525426&1.0&348.9493952415602&565.7764589515332&29.399694221595727&0.9636583888552392
3183&227.1737271737271&114.35763529102938&1.0&349.60384984464366&567.1341216034568&29.42310484562891&0.963961235614779
3184&227.436028931653&114.39465385635552&1.0&350.15965992345735&572.2042063386294&29.444214526232617&0.9642640823743186
3185&227.7003433766988&114.63551000643969&1.0&351.59143871922765&573.2163953465091&29.500072071534724&0.9645669291338582
3186&227.7189666036547&114.90934537151034&1.0&351.98691555014597&575.424641391361&29.5020981375272&0.964869775893398
3187&227.89600905163545&115.2199175512059&1.0&352.808118173411&579.7546842113809&29.5498969331418&0.9651726226529376
3188&227.96047162722036&115.30612863525857&1.0&353.69396767879397&581.7166386861843&29.587191160673182&0.9654754694124773
3189&228.14420100421867&115.35566799622276&1.0&354.0773352706297&583.4169925630694&29.638873081904155&0.9657783161720169
3190&228.32288778539527&115.41571045013423&1.0&354.3302613664982&584.4266617040412&29.689372208707027&0.9660811629315567
3191&228.34321991719605&115.49454178252314&1.0&356.43823936907165&584.6408346930596&29.738945622916265&0.9663840096910963
3192&228.35044495926547&115.5466805683007&1.0&360.3248451764316&586.2594820949608&29.744456447894507&0.966686856450636
3193&229.1819693045192&115.70765762490002&1.0&360.72068275208085&586.4774503410656&29.772337718329705&0.9669897032101756
3194&229.43752873124055&116.0620159269416&1.0&360.7797780899237&593.1290885196569&29.814837542622058&0.9672925499697154
3195&229.45285136192075&116.1163805756469&1.0&361.30669970686904&593.4071732740924&29.84784502537026&0.967595396729255
3196&229.77112112439454&116.2218231525905&1.0&362.2219899864141&593.5923962625292&29.859993917964072&0.9678982434887947
3197&229.86601176650447&116.31935076567775&1.0&362.35842147863855&595.0520622698178&29.971688325390822&0.9682010902483343
3198&229.92919054718888&116.34591585603341&1.0&362.41181157623123&595.3910958868181&29.9988724612761&0.968503937007874
3199&229.94121456504868&116.35895737253801&1.0&363.9095956847684&596.0513694980284&30.016254633250597&0.9688067837674137
3200&230.04783509417902&116.38221399000007&1.0&365.26368889754616&596.647554234302&30.16538029456373&0.9691096305269533
3201&230.63089341508157&116.45916919578677&1.0&367.353085904299&598.2078525689816&30.274771679317634&0.969412477286493
3202&230.82352823717935&116.52346484489614&1.0&367.70477437103426&598.527093863797&30.310328978302334&0.9697153240460327
3203&230.84490003820196&116.61723983596357&1.0&368.2996004342364&599.0196030276388&30.333266832432322&0.9700181708055724
3204&230.85008348463975&116.65227982648008&1.0&368.56062648890617&599.5577689647127&30.347013189443665&0.970321017565112
3205&230.93761690453792&116.7009691005493&1.0&368.6893030744618&605.1279064688495&30.39349054662312&0.9706238643246518
3206&231.37640449438197&116.70745407891441&1.0&370.1622617911333&607.4286443112312&30.455525263077433&0.9709267110841914
3207&231.46425016781242&116.75508139479486&1.0&371.7789923828354&613.5887732746229&30.45851201340308&0.9712295578437311
3208&231.65138913800746&116.77838344164951&1.0&373.5780566490357&613.8702982039985&30.51495282264513&0.9715324046032707
3209&231.67148111198796&117.06873840177688&1.0&374.46587192537686&613.9226408580114&30.52108629159329&0.9718352513628105
3210&231.736348040633&117.08230303761331&1.0&375.4860826314184&616.2825486666636&30.732044037298326&0.9721380981223501
3211&232.4428414231569&117.1856924076992&1.0&376.80453354535416&617.3218047611643&30.94519001998154&0.9724409448818898
3212&232.47586907613032&117.51336400627643&1.0&376.8154116701786&618.9980517673255&30.985282449248153&0.9727437916414294
3213&232.54885247971714&117.71397944767034&1.0&379.2013878877001&621.7998532141779&31.064005522818604&0.973046638400969
3214&232.8705362819787&118.01078563549451&1.0&380.5893672500371&621.898648347678&31.123430438620755&0.9733494851605088
3215&233.18011213954395&118.04470121150969&1.0&384.0146670793313&625.1307252586587&31.205430877951514&0.9736523319200484
3216&233.53369868165257&118.09487992263472&1.0&384.03516149055895&626.278367585468&31.264711856072342&0.9739551786795881
3217&233.62261907965066&118.16406628549281&1.0&384.1729492747686&628.9006427879771&31.339497915557335&0.9742580254391278
3218&233.73110659596614&118.27813428657564&1.0&384.9218069779637&629.2820062770533&31.400142248877867&0.9745608721986675
3219&234.09235347334894&118.28344044923229&1.0&385.4721596519876&631.0520606232951&31.62006167277388&0.9748637189582071
3220&234.10411204963685&118.38641109785205&1.0&385.8868171555057&631.2769768019316&31.86807083502446&0.9751665657177468
3221&234.16142537613035&118.61642119156868&1.0&386.6515036037281&632.1579935362765&32.02336072517791&0.9754694124772865
3222&234.43071102162125&118.70250963184932&1.0&388.6561828286317&633.261804866071&32.19314509184119&0.9757722592368262
3223&234.45571783224935&118.74879668848673&1.0&389.5599510783876&634.9151294269572&32.21341879732195&0.9760751059963658
3224&234.55557056123385&118.85368770316475&1.0&389.5931685642877&636.2404899951537&32.425479275881976&0.9763779527559056
3225&234.96159447372835&118.85658309349132&1.0&392.42362001296704&637.6521748607672&32.46075644669791&0.9766807995154452
3226&235.1715768893683&119.0622203381847&1.0&393.0468485259235&639.6031998463691&32.536015930318406&0.9769836462749849
3227&235.3671841038801&119.34529791415424&1.0&393.0873428365907&647.80386712541&32.85386851177053&0.9772864930345245
3228&235.38347888029963&119.55341341482149&1.0&395.28027441274816&660.5219703185203&33.01206737110198&0.9775893397940641
3229&235.49804139170183&120.01993541834057&1.0&395.3509646440319&662.7976888037421&33.06549592330436&0.9778921865536039
3230&236.1912336316691&120.04747244721477&1.0&395.8973024546795&664.7299674173177&33.110526122013184&0.9781950333131435
3231&236.54859320703952&120.07737155682887&1.0&396.46949793318527&665.0554464101781&33.21397485759616&0.9784978800726832
3232&236.70176934384062&120.41044562121245&1.0&398.53211651981997&665.4313970671822&33.2542343387471&0.9788007268322229
3233&236.85372620300404&120.74501491035822&1.0&398.8885183371025&666.6848349412256&33.257744997222325&0.9791035735917626
3234&236.90947435243982&120.75707787120086&1.0&400.031221234746&669.2032113815899&33.26784632620571&0.9794064203513022
3235&237.3144331267786&120.92575983915503&1.0&401.1669830478964&669.9207485100295&33.27300816596779&0.9797092671108419
3236&237.86825129152282&120.94862611731419&1.0&403.2702833057227&670.4002246875442&33.302866458361635&0.9800121138703816
3237&238.14889185841403&120.99100660542686&1.0&404.1117226996133&674.5224833582395&33.43143359495507&0.9803149606299213
3238&238.33449653446291&121.03661820140009&1.0&405.54561089466836&674.5284539738836&33.50268873703691&0.9806178073894609
3239&238.36141136754642&121.20075325833791&1.0&408.4404255966569&675.0590621791781&33.525125055684214&0.9809206541490006
3240&239.0285632411567&121.2829752260814&1.0&408.7592541052047&675.9080531340807&33.5269411078248&0.9812235009085403
3241&239.83926986943848&121.62225508181835&1.0&409.286238282842&676.8904558790895&33.57928395655996&0.98152634766808
3242&240.79812004933027&121.73616870039098&1.0&409.8700033488598&677.2945097920025&33.955629917237154&0.9818291944276196
3243&241.28721054165516&121.78197857592943&1.0&410.4586488135211&677.7605898035085&33.975485799701055&0.9821320411871592
3244&241.63881939752503&121.81664476943287&1.0&410.6667873885837&677.818753472099&33.99159018274194&0.982434887946699
3245&241.6983062407638&122.0248553568689&1.0&411.14078595955743&681.6211444457623&33.995607112636755&0.9827377347062386
3246&241.75667250645216&122.05911506763958&1.0&411.86158960410995&683.1488219372587&34.093978428202014&0.9830405814657783
3247&241.83625860385473&123.03549659527624&1.0&412.8811960268239&683.6824859173081&34.14694934878884&0.983343428225318
3248&241.94194550975885&123.42930564296199&1.0&412.9194290533687&689.4895480961054&34.38847921466029&0.9836462749848577
3249&241.96035982496915&123.63456645230185&1.0&413.1126089169063&690.2739955460994&34.52591120967083&0.9839491217443973
3250&242.31077408103738&123.76591291759112&1.0&414.40497858380655&691.4359850953679&34.65905182745719&0.984251968503937
3251&242.49777916107396&123.99170974581321&1.0&414.74233889277514&691.908626893147&34.685105268551524&0.9845548152634767
3252&243.00720885265468&124.44678873734708&1.0&415.15816464902986&692.783081933018&34.747808699869836&0.9848576620230164
3253&243.25324228603458&124.50982761398421&1.0&416.3010440835268&693.8977547222113&34.79881707896214&0.985160508782556
3254&243.6438857243591&125.01672956984929&1.0&416.34517833379465&695.047998952384&34.84597116007408&0.9854633555420957
3255&243.76424401560155&125.43271674531579&1.0&417.72589157204555&697.2737905634083&34.97849826171809&0.9857662023016354
3256&244.0842912863819&125.56065510605038&1.0&422.20484711698634&701.8883156084379&35.30673978233061&0.9860690490611751
3257&244.21740932514277&125.66346776236175&1.0&423.7113006068988&707.8522309291537&35.336062320798725&0.9863718958207147
3258&244.67963206307485&126.25267331373722&1.0&423.77086879909206&708.0506839189109&35.383355134498075&0.9866747425802543
3259&245.25424284719915&126.32373843378994&1.0&425.2255198895786&708.8999001305982&35.517025987358835&0.9869775893397941
3260&245.33407578345444&126.8566633515664&1.0&427.988960202357&711.4555198021324&35.69430654752373&0.9872804360993337
3261&245.71550108768218&127.32503647195935&1.0&428.9175321256121&714.4638242055094&36.25616637111075&0.9875832828588734
3262&246.91087321037017&127.99849778621126&1.0&431.86331757654426&719.7846862526443&36.31669887461633&0.987886129618413
3263&248.8131665391711&128.40356826165225&1.0&433.7329556277923&720.2186391054786&36.382911216253824&0.9881889763779528
3264&249.16217259599784&128.55415280668646&1.0&434.50911385905613&727.8357887209902&36.45670699973978&0.9884918231374924
3265&249.37841907341695&128.87645888237506&1.0&435.42773282769923&731.3641968389196&36.57852899338967&0.9887946698970321
3266&250.2100319182365&129.08498621793015&1.0&436.6471001263866&734.7524663475581&36.63038735145776&0.9890975166565718
3267&250.22403696341266&130.6511603826797&1.0&437.428723391097&736.5640645978948&36.75954245510257&0.9894003634161115
3268&250.98074122026225&130.65805924027146&1.0&438.28310840694746&737.2767049379872&36.79934222591728&0.9897032101756511
3269&251.9202266563153&130.75219620543587&1.0&438.37787742899854&737.3105813903003&36.93591445141683&0.9900060569351908
3270&252.02735343689272&130.76816020412107&1.0&439.5430813933297&738.3236658932717&37.21636627722454&0.9903089036947305
3271&252.5076578430028&131.12518643345535&1.0&441.3747541980189&738.3439052299473&37.3428165357189&0.9906117504542702
3272&253.0329889856742&131.14897091847152&1.0&441.8055265196698&742.0818651151351&37.45295561126287&0.9909145972138098
3273&253.40382885024772&131.19276861937917&1.0&445.208025463226&742.6646052498908&37.63002927920519&0.9912174439733494
3274&253.61279666670245&131.64542427373985&1.0&445.36880350388225&743.7923722486037&37.71641429962719&0.9915202907328892
3275&254.11042986509966&132.2852588700632&1.0&447.60131492787076&747.2004948937866&37.96481497747607&0.9918231374924288
3276&257.56102260684264&132.4313250904001&1.0&449.6136456523962&747.7256960351846&38.1434386413665&0.9921259842519685
3277&258.1659583777468&132.58144343876063&1.0&450.55675408436144&750.4203590093159&38.33135795534335&0.9924288310115081
3278&258.7197253445023&133.19329118857468&1.0&450.9344281403391&750.9894741346113&38.94683026584867&0.9927316777710479
3279&259.14531980022537&133.51002584061595&1.0&460.78419385996006&753.8404547190999&39.05818023032255&0.9930345245305875
3280&261.43553840961886&133.64919278252617&1.0&465.5314770431534&764.0449438202243&39.459148894731726&0.9933373712901272
3281&261.69679412487835&133.94308248788283&1.0&476.60762418174824&764.2331838565025&39.74835399295783&0.9936402180496668
3282&263.2520800832033&134.4646799116998&1.0&478.3715508452012&765.6348332284454&39.954213996919535&0.9939430648092066
3283&264.25226472447093&134.78010409472955&1.0&479.0344114733626&768.5864080731632&40.147680420401095&0.9942459115687462
3284&264.9114484503479&134.96576072351905&1.0&485.39152312271904&769.3456312946654&40.375486242345126&0.9945487583282859
3285&265.1859490561329&135.08525918960075&1.0&489.3358538122243&773.4367017472156&40.442775731634484&0.9948516050878256
3286&266.8679962013296&137.52749893701588&1.0&490.70500378326835&775.549454107469&41.2272586091818&0.9951544518473653
3287&266.9283791060851&138.08038264648883&1.0&492.74357929066446&777.9206732354605&41.583308821292&0.9954572986069049
3288&272.6149508057547&142.54881756842215&1.0&492.746860274901&778.0025204788907&41.774400811877676&0.9957601453664445
3289&274.08940397351006&143.19411632525407&1.0&493.0780514824484&778.1115794628146&42.696285204730685&0.9960629921259843
3290&275.1651997009136&143.83535711388157&1.0&493.81561284016624&779.4450327300738&42.89846695479685&0.9963658388855239
3291&277.6681855761283&144.90639950767925&1.0&495.99794394617345&783.5494412818888&43.325702794061016&0.9966686856450636
3292&283.9484699949235&145.094123983553&1.0&496.3437073383061&784.7555858076538&43.52071463479515&0.9969715324046032
3293&285.2286806897019&146.6625830175591&1.0&499.456783922919&790.6245764407471&43.73609793379717&0.997274379164143
3294&285.7621263733627&147.36947726169285&1.0&501.59037658546777&798.9859030090525&44.11209829867675&0.9975772259236826
3295&286.05117242300764&149.6967148488831&1.0&502.3760833576786&801.4590074268356&44.254879248714026&0.9978800726832223
3296&291.06627685208633&152.2337933028039&1.0&503.20987165789495&814.6528698336072&44.799345771587234&0.9981829194427619
3297&296.87678732332466&152.5926268453117&1.0&518.7768774910846&832.9563536420181&45.04095603656365&0.9984857662023017
3298&298.91389662886064&153.19502766767394&1.0&518.7915085388994&835.4867612074028&46.35929671370146&0.9987886129618413
3299&305.4473672199485&153.62372404753648&1.0&532.5381647818637&852.9220718965164&46.708359555275855&0.999091459721381
3300&310.2060786495415&154.4743568188816&1.0&532.7959108588251&859.2543526401578&47.92185693261853&0.9993943064809206
3301&326.0324889867841&157.9655363414471&1.0&539.2424103096305&866.4398407839943&51.43686185242288&0.9996971532404604


==> Images/tim_TIMEInitFennelOpt4/tim_TIMEInitFennelOpt4.csv <==
graph,int_ContrGhost100000000,int_ContrGhost32768,intfennelR1,intfennelR2,inthashingR1,intldgR1
Bump_2911,93.3085522239272,65.245940555604,0.0,90.74852885227412,-97.67350986554516,-75.20550281621135
Dubcova1,-15.945191671512294,-16.492920466492976,0.0,100.2599076733031,-98.16973477220833,-73.82625775111336
Flan_1565,190.70310972154002,135.56934846382785,0.0,104.5371616799701,-97.7506174051927,-73.48929626087752
FullChip,-19.210836019294952,-29.308559155739143,0.0,96.39774601326027,-97.88388112080932,-77.20340444950222
HV15R,513.7683196597532,381.8541966948803,0.0,100.42336401135859,-97.88721818176643,-68.9102249898097
ML_Laplace,146.70710306542932,122.72054511369079,0.0,107.45744052980916,-97.70496070783798,-72.28516113421608
amazon-2008,7.690276157969422,-18.488796184028477,0.0,102.77365790535846,-97.9575381942708,-73.0068657404964
ca-hollywood-2009,526.5726329373729,402.85671456628813,0.0,97.12363923149381,-98.2443736518172,-63.58103573048637
circuit5M,-25.888227026386843,-30.59875197108457,0.0,99.39788336805846,-97.77321600195285,-78.6307901773882
cit-Patents,211.3198725833283,23.488090807987906,0.0,108.40527917371112,-98.17029536785864,-67.75781361205104
coAuthorsDBLP,-10.038067754463187,-14.664238827060583,0.0,105.11354408383396,-98.03757562160006,-73.08763485023437
coPapersCiteseer,175.90183906278637,134.97981508400835,0.0,109.84557754537647,-98.0400958371896,-72.24916568317337
coPapersDBLP,164.66317426038782,131.24754618875136,0.0,100.10779586621518,-98.02410273523905,-72.09392448837188
dblp-2010,-30.801487678061545,-43.74931332993437,0.0,105.56353195401229,-97.89951864439885,-75.76441088137989
delaunay_n21,-28.46176644864753,-37.13160676381462,0.0,101.20603241220549,-97.88226640643865,-77.22227731038777
eu-2005,94.33327190733962,62.49900218479314,0.0,95.86822342841022,-97.89474670561815,-74.6253981823969
great-britain,-33.203436600642235,-60.61421870181154,0.0,100.85304978459848,-97.83772827387416,-79.18938546451855
hcircuit,-56.58844988770446,-58.08924811436855,0.0,97.33834714471197,-98.07487418077628,-75.95017484337188
italy.osm,-39.72016804006708,-63.33076379022835,0.0,102.17505156072586,-97.81477829017027,-79.70445474694957
ljournal-2008,189.73909557647875,50.40939402858127,0.0,100.80637586485892,-98.04246841283751,-71.12981406515969
patents,201.1214115520567,16.028539505439166,0.0,104.60250660604235,-98.148348909315,-68.95304755257209
rgg_n_2_21_s0,-11.160969407430377,-27.949458109355653,0.0,99.46814046104488,-97.78743118578583,-76.8657280244392
soc-LiveJournal1,231.30795600333224,97.47257404946536,0.0,105.16300983953796,-98.05738896439394,-69.98089819248013
soc-orkut-dir,873.0766272262857,483.4515758395305,0.0,104.80778531079946,-98.54839655221869,-52.755601976214315
web-Google,65.54228853053485,18.102570873682964,0.0,98.56743912982913,-98.05754390842507,-70.52815955581796
web-NotreDame,-36.290819351412765,-32.39470394474595,0.0,95.68745859459202,-97.84396925161285,-75.88854770749874


==> Images/tim_TIMEbatch_noFennel/my_tim_int_ContrGhost1048576.csv <==
2&0.9688866482051147
3&0.9420439664035155
4&0.9638157011740289
5&0.9675272497459512
6&0.9937488190813252
7&0.9655644764176596
8&0.9326827638949005
9&0.9757488978474075
10&0.9561106828965186
11&0.9630024833731896
12&0.9711903384892764
13&0.9778035690485265
14&0.9598013296783128
15&0.9422876328655782
16&0.9478368022221606
17&0.9518672615479241
18&0.9486173724049884
19&0.9578507089904542
20&0.9513829425764452
21&0.9414600024596792
22&0.9886859535422853
23&0.9318083141474809
24&0.9684441802938297
25&0.9541915851512693
26&0.9538486597991837
27&0.941466127336891
28&0.9574408600469069
29&0.9662472834590182
30&0.9682626968395814
31&0.9580928620696333
32&0.9711773956611927
33&0.9253860734517304
34&0.9653199734479749
35&0.9827584500268333
36&0.9392126748078987
37&0.9332801274325596
38&0.9664366705210552
39&0.9325767024266525
40&0.9442167951259839
41&0.9345510003901584
42&0.9628434224175068
43&0.9539349555747798
44&0.968565701321399
45&0.9303133680895979
46&0.9820119829571142
47&0.9692229699019289
48&0.9386592901080542
49&0.9321894326040122
50&0.9491151463418075
51&0.9559621580534444
52&0.9635506607428197
53&0.9267117596434965
54&0.9433273447340731
55&0.9583820144066449
56&0.9395911358471046
57&0.9609936827950601
58&0.9749671098212502
59&0.9658239741850162
60&0.9435822572332133
61&0.9824565907566485
62&0.9425535090211322
63&0.94984811122745
64&0.9633126102303956
65&0.902756021354168
66&0.9366626770368661
67&0.9444093589797382
68&0.959307246566365
69&0.9407610020747356
70&0.9188304522944546
71&0.9402786776808394
72&0.9403777878619004
73&0.9130105039408155
74&0.962019409501203
75&0.9899814947136361
76&0.9668538386547704
77&0.9244257694031316
78&0.9589051024494736
79&0.9599332677979574
80&0.9073790172168417
81&0.9238668310423989
82&0.9576559507942264
83&0.9552921985465866
84&0.9146905675819917
85&0.9295234910679301
86&0.9329525983368064
87&0.9694695698777891
88&0.9532404721789455
89&0.947409354445447
90&0.9256874243136006
91&0.9574557826997048
92&0.9418982720710259
93&0.9557274201097757
94&0.9405484627833377
95&0.926062623035817
96&0.9260589780059636
97&0.9237533974970213
98&0.9359649738232426
99&0.9669078913900202
100&0.9191574434141913
101&0.9323390085713291
102&0.9430051888654486
103&0.920563547908458
104&0.9153075303776985
105&0.932913971726756
106&0.9656360229651494
107&0.9214711235669535
108&0.9967726991630791
109&0.9335170836734046
110&0.9416841633517155
111&0.9482765625401078
112&0.943422528543668
113&0.8844981057909042
114&0.9428121892417206
115&0.8934388293634808
116&0.9259044787324839
117&0.8866743796980888
118&0.9310204379688939
119&0.9688089811960435
120&0.8854426407484367
121&0.887757928887052
122&0.9521454233088936
123&0.8897617550151754
124&0.8846034401648157
125&0.9283629391432608
126&0.9282744897059053
127&0.8605764662082194
128&0.9377821268901675


==> Images/tim_TIMEbatch_noFennel/my_tim_int_ContrGhost131072.csv <==
2&0.8384268448405492
3&0.8273370431265088
4&0.8419764798828153
5&0.835001173404808
6&0.8528255180236374
7&0.8535989397943637
8&0.8317637476459867
9&0.8587909345360311
10&0.850827654513633
11&0.8250773155556623
12&0.8376364560176766
13&0.8668495428148114
14&0.8437374964996865
15&0.8319645982252886
16&0.8387728987873587
17&0.8584697766261409
18&0.805826060485552
19&0.8260697103396459
20&0.8285252567408407
21&0.823786994575991
22&0.8547039856031263
23&0.8170083541909396
24&0.8413050017306986
25&0.8413579640588515
26&0.8531121907238469
27&0.8383609652056997
28&0.830075946083252
29&0.8397597169000522
30&0.8521191942432986
31&0.8512254939962969
32&0.8383107110561662
33&0.8374451087127298
34&0.8498200279767055
35&0.8437784206483426
36&0.8266495048838706
37&0.8432152988271456
38&0.8369619109143304
39&0.8493067927247393
40&0.8405255457176017
41&0.8245458011895491
42&0.8449659660958946
43&0.8432291262313238
44&0.8630371864317686
45&0.8160586121510055
46&0.8526594977568389
47&0.8687251516522447
48&0.8392903465930925
49&0.8470314620933127
50&0.8461521715202582
51&0.8340630366764885
52&0.8246541894960677
53&0.8214079101667727
54&0.825572962167385
55&0.8410017163689503
56&0.8528626028506829
57&0.8305747198641887
58&0.851321188921322
59&0.8386610977359023
60&0.8324907730864575
61&0.8491393804510867
62&0.8417972088741098
63&0.8491460287447502
64&0.8396545169004296
65&0.7785913036032508
66&0.8141110758643533
67&0.848056632118819
68&0.8536763906946947
69&0.8326725619420597
70&0.8426788970839327
71&0.8332579132199504
72&0.8383418921690811
73&0.7898172435138008
74&0.8409667352370789
75&0.8656105792868515
76&0.8384040450296175
77&0.81385954194414
78&0.8152054085953186
79&0.830089521673163
80&0.8065583269443454
81&0.8202821135811712
82&0.842221771298601
83&0.8399950285488701
84&0.7865140918691607
85&0.8497403920561123
86&0.8601782717722608
87&0.8559933715311142
88&0.8304392187705286
89&0.8325354607312098
90&0.8227747293842324
91&0.8538460061278134
92&0.8510853821862163
93&0.8380584995861274
94&0.8271953102718766
95&0.8015397875234026
96&0.8062695377098602
97&0.7957392757955453
98&0.8298945772603528
99&0.8504307905667025
100&0.8136896348903182
101&0.8027832494706352
102&0.813773361977071
103&0.8188017597542132
104&0.8001174989823008
105&0.8134417858201074
106&0.8334776024104926
107&0.8369579989416249
108&0.8258138600120968
109&0.8051336657184345
110&0.8227683013497312
111&0.8416083228162353
112&0.8446134810124196
113&0.817414210309657
114&0.8536199795318266
115&0.7710297439505209
116&0.8079087650492845
117&0.7889752907726744
118&0.8407373094208367
119&0.8119312614654989
120&0.7734781626862008
121&0.8063060129097893
122&0.8084499257582903
123&0.770382100503797
124&0.7752092733531258
125&0.8329485097606897
126&0.7936156123094298
127&0.767428770903464
128&0.8100126019936474


==> Images/tim_TIMEbatch_noFennel/my_tim_int_ContrGhost16384.csv <==
2&0.6918110268814494
3&0.6868431834089266
4&0.6841167812254533
5&0.692909980232613
6&0.7133831977648711
7&0.71872664159831
8&0.701286447717016
9&0.7119825342323667
10&0.7027521831534029
11&0.7075082423580682
12&0.7195897259047691
13&0.7221806582187114
14&0.716233468648606
15&0.6975864952149105
16&0.7271311335778158
17&0.7362289423722337
18&0.6971623024383065
19&0.7311607715462589
20&0.7418701492056291
21&0.7092108088251636
22&0.7241813572443382
23&0.7114464882624392
24&0.7387294613570834
25&0.7279626134884097
26&0.7480375972422016
27&0.7147605773976622
28&0.7077794799157049
29&0.7355500758811327
30&0.7285900005723047
31&0.7454640383067749
32&0.7449039932866952
33&0.725505292189166
34&0.7453037313478063
35&0.742563111853161
36&0.7133301714430951
37&0.7304370332363784
38&0.7245889940931913
39&0.7451455588468032
40&0.7148249422905983
41&0.7184596356878535
42&0.7406553507369449
43&0.7338397837493887
44&0.7285005330716962
45&0.72578609057824
46&0.746840503890579
47&0.7648379660201653
48&0.729181692385827
49&0.7412652267744172
50&0.7379257542140201
51&0.7655196835079635
52&0.7212648813212353
53&0.7269711254698291
54&0.7351508053570363
55&0.7366279463223326
56&0.7394538816371367
57&0.7404623780483084
58&0.743006956739965
59&0.7342017734055994
60&0.7238709859721051
61&0.7400840075874845
62&0.7503300847386474
63&0.7427229430123613
64&0.7465069129347989
65&0.7104580705963498
66&0.7096460312846867
67&0.7529500515724407
68&0.7359093132168419
69&0.7220402867450029
70&0.7301458088107265
71&0.7379985357119055
72&0.7447692588998407
73&0.703073949293176
74&0.7434808546054519
75&0.7569608125300431
76&0.7404158660766076
77&0.7337178419410453
78&0.7341535829207566
79&0.7312196091140875
80&0.7232527280733115
81&0.7291684845519909
82&0.7446247551262869
83&0.7464022606373699
84&0.6995338910068543
85&0.7321482709824273
86&0.7503305321428524
87&0.7481800291281924
88&0.7408927001996589
89&0.7317214646791835
90&0.7129567950980754
91&0.7390022941287842
92&0.7579551088572241
93&0.7574813897904286
94&0.7387000649882477
95&0.7209257222480387
96&0.7068345040078641
97&0.7196049912779363
98&0.748693612038707
99&0.7442076825084325
100&0.7329858462210757
101&0.7090039453874188
102&0.7428438827413776
103&0.7391992884889076
104&0.7234061440133494
105&0.7356836898423097
106&0.7420003286097707
107&0.7460764791928782
108&0.7415732531659048
109&0.7343324960057414
110&0.7256160425514546
111&0.7479826848170249
112&0.7321388419003318
113&0.7201198805727739
114&0.7472613189624544
115&0.7071506865893002
116&0.7289552252256422
117&0.7210388171893086
118&0.7242996206883987
119&0.7524938170778254
120&0.7011028390871329
121&0.7353261242364391
122&0.7322293994809471
123&0.6966598809042094
124&0.6898463275796461
125&0.7537723806797435
126&0.6942237302717539
127&0.6764120010225382
128&0.7186545784542828


==> Images/tim_TIMEbatch_noFennel/my_tim_int_ContrGhost2097152.csv <==
2&0.9808410477363683
3&1.0
4&0.9842396122436853
5&0.9959080039197072
6&1.0
7&0.9958389040861528
8&0.9503634523161347
9&0.9927417122092812
10&0.9870926088827867
11&0.9690822046964784
12&0.9755547751033916
13&0.9932518396553247
14&0.9759217499899776
15&0.952865074408831
16&0.9923964264586329
17&0.9736633202774182
18&0.9640563847955197
19&1.0
20&0.9753364992727908
21&0.9736958469594643
22&0.9895391768950034
23&0.9697995968237304
24&0.9980362256074091
25&1.0
26&0.9993604903804206
27&0.9607481875165591
28&0.9854886000427696
29&1.0
30&0.973064066145671
31&1.0
32&0.9849067167339063
33&0.9535457172324768
34&0.9960642125305985
35&0.9871104448492236
36&0.9732351187168586
37&0.9769156003959478
38&0.9815980881637646
39&0.9920202419217005
40&0.9732587574191018
41&0.9512171195643615
42&0.9680643011043164
43&0.9919709642870268
44&1.0
45&0.9564178920189346
46&0.9865920362918117
47&0.9799173823998782
48&0.9945177053524461
49&0.9901776576669573
50&0.9778413097925085
51&0.9851920445065637
52&0.9910302326021235
53&0.9790999689311628
54&0.970698314347168
55&1.0
56&0.9973585675505988
57&0.9998928509239953
58&0.9756963199645269
59&0.9854547296718087
60&0.9662228917975999
61&0.9685695328988565
62&0.9768205690822465
63&0.9691250273203846
64&0.9781495839198077
65&0.9576042732229932
66&0.9922716629172402
67&1.0
68&0.9889732616495347
69&0.9758573846532134
70&0.9864058574120769
71&0.9767538313099745
72&0.9811841381442008
73&0.9471292710792429
74&0.9764992084323555
75&0.9711089260740753
76&0.9985685074185873
77&1.0
78&0.9941042941748541
79&0.9965194742611837
80&0.971096719933128
81&0.9582258257340377
82&1.0
83&0.9930429460695206
84&0.9717211780110869
85&0.9871873987915155
86&0.9888170931770192
87&1.0
88&0.9731302494007842
89&0.9675110516861589
90&0.9940490179007986
91&0.9614694731996218
92&0.9800917181280684
93&0.9940992502843246
94&0.94800241382379
95&0.9576165186279388
96&0.9318828075247131
97&0.9714199553273243
98&0.9941474081597516
99&1.0
100&0.9623113172887646
101&0.9460319869148421
102&0.9452475847276851
103&1.0
104&1.0
105&0.9780671434791474
106&0.9755840211201526
107&0.9690724298876671
108&0.999635213689303
109&0.9631125974162611
110&0.9675926147142417
111&0.9963629644909963
112&1.0
113&0.944750433272825
114&0.991178181967566
115&0.9585935164607328
116&1.0
117&0.9256906976816957
118&0.9696006004448697
119&0.9794999873452812
120&0.9345788017599237
121&0.9312724437025436
122&0.9714459805003867
123&0.9213250992411742
124&0.9461727082925779
125&1.0
126&0.9162016879920071
127&0.9217485260555258
128&1.0


==> Images/tim_TIMEbatch_noFennel/my_tim_int_ContrGhost262144.csv <==
2&0.8813296316154233
3&0.8559119673531721
4&0.8769258058978231
5&0.8625253038669356
6&0.881196960378846
7&0.8741554931935871
8&0.8585246475928435
9&0.8782217014191974
10&0.9117724241046864
11&0.8627735036496893
12&0.8778539263543699
13&0.8766654506459703
14&0.8756225331754478
15&0.8485858542042211
16&0.8897995518732018
17&0.8976817679343346
18&0.8463873514097776
19&0.8872630373102656
20&0.889771380469768
21&0.8530451857021907
22&0.8842741730409073
23&0.8576888590578083
24&0.8932730754181479
25&0.8792527096046151
26&0.8715351189601217
27&0.8722125773209678
28&0.8597871606735594
29&0.8954527572225471
30&0.8796123296833016
31&0.8714869891829613
32&0.8604079912251106
33&0.8485927700626759
34&0.8763247694270485
35&0.8856250406753536
36&0.8679992012488545
37&0.8694965586703655
38&0.8719276307656406
39&0.8573628853007983
40&0.8393997851888952
41&0.8821461730843598
42&0.8831040837055182
43&0.8820493435082359
44&0.8704636682489951
45&0.8675121674652663
46&0.8800632871475701
47&0.8785899031780697
48&0.8599900766637761
49&0.8710998312172004
50&0.8896104802447653
51&0.8788990599680431
52&0.8757443277958011
53&0.8581545646393348
54&0.8556513145586278
55&0.8528276480233373
56&0.9021974501900765
57&0.8702914848670353
58&0.8703071837548501
59&0.8762128839896489
60&0.842712884733089
61&0.881977785314748
62&0.8689870368250726
63&0.867568468888269
64&0.8530614492172635
65&0.8210498724827604
66&0.831734232644279
67&0.8549102563092041
68&0.8580047546465724
69&0.8528673477915438
70&0.8710717652994326
71&0.8542904558938673
72&0.8771265082920509
73&0.8180791182500269
74&0.8565379277972669
75&0.8750708669717758
76&0.8567808426441208
77&0.8429543995091208
78&0.8648141811761755
79&0.8456414088179811
80&0.855537507570935
81&0.8438246024526205
82&0.8666908952764469
83&0.8655513402006717
84&0.8119329864426513
85&0.8893859190820084
86&0.8755232067178979
87&0.8835402892070684
88&0.8877255822252189
89&0.8526899349262427
90&0.836162987905118
91&0.8641128347024313
92&0.845551136120706
93&0.8751429765365779
94&0.8543228007041307
95&0.862049256948456
96&0.8203034550971732
97&0.844423855277762
98&0.8938324981852495
99&0.888943035411706
100&0.870018887777014
101&0.8553490498992489
102&0.8519443500325155
103&0.8588607766126228
104&0.8335940399031565
105&0.8782207355241463
106&0.8554421007264812
107&0.877573651955976
108&0.8325683319370137
109&0.8443134268986469
110&0.8423779739982247
111&0.873674441793477
112&0.8490265632104602
113&0.8204011182707153
114&0.8550330775348935
115&0.8269861681692323
116&0.8335265728286999
117&0.8104254044771436
118&0.8472383905037214
119&0.8412531139014233
120&0.8150901799421235
121&0.8248504118217426
122&0.8508876796959202
123&0.8084590824538102
124&0.7967534870790016
125&0.8908073855162613
126&0.8069578208977971
127&0.7856924119417131
128&0.8576875520950606


==> Images/tim_TIMEbatch_noFennel/my_tim_int_ContrGhost32768.csv <==
2&0.777979941450859
3&0.7346950871871284
4&0.7730173634396903
5&0.7759323958944819
6&0.7597380138313982
7&0.755445207464598
8&0.7434169537006747
9&0.7636702155357111
10&0.7571071378623807
11&0.7435316606674622
12&0.7567333599313734
13&0.7713118925837871
14&0.7647482590805802
15&0.7570942078194746
16&0.7566709059025876
17&0.7641054310748735
18&0.7383106172435879
19&0.7637193000550488
20&0.7743805077509223
21&0.7698305752164093
22&0.7734517577166898
23&0.7503961359590269
24&0.7817780571178222
25&0.7751371661723049
26&0.7745290530724811
27&0.7654679516210249
28&0.7891408577498932
29&0.7743641067840987
30&0.7999920963335976
31&0.787149825050226
32&0.7713673019889324
33&0.7567617289870404
34&0.772335863585422
35&0.7926770614236468
36&0.7702169458435772
37&0.7806174379279082
38&0.7809816001613625
39&0.7942363840773055
40&0.7651498587631761
41&0.7832371910899624
42&0.7874288489551532
43&0.7804570265852896
44&0.7834604077418409
45&0.7596514565183181
46&0.7886085495648504
47&0.7987387046709543
48&0.8000093866020414
49&0.7964263850641761
50&0.7790173025573416
51&0.773980356621674
52&0.7725081318051558
53&0.7922101384333723
54&0.7712603452448011
55&0.7797405587016919
56&0.7787605368823093
57&0.7903128086881955
58&0.8050777785991475
59&0.7949644424206704
60&0.7673009495891305
61&0.8001370684983434
62&0.7752076010554123
63&0.7793316088086646
64&0.8043083096859682
65&0.7465516774750472
66&0.772635042949813
67&0.8032571141811667
68&0.7728048132743575
69&0.768203447096558
70&0.7693087136452912
71&0.7830137871264361
72&0.7894126289271645
73&0.7338243859982915
74&0.7768218909345207
75&0.8064182539087166
76&0.8101124348663689
77&0.7782241626185085
78&0.7763521765639738
79&0.7804930476550384
80&0.7551247399074354
81&0.7602186649080928
82&0.7823143807458663
83&0.7918796463792463
84&0.7416967595310265
85&0.7754747075587305
86&0.786958680998445
87&0.8066028382673488
88&0.7715948081379708
89&0.7803916367412874
90&0.7569159327289224
91&0.7809826586371262
92&0.7846042610987664
93&0.7844311407242475
94&0.7713055039839959
95&0.759694130012229
96&0.7597376324221309
97&0.7530433067423804
98&0.8006335099064767
99&0.7911260468961405
100&0.7498882396125309
101&0.7622085583680346
102&0.757390471759991
103&0.7791773655724584
104&0.7495808004084091
105&0.7691022970299397
106&0.7709311832046714
107&0.7655444405409315
108&0.7844526994711138
109&0.7652869478239611
110&0.7724497966580978
111&0.7929978506504072
112&0.7864379981447546
113&0.7677836597325413
114&0.7868336690926069
115&0.7377529862457345
116&0.777101813328021
117&0.7370848152184265
118&0.7679320273894724
119&0.7748039792269477
120&0.7535843687433826
121&0.7561429969553386
122&0.7806472535689726
123&0.7170658529692833
124&0.730982904897947
125&0.7923537123021295
126&0.733061394705844
127&0.7120482578584945
128&0.7591548016424581


==> Images/tim_TIMEbatch_noFennel/my_tim_int_ContrGhost4194304.csv <==
2&1.0
3&0.9761505297854034
4&1.0
5&0.9868570597988482
6&0.9998744466082006
7&1.0
8&0.9990494834602405
9&1.0
10&1.0
11&0.9986091026449773
12&1.0
13&0.989196667592809
14&0.9818300209917881
15&0.9995669235816075
16&0.9906246417021327
17&1.0
18&1.0
19&0.9669428646251356
20&1.0
21&0.9743648201657051
22&1.0
23&1.0
24&1.0
25&0.9776387872738844
26&0.9940680926331822
27&0.9883169226178552
28&1.0
29&0.9759699948688902
30&0.9753636097933623
31&0.98793209776598
32&1.0
33&1.0
34&1.0
35&0.9947464463436413
36&0.9735092772619129
37&1.0
38&0.9846577797680215
39&1.0
40&1.0
41&0.9552889063202876
42&1.0
43&0.9852503637008018
44&0.9997539316641244
45&1.0
46&0.9914948722126379
47&0.9943743927977241
48&0.9881410857487709
49&0.9856375349606139
50&1.0
51&0.9757007394053676
52&0.9541428630319216
53&0.9844730436993757
54&0.986456701011088
55&0.985608188595274
56&0.9822121672933732
57&0.9642676432072235
58&0.984765478437635
59&1.0
60&0.9616269932969843
61&1.0
62&1.0
63&1.0
64&0.9879541435951079
65&0.9335359433995686
66&0.9640278887735033
67&0.9861567576297023
68&1.0
69&1.0
70&0.9468339820526639
71&1.0
72&0.9840274892501103
73&0.9424461216332469
74&1.0
75&1.0
76&1.0
77&0.9669654641580214
78&1.0
79&1.0
80&1.0
81&0.9642268907053009
82&0.9915687097557566
83&0.981707706326368
84&0.9541614657282232
85&1.0
86&0.9810562747966226
87&0.986794786648924
88&1.0
89&1.0
90&0.9403202741421216
91&1.0
92&1.0
93&0.9970451250548112
94&1.0
95&0.9655360292429448
96&1.0
97&1.0
98&1.0
99&0.961366032079888
100&1.0
101&0.9754475982225039
102&1.0
103&0.962192817000578
104&0.9643120487317891
105&1.0
106&0.9852620400805855
107&0.9343696249914654
108&0.9821476792652345
109&0.9754913674399762
110&0.9613386653863989
111&1.0
112&0.9707379146316065
113&1.0
114&1.0
115&0.9237658172628639
116&0.9811157373099891
117&0.9280039339374252
118&0.9619081736842002
119&0.9842527255797756
120&0.9696288444110538
121&1.0
122&0.9662260615398672
123&0.8983415845563326
124&0.9118717951613813
125&0.9835866966752065
126&1.0
127&0.91149476433416
128&0.9899056850711284


==> Images/tim_TIMEbatch_noFennel/my_tim_int_ContrGhost524288.csv <==
2&0.9455098801304693
3&0.9108130110534398
4&0.941832631269829
5&0.900749567481988
6&0.9201858471052842
7&0.9420235619383441
8&0.8968138356974643
9&0.9112689966247076
10&0.9252119080257007
11&0.9122666144066397
12&0.960626210078945
13&0.9284812648249643
14&0.9229980701628406
15&0.9018206276081274
16&0.9062908866132332
17&0.9043554361846755
18&0.88812311157585
19&0.9159335554917194
20&0.9175081998017971
21&0.910402019418288
22&0.9158800361861112
23&0.8820938796517325
24&0.9264625100364293
25&0.9088057907652467
26&0.9228001190245635
27&0.9118799763127715
28&0.9128949945863623
29&0.9382312187414128
30&0.9245982068557456
31&0.9227947810319452
32&0.919283330211992
33&0.8866938434655407
34&0.8975328454242424
35&0.9273130444363353
36&0.9038628098344403
37&0.8985141477867014
38&0.90162992469357
39&0.8960042046756259
40&0.8953887221346672
41&0.9151524201399999
42&0.9280915178040574
43&0.9318256148125661
44&0.9246410160485774
45&0.8840314844729757
46&0.9110508047717923
47&0.9387847106081919
48&0.9108832990590368
49&0.9137977996319192
50&0.9303955097218819
51&0.900646127898245
52&0.9282782906041714
53&0.9089302856137121
54&0.8967417997960422
55&0.9026191609515682
56&0.8998669158680996
57&0.8953044189186669
58&0.9287521355628572
59&0.9120607861236854
60&0.8691269986628953
61&0.8907747645640384
62&0.917959377165163
63&0.9088114570723017
64&0.8985005424891619
65&0.8494165870716185
66&0.8630060315028192
67&0.9146382870694025
68&0.9264846847973653
69&0.8945704690264471
70&0.8963637448469783
71&0.916642032019038
72&0.9404962111214421
73&0.8703809273302283
74&0.9097353601076856
75&0.9188573824645664
76&0.9062917026369509
77&0.910155784529504
78&0.9154036204464041
79&0.8881905165993625
80&0.889221014592173
81&0.8910733568736131
82&0.9052231311615662
83&0.8944687875764326
84&0.8583837676682767
85&0.9105219115115438
86&0.915735135378432
87&0.9229715432187847
88&0.8887551990386834
89&0.8941301924614428
90&0.8664491744390006
91&0.9176138493629554
92&0.9235206610823785
93&0.9090324880950204
94&0.8980010175569203
95&0.8799981563463423
96&0.8724736409030863
97&0.8824866843713999
98&0.9014806599629387
99&0.907289045239865
100&0.8825775080214229
101&0.8718986637430469
102&0.8803486961512931
103&0.9073180704625429
104&0.8735341310327676
105&0.877832246133953
106&0.8762316071165205
107&0.8647188084486096
108&0.9146500404321674
109&0.894392774194539
110&0.9042173589286838
111&0.9151151783926174
112&0.9017627026086624
113&0.8972575326446214
114&0.8997850351787902
115&0.8496056540894609
116&0.8767235063975589
117&0.8843310534564475
118&0.9041107163647241
119&0.8890643697467342
120&0.8635607735106371
121&0.8877509506039254
122&0.8853343791776026
123&0.8509333638822063
124&0.8318176046153157
125&0.894990528198487
126&0.8379214879196871
127&0.8363622379701944
128&0.8693576854904752


==> Images/tim_TIMEbatch_noFennel/my_tim_int_ContrGhost65536.csv <==
2&0.792997350049481
3&0.7773760154916932
4&0.8030352526568928
5&0.8065041458910895
6&0.809952499366238
7&0.8053608504983678
8&0.7894972236307385
9&0.806725290989382
10&0.8372088494862949
11&0.8074672584295014
12&0.8004187407216897
13&0.8077188930133509
14&0.8215525090069464
15&0.8154932158066679
16&0.8053909245318215
17&0.8201523879129459
18&0.7810272190997286
19&0.8056673771157844
20&0.8230910358869999
21&0.7957622366781628
22&0.8141037531581061
23&0.7966052650736607
24&0.8080223645453234
25&0.817355236955632
26&0.8101400986968856
27&0.8253883803999167
28&0.809633989320861
29&0.8204211105207508
30&0.80620280843643
31&0.8217485812353181
32&0.8236229900440003
33&0.7837136929859491
34&0.8283438405936141
35&0.8259470974080125
36&0.804502126860642
37&0.8093495425273293
38&0.830664948098419
39&0.8287425072742811
40&0.8063114231379734
41&0.7987291855342332
42&0.8124296504817037
43&0.8360990718239583
44&0.8383146265041668
45&0.7906894833207967
46&0.8102452500661398
47&0.8259390014272182
48&0.8082798180788285
49&0.8234454619742917
50&0.8286714544363017
51&0.8092285514993679
52&0.7995898589645176
53&0.8189697812811546
54&0.8041538677218965
55&0.8177430641982549
56&0.8239272888948831
57&0.8151885630684862
58&0.833913707512022
59&0.8158576012517728
60&0.7965793090918288
61&0.8127143279172949
62&0.8135427329456697
63&0.8261274799609867
64&0.8107142083459625
65&0.7624554027945584
66&0.8058076957553669
67&0.8294222640481999
68&0.8124580367544483
69&0.8120708428492647
70&0.8029018134713574
71&0.8034814355277982
72&0.8275044722952982
73&0.7694326742697019
74&0.811890674552728
75&0.8339529700397535
76&0.8109664981986224
77&0.7998799189205757
78&0.835283268798675
79&0.8119226046640001
80&0.7930261592301154
81&0.7942806169603513
82&0.8093237052552205
83&0.8128054159075081
84&0.7777403817330895
85&0.8099476979653891
86&0.8199751644097322
87&0.8514664044566018
88&0.8113745485372097
89&0.8043337489229964
90&0.793205603770129
91&0.8053101110611096
92&0.8060015552684667
93&0.8177364399332963
94&0.7904180943486241
95&0.8003373843294801
96&0.7802533130127864
97&0.7857037627847305
98&0.8172922427812493
99&0.817872776007797
100&0.7930613613235803
101&0.782224931742054
102&0.7863783754214837
103&0.8006928470801593
104&0.7922049729255735
105&0.796840039125865
106&0.8078519447019191
107&0.7947139633164345
108&0.808950945793426
109&0.7904042370698265
110&0.7896841086185753
111&0.808620091371259
112&0.8067414318342898
113&0.7810846654016411
114&0.8126866052119478
115&0.758787568769682
116&0.7867441630887245
117&0.7724451124937607
118&0.791540643119076
119&0.7912646622387405
120&0.7733875513022047
121&0.7750921872897416
122&0.7919292562343535
123&0.7471233876092869
124&0.7444488852117116
125&0.8142947161710583
126&0.764426616915965
127&0.7593626356552697
128&0.7878573929634607


==> Images/tim_TIMEbatch_noFennel/my_tim_int_ContrGhost8192.csv <==
2&0.6264962279610327
3&0.622098421948543
4&0.6417261856660303
5&0.6341180597502174
6&0.6475752572002054
7&0.6327393163002553
8&0.6381532347558261
9&0.6643420498434407
10&0.6411554073074547
11&0.6520101317386646
12&0.6409692750471093
13&0.6703234014966095
14&0.6542721396989782
15&0.6465593617481594
16&0.664076860741985
17&0.6678914913983801
18&0.6400832291224179
19&0.6692700966297298
20&0.6681198759389281
21&0.6686235777536524
22&0.678155784845256
23&0.6551931462484657
24&0.6816172775559499
25&0.6716920399344225
26&0.672316817563746
27&0.6626580510234962
28&0.6595346010879961
29&0.6714167433051582
30&0.6694335440226482
31&0.6807926535216865
32&0.6650063781106008
33&0.6730096924407342
34&0.6800429494601373
35&0.6844665567122634
36&0.6719460783955318
37&0.6597379572530813
38&0.675180631734086
39&0.6658749011685001
40&0.662466612253436
41&0.681493366376779
42&0.6658952469664889
43&0.6909542538644206
44&0.6780222135719124
45&0.6687709007121185
46&0.6888828590144186
47&0.6992897965993475
48&0.6810275406061452
49&0.7177386393732396
50&0.6746780524734621
51&0.6957185714824089
52&0.6846266852595633
53&0.671719840807551
54&0.6688136979709189
55&0.6868828497621884
56&0.688569239534473
57&0.6855270071344349
58&0.6915200114699515
59&0.6837123807865626
60&0.6660875991235612
61&0.68468184217363
62&0.687493617902089
63&0.6965355054803546
64&0.6868696501350914
65&0.6342063696160531
66&0.6770087903025009
67&0.7000523563598762
68&0.6972275141925658
69&0.6858899314378956
70&0.6881061703439971
71&0.6745251759892776
72&0.6952687721913878
73&0.6479468943243116
74&0.6872959781549294
75&0.6969295297129902
76&0.6965219601039817
77&0.695908338474198
78&0.691847918201553
79&0.6707646879331437
80&0.6979795465740297
81&0.6755132227505899
82&0.6947410124791662
83&0.6953659678358057
84&0.643715446158165
85&0.6953598086262281
86&0.6934619952080384
87&0.7199749260591621
88&0.6991207316910448
89&0.6813501590886814
90&0.6845150281693932
91&0.6825624384670864
92&0.6935799725430281
93&0.7068994788663654
94&0.6906730913585059
95&0.6824016223706014
96&0.6729096701964825
97&0.6876752803074583
98&0.6963954369366993
99&0.7046359434538052
100&0.684604521405762
101&0.6787792178956376
102&0.6787168314071047
103&0.6856489066788224
104&0.6762734361323388
105&0.6788490088351089
106&0.6873558992673613
107&0.6836603622150833
108&0.6827279476269621
109&0.6913139052388574
110&0.6861794457167087
111&0.6889390122629272
112&0.6873561619379704
113&0.6907372526183209
114&0.69452260480832
115&0.6639124125933049
116&0.6831249488325187
117&0.6626624013867171
118&0.6830898658691256
119&0.6912940857173941
120&0.6580557378220304
121&0.6729874145863598
122&0.681256056418145
123&0.6475142279859135
124&0.6612617861836668
125&0.7024022156165673
126&0.6609283967951586
127&0.6474869737548845
128&0.6813055662727093


==> Images/tim_TIMEbatch_noFennel/my_tim_int_ContrGhost8388608.csv <==
2&0.9953030556096945
3&0.9638265002349324
4&0.9649208885784019
5&1.0
6&0.9826784544168401
7&0.9907510099616619
8&1.0
9&0.9852639393646099
10&0.9948690306835252
11&1.0
12&0.9846191467587501
13&1.0
14&1.0
15&1.0
16&1.0
17&0.9877435237537079
18&0.9488749813410265
19&0.9742728152980108
20&0.9990004425602644
21&1.0
22&0.9825651078609011
23&0.9867837280607245
24&0.9802533051408663
25&0.9669216355567135
26&1.0
27&1.0
28&0.9955316842456694
29&0.9839231526534633
30&1.0
31&0.9733676342098788
32&0.9841914170111581
33&0.9641633934330648
34&0.9946463592057796
35&1.0
36&1.0
37&0.991342181407721
38&1.0
39&0.9804785235514067
40&0.9579748937023885
41&1.0
42&0.97726471914752
43&1.0
44&0.9954220113835144
45&0.9747696956959851
46&1.0
47&1.0
48&1.0
49&1.0
50&0.9942323075068151
51&1.0
52&1.0
53&1.0
54&1.0
55&0.9927739868158573
56&1.0
57&1.0
58&1.0
59&0.9900526721750126
60&1.0
61&0.9929596777522898
62&0.9730566952673405
63&0.9967209999173324
64&1.0
65&1.0
66&1.0
67&0.9921354535385988
68&0.9660808881031305
69&0.9794384931157307
70&1.0
71&0.9786307931521653
72&1.0
73&1.0
74&0.9684471563814517
75&0.9933560883713344
76&0.9714107608627122
77&0.972257559583433
78&0.99668195773343
79&0.9964448734791813
80&0.9692818999454204
81&1.0
82&0.9914523816726905
83&1.0
84&1.0
85&0.9750913238214259
86&1.0
87&0.9866592736763283
88&0.9862158483524956
89&0.9595547222806824
90&1.0
91&0.9985795859104586
92&0.9818334373506592
93&1.0
94&0.9926874197826552
95&1.0
96&0.9593675542864888
97&0.9503682632276943
98&0.9665313971566047
99&0.9719197591928534
100&0.96816506101133
101&1.0
102&0.9877972084048957
103&0.9997888691299753
104&0.9475305214360773
105&0.9753699606975877
106&1.0
107&1.0
108&1.0
109&1.0
110&1.0
111&0.9960291391626332
112&0.9537595048385438
113&0.9590860658616668
114&0.9749380710127031
115&1.0
116&0.9944248304683729
117&1.0
118&1.0
119&1.0
120&1.0
121&0.9754985479303303
122&1.0
123&1.0
124&1.0
125&0.987416822058694
126&0.9758338562956165
127&1.0
128&0.9940702961068065


==> Images/tim_TIMEbatch_noFennel/tim_TIMEbatch_noFennel.csv <==
graph,int_ContrGhost1048576,int_ContrGhost131072,int_ContrGhost16384,int_ContrGhost2097152,int_ContrGhost262144,int_ContrGhost32768,int_ContrGhost4194304,int_ContrGhost524288,int_ContrGhost65536,int_ContrGhost8192,int_ContrGhost8388608
G3_circuit,41.56639161176636,15.926249083176858,5.880121584044118,45.77241360471551,30.810067191850578,9.275857956928025,46.88066668224153,41.290444169453664,15.345955977599711,0.0,49.62842023303122
amazon0312,33.7511090042848,31.471182224234774,14.356570486115716,31.614984865095618,32.74999249096966,23.82899345629401,29.95611770846245,35.935425609882145,29.66504491458357,0.0,30.77782039431993
amazon0505,29.011969847130658,27.187277907801622,13.944179439366366,30.22220284830077,29.633205734326484,21.489724042058867,28.868773395400062,31.926834186177654,24.888175273677525,0.0,29.52222446393007
amazon0601,29.237477671051582,27.612099961676595,14.39947946249449,29.561625154141247,26.54859514982224,22.98033608178254,31.706095260591027,31.79383579431836,26.80283732782187,0.0,32.44630092841761
as-skitter,46.151285156563326,42.76048841144768,10.069615138557552,37.69903265892689,53.248336948278016,20.927846233886594,36.73716588084932,57.120869098388205,32.816819096804075,0.0,40.684956143536425
citationCiteseer,34.96340420693949,38.31980604636629,16.62256082383957,33.83057534744454,37.80573562395049,32.57126519619651,35.40828831035823,35.34648705659027,37.09008416193633,0.0,35.922198702744026
coAuthorsCiteseer,13.615879596850643,19.73663547514384,7.705751121311688,13.002584312918186,15.109682409542401,15.178215295466412,13.422145937183338,14.21932117836735,17.79507977923076,0.0,14.578359376366045
com-youtube,72.69080323003594,48.95508497800844,14.010829198927555,68.7116898018873,62.35823682923696,28.196764011411446,67.83804028177565,70.4216285132102,37.78601969127959,0.0,68.24519830661274
del23,34.29041869683947,19.18624026817404,8.47196736197786,47.630208384009244,21.171401558576708,14.343126545181573,53.04380396602817,26.33040370757662,18.068146132628083,0.0,34.03759951945118
delaunay_n22,36.675797152278136,18.175694416427945,7.36249127624522,43.01698111302199,20.72524938266751,12.347557767970363,26.19299140244693,27.704576341566025,14.763078440408407,0.0,27.722832924296092
in-2004,27.539108042892458,16.17575420877584,4.532194360144182,26.629602798749175,17.459484119690003,7.573449790411946,25.721340617950684,19.85355072379207,11.090532541313912,0.0,28.399854926189217
rgg23,10.157899314467622,-2.4708546753793414,-1.1489098902495276,14.205052250761874,3.468627843764538,-2.221340007673056,14.753735988844063,6.598941017250803,-2.8143309410537554,0.0,22.124270654790724
rgg_n_2_22_s0,15.899446190497457,0.9044967463540887,-0.2551842727577802,15.518567829427866,7.551582160202486,-0.24937111602513218,21.62207843302031,11.958720935927424,-0.16429783506135553,0.0,24.88833325926416
roadNet-CA,28.47184760086463,11.263017528002205,3.0114341316685778,39.53543860266533,14.284736892535864,6.0732066175460675,36.82464283477831,20.798816444410683,9.042468625846878,0.0,41.1098852397876
roadNet-PA,28.107750976171396,10.950953549216624,0.9854484123417162,30.100854493164732,15.231982127956801,3.438820266096121,30.06527749918424,21.56767346401489,6.843681739598084,0.0,31.028895177422843
roadNet-TX,27.589255272513835,10.894362062613272,2.595033406101699,32.02978369830591,16.288311868033922,4.069892301763245,31.20624847471656,21.286597969692966,8.17739391347423,0.0,32.03806468951225
soc-flixster,41.8827531242034,24.09026902364677,6.339122281446463,58.739872138755004,23.85678385223948,13.07020789450788,63.54620994592346,30.558686001536394,18.45174684383395,0.0,63.21803223342446
soc-lastfm,57.55186143620756,25.507965009749412,7.205777871544905,62.7202953928975,26.469714211151473,16.12347328959187,62.9197446107475,35.05374911950165,25.27513558432466,0.0,64.02087774665772
soc-pokec,115.92332467337143,50.59476674436263,13.668015415468071,119.54247801459563,64.0887708357003,26.565745556223597,122.52601166861422,84.72950236117624,38.38824391061439,0.0,121.16259757155694
wiki-Talk,62.488136131259054,16.979902424517302,5.541096403769474,120.37050308216206,22.95929357929538,9.9675769680871,156.90913424851885,36.07124951984979,12.3483148292155,0.0,158.2728823221757
wiki-topcats,86.89537871376096,42.800169735842466,10.236549503272862,93.09443820449124,53.8030488165979,20.748673930275373,92.19452175364604,66.69711377356884,30.40734121972102,0.0,90.84348462543144


==> Images/tim_TIMEghost/my_tim_int32768.csv <==
2&0.5507142108993299
3&0.5727390080574732
4&0.5466648352826526
5&0.5548172651978809
6&0.5658612250157078
7&0.5806551292036493
8&0.5702483318152386
9&0.5807503759187006
10&0.5808506186956296
11&0.5955152999413175
12&0.5829040181834061
13&0.5812559446256484
14&0.5749215008570204
15&0.5878275700358613
16&0.602318640346924
17&0.5913484645995752
18&0.5933602455247853
19&0.5919891347318712
20&0.59898751901198
21&0.5806464344338768
22&0.5859191439946935
23&0.5910636294534927
24&0.586882954905278
25&0.5857675484491427
26&0.5921893840183463
27&0.6005899966574689
28&0.5908485416314533
29&0.597848795207974
30&0.5906734948688365
31&0.587290517770018
32&0.6173230865042938
33&0.5957857579898302
34&0.6192473880526989
35&0.592526523244984
36&0.5984063847240361
37&0.6079185855823962
38&0.6055490625536863
39&0.5892185933693654
40&0.602719966988117
41&0.6030658460742926
42&0.5986787337541275
43&0.6152566508320403
44&0.6123158490821021
45&0.6095111671956007
46&0.60524166413763
47&0.5877041404833167
48&0.590280711422405
49&0.5984723452834272
50&0.6173948644389772
51&0.6241357303065623
52&0.616073546799811
53&0.5765991364435326
54&0.6156962751807742
55&0.6097860488722651
56&0.6212161240763231
57&0.5911069835128502
58&0.6038889930177426
59&0.6146807856135629
60&0.6132048049169784
61&0.6026613988838259
62&0.6230712715206932
63&0.6358322771811683
64&0.5854354763985586
65&0.599781065824521
66&0.5968511984744129
67&0.6023039406162021
68&0.6341975548557054
69&0.6059036791461888
70&0.6106931328854909
71&0.5967194044221765
72&0.6237699261253078
73&0.6132216019385481
74&0.6114501076198634
75&0.6029871893643751
76&0.5923475841799396
77&0.6123339705541697
78&0.6215486345317872
79&0.6196642338067629
80&0.6321610996962247
81&0.6299778345648939
82&0.612405560486376
83&0.6089513238275306
84&0.6237320279967927
85&0.646392013730011
86&0.6252300573172962
87&0.6064384848473079
88&0.6180761038352669
89&0.6054608167892762
90&0.6217442184833495
91&0.6085694803029005
92&0.6277818591940052
93&0.6217957028547416
94&0.6190869378893631
95&0.6301464815834956
96&0.6203837090098504
97&0.6151388400453918
98&0.6228109297461671
99&0.636190458789297
100&0.639500866533913
101&0.6345623355922618
102&0.6236532069268919
103&0.6272908832533587
104&0.6492981152204539
105&0.6334394289717693
106&0.6252795144507995
107&0.6380418804186901
108&0.627850623104904
109&0.6407410962919512
110&0.632994209324717
111&0.6256174386632047
112&0.6459003739920538
113&0.6196176917139956
114&0.6273490871694984
115&0.6235591337243094
116&0.6302578317714419
117&0.6473772407995937
118&0.6490397681255485
119&0.6310785817294551
120&0.6199186232539544
121&0.6320163511430937
122&0.6313142756355231
123&0.6406900287261856
124&0.6397819425617929
125&0.6429664228894398
126&0.650598812358347
127&0.6583012308757392
128&0.6498303438880723


==> Images/tim_TIMEghost/my_tim_int_ContrGhost32768.csv <==
2&1.0
3&1.0
4&1.0
5&1.0
6&1.0
7&1.0
8&1.0
9&1.0
10&1.0
11&1.0
12&1.0
13&1.0
14&1.0
15&1.0
16&1.0
17&1.0
18&1.0
19&1.0
20&1.0
21&1.0
22&1.0
23&1.0
24&1.0
25&1.0
26&1.0
27&1.0
28&1.0
29&1.0
30&1.0
31&1.0
32&1.0
33&1.0
34&1.0
35&1.0
36&1.0
37&1.0
38&1.0
39&1.0
40&1.0
41&1.0
42&1.0
43&1.0
44&1.0
45&1.0
46&1.0
47&1.0
48&1.0
49&1.0
50&1.0
51&1.0
52&1.0
53&1.0
54&1.0
55&1.0
56&1.0
57&1.0
58&1.0
59&1.0
60&1.0
61&1.0
62&1.0
63&1.0
64&1.0
65&1.0
66&1.0
67&1.0
68&1.0
69&1.0
70&1.0
71&1.0
72&1.0
73&1.0
74&1.0
75&1.0
76&1.0
77&1.0
78&1.0
79&1.0
80&1.0
81&1.0
82&1.0
83&1.0
84&1.0
85&1.0
86&1.0
87&1.0
88&1.0
89&1.0
90&1.0
91&1.0
92&1.0
93&1.0
94&1.0
95&1.0
96&1.0
97&1.0
98&1.0
99&1.0
100&1.0
101&1.0
102&1.0
103&1.0
104&1.0
105&1.0
106&1.0
107&1.0
108&1.0
109&1.0
110&1.0
111&1.0
112&1.0
113&1.0
114&1.0
115&1.0
116&1.0
117&1.0
118&1.0
119&1.0
120&1.0
121&1.0
122&1.0
123&1.0
124&1.0
125&1.0
126&1.0
127&1.0
128&1.0


==> Images/tim_TIMEghost/pp_tim_TIMEghost.csv <==
&Basic&Extended&index
0&1.0&1.0&0.0
1&1.0&1.0&0.0003749531308586427
2&1.0&1.0&0.0007499062617172854
3&1.0&1.0&0.0011248593925759281
4&1.0&1.0&0.0014998125234345708
5&1.0&1.0&0.0018747656542932134
6&1.0&1.0&0.0022497187851518562
7&1.0&1.0&0.0026246719160104987
8&1.0&1.0&0.0029996250468691415
9&1.0&1.0&0.003374578177727784
10&1.0&1.0&0.0037495313085864268
11&1.0&1.0&0.004124484439445069
12&1.0&1.0&0.0044994375703037125
13&1.0&1.0&0.004874390701162355
14&1.0&1.0&0.005249343832020997
15&1.0&1.0&0.00562429696287964
16&1.0&1.0&0.005999250093738283
17&1.0&1.0&0.006374203224596925
18&1.0&1.0&0.006749156355455568
19&1.0&1.0&0.007124109486314211
20&1.0&1.0&0.0074990626171728535
21&1.0&1.0&0.007874015748031496
22&1.0&1.0&0.008248968878890138
23&1.0&1.0&0.00862392200974878
24&1.0&1.0&0.008998875140607425
25&1.0&1.0&0.009373828271466067
26&1.0&1.0&0.00974878140232471
27&1.0&1.0&0.010123734533183352
28&1.0&1.0&0.010498687664041995
29&1.0&1.0&0.010873640794900637
30&1.0&1.0&0.01124859392575928
31&1.0&1.0&0.011623547056617924
32&1.0&1.0&0.011998500187476566
33&1.0&1.0&0.012373453318335208
34&1.0&1.0&0.01274840644919385
35&1.0&1.0&0.013123359580052493
36&1.0&1.0&0.013498312710911136
37&1.0&1.0&0.013873265841769778
38&1.0&1.0&0.014248218972628422
39&1.0&1.0&0.014623172103487065
40&1.0&1.0&0.014998125234345707
41&1.0&1.0&0.01537307836520435
42&1.0&1.0&0.015748031496062992
43&1.0&1.0&0.016122984626921636
44&1.0&1.0&0.016497937757780277
45&1.0&1.0&0.01687289088863892
46&1.0&1.0&0.01724784401949756
47&1.0&1.0&0.017622797150356206
48&1.0&1.0&0.01799775028121485
49&1.0&1.0&0.01837270341207349
50&1.0&1.0&0.018747656542932135
51&1.0&1.0&0.019122609673790775
52&1.0&1.0&0.01949756280464942
53&1.0&1.0&0.01987251593550806
54&1.0&1.0&0.020247469066366704
55&1.0&1.0&0.02062242219722535
56&1.0&1.0&0.02099737532808399
57&1.0&1.0&0.021372328458942633
58&1.0&1.0&0.021747281589801274
59&1.0&1.0&0.022122234720659918
60&1.0&1.0&0.02249718785151856
61&1.0&1.0&0.022872140982377203
62&1.0&1.0&0.023247094113235847
63&1.0&1.0&0.023622047244094488
64&1.0&1.0&0.023997000374953132
65&1.0&1.0&0.024371953505811773
66&1.0&1.0&0.024746906636670417
67&1.0&1.0&0.025121859767529058
68&1.0&1.0&0.0254968128983877
69&1.0&1.0&0.025871766029246346
70&1.0&1.0&0.026246719160104987
71&1.0&1.0&0.02662167229096363
72&1.0&1.0&0.02699662542182227
73&1.0&1.0&0.027371578552680915
74&1.0&1.0&0.027746531683539556
75&1.0&1.0&0.0281214848143982
76&1.0&1.0&0.028496437945256844
77&1.0&1.0&0.028871391076115485
78&1.0&1.0&0.02924634420697413
79&1.0&1.0&0.02962129733783277
80&1.0&1.0&0.029996250468691414
81&1.0&1.0&0.030371203599550055
82&1.0&1.0&0.0307461567304087
83&1.0&1.0&0.031121109861267343
84&1.0&1.0&0.031496062992125984
85&1.0&1.0&0.031871016122984624
86&1.0&1.0&0.03224596925384327
87&1.0&1.0&0.03262092238470191
88&1.0&1.0&0.032995875515560553
89&1.0&1.0&0.033370828646419194
90&1.0&1.0001892084528874&0.03374578177727784
91&1.0&1.00026855731013&0.03412073490813648
92&1.0&1.0003137777864939&0.03449568803899512
93&1.0&1.0008367200573751&0.03487064116985377
94&1.0&1.0010807487903546&0.03524559430071241
95&1.0&1.0015644045557945&0.03562054743157105
96&1.0&1.0021973201797585&0.0359955005624297
97&1.0&1.0027259145355896&0.03637045369328834
98&1.0&1.0032863026903864&0.03674540682414698
99&1.0&1.003888456125841&0.03712035995500562
100&1.0&1.0042206471028006&0.03749531308586427
101&1.0&1.0044465618548515&0.03787026621672291
102&1.0&1.0055004273980748&0.03824521934758155
103&1.0&1.0056004791853848&0.0386201724784402
104&1.0&1.0062101198193254&0.03899512560929884
105&1.0&1.0063824696709547&0.03937007874015748
106&1.0&1.006534393190211&0.03974503187101612
107&1.0&1.0070946085094115&0.04011998500187477
108&1.0&1.0074532458387082&0.04049493813273341
109&1.0&1.00750931438751&0.04086989126359205
110&1.0&1.0083536061820262&0.0412448443944507
111&1.0&1.0083730629332783&0.04161979752530934
112&1.0&1.0086424003043863&0.04199475065616798
113&1.0&1.0088799661229673&0.04236970378702662
114&1.0&1.0092199270959903&0.04274465691788527
115&1.0&1.0093741748085556&0.04311961004874391
116&1.0&1.009774322070116&0.04349456317960255
117&1.0&1.0106345759440223&0.043869516310461196
118&1.0&1.010969729266042&0.044244469441319836
119&1.0&1.01153274417237&0.04461942257217848
120&1.0&1.0121216970375855&0.04499437570303712
121&1.0&1.0126484800646864&0.045369328833895765
122&1.0&1.0128649085940349&0.045744281964754406
123&1.0&1.0131514413907103&0.04611923509561305
124&1.0&1.0131796622596978&0.046494188226471694
125&1.0&1.0132797246089897&0.046869141357330335
126&1.0&1.0136270795873121&0.047244094488188976
127&1.0&1.0137445066471158&0.047619047619047616
128&1.0&1.013880274611288&0.047994000749906264
129&1.0&1.0143437751842252&0.048368953880764905
130&1.0&1.0144090483201713&0.048743907011623545
131&1.0&1.0144544125961406&0.04911886014248219
132&1.0&1.01486635387787&0.049493813273340834
133&1.0&1.014866760168303&0.049868766404199474
134&1.0&1.015141337427686&0.050243719535058115
135&1.0&1.0152405997853957&0.05061867266591676
136&1.0&1.0153591729882094&0.0509936257967754
137&1.0&1.0155840907847533&0.051368578927634044
138&1.0&1.0156036934585266&0.05174353205849269
139&1.0&1.0156958651654768&0.05211848518935133
140&1.0&1.015741264796778&0.05249343832020997
141&1.0&1.015825890154125&0.052868391451068614
142&1.0&1.0158660315152443&0.05324334458192726
143&1.0&1.0158878913097316&0.0536182977127859
144&1.0&1.0162311106135107&0.05399325084364454
145&1.0&1.016382995060275&0.05436820397450319
146&1.0&1.0164913767981563&0.05474315710536183
147&1.0&1.0165988586592292&0.05511811023622047
148&1.0&1.0173034205689173&0.05549306336707911
149&1.0&1.017586041079893&0.05586801649793776
150&1.0&1.0180468100894087&0.0562429696287964
151&1.0&1.0183492579567823&0.05661792275965504
152&1.0&1.0184111172238857&0.05699287589051369
153&1.0&1.0184292105304895&0.05736782902137233
154&1.0&1.0185680734467297&0.05774278215223097
155&1.0&1.0186049901352945&0.05811773528308961
156&1.0&1.0190282177275831&0.05849268841394826
157&1.0&1.0191949154900575&0.0588676415448069
158&1.0&1.0192606380909344&0.05924259467566554
159&1.0&1.019546298445115&0.05961754780652419
160&1.0&1.019623797712708&0.05999250093738283
161&1.0&1.0198217331145218&0.06036745406824147
162&1.0&1.0198658792509687&0.06074240719910011
163&1.0&1.0206379965715138&0.06111736032995876
164&1.0&1.022076299309235&0.0614923134608174
165&1.0&1.022359781237805&0.06186726659167604
166&1.0&1.022620405740595&0.062242219722534686
167&1.0&1.022653147110655&0.06261717285339333
168&1.0&1.0228567153291497&0.06299212598425197
169&1.0&1.022931419927444&0.06336707911511061
170&1.0&1.0231559073216447&0.06374203224596925
171&1.0&1.0233447009011682&0.06411698537682789
172&1.0&1.0234020139777762&0.06449193850768654
173&1.0&1.0234369657521898&0.06486689163854518
174&1.0&1.0237166716120556&0.06524184476940383
175&1.0&1.0238538117527696&0.06561679790026247
176&1.0&1.024029326437357&0.06599175103112111
177&1.0&1.0240336941965427&0.06636670416197975
178&1.0&1.0240342934206725&0.06674165729283839
179&1.0&1.0245599159817704&0.06711661042369704
180&1.0&1.0246477926964148&0.06749156355455568
181&1.0&1.024875097308563&0.06786651668541432
182&1.0&1.0249606365283148&0.06824146981627296
183&1.0&1.0251401894234122&0.0686164229471316
184&1.0&1.0251877404557561&0.06899137607799025
185&1.0&1.0254697924142147&0.06936632920884889
186&1.0&1.0255542010926002&0.06974128233970754
187&1.0&1.0256491909991337&0.07011623547056618
188&1.0&1.025859256186921&0.07049118860142482
189&1.0&1.0265278739991757&0.07086614173228346
190&1.0&1.0266155208025967&0.0712410948631421
191&1.0&1.0267169673064924&0.07161604799400074
192&1.0&1.026721300532475&0.0719910011248594
193&1.0&1.0269180368494368&0.07236595425571804
194&1.0&1.0271651353642215&0.07274090738657668
195&1.0&1.0271926520441574&0.07311586051743532
196&1.0&1.0272521064982776&0.07349081364829396
197&1.0&1.0277047353939308&0.0738657667791526
198&1.0&1.0281883077373213&0.07424071991001124
199&1.0&1.0282785697346575&0.0746156730408699
200&1.0&1.0284229862069716&0.07499062617172854
201&1.0&1.0287360750768493&0.07536557930258718
202&1.0&1.028989205845101&0.07574053243344582
203&1.0&1.0290093419713273&0.07611548556430446
204&1.0&1.0294449677507496&0.0764904386951631
205&1.0&1.0295061852897671&0.07686539182602174
206&1.0&1.0295158894778627&0.0772403449568804
207&1.0&1.0297111256132834&0.07761529808773904
208&1.0&1.029721716703024&0.07799025121859768
209&1.0&1.0299972317272597&0.07836520434945632
210&1.0&1.0301585948158252&0.07874015748031496
211&1.0&1.0306254639670456&0.0791151106111736
212&1.0&1.030635980406945&0.07949006374203224
213&1.0&1.03065397436338&0.0798650168728909
214&1.0&1.0306708616256774&0.08023997000374954
215&1.0&1.030718607596307&0.08061492313460818
216&1.0&1.0309179389950953&0.08098987626546682
217&1.0&1.0309288751898058&0.08136482939632546
218&1.0&1.0310888956278952&0.0817397825271841
219&1.0&1.0314340855481412&0.08211473565804274
220&1.0&1.0315056551784823&0.0824896887889014
221&1.0&1.0319056467143548&0.08286464191976003
222&1.0&1.031970738645985&0.08323959505061868
223&1.0&1.0323033023439656&0.08361454818147732
224&1.0&1.0323491120649324&0.08398950131233596
225&1.0&1.0323728892596413&0.0843644544431946
226&1.0&1.0323743740869902&0.08473940757405324
227&1.0&1.0324415291762052&0.08511436070491189
228&1.0&1.032468984016989&0.08548931383577053
229&1.0&1.0325083359959364&0.08586426696662917
230&1.0&1.032805110135479&0.08623922009748781
231&1.0&1.0328285166324978&0.08661417322834646
232&1.0&1.0330546205902211&0.0869891263592051
233&1.0&1.0330874999193462&0.08736407949006374
234&1.0&1.0332456657781643&0.08773903262092239
235&1.0&1.0332517242518455&0.08811398575178103
236&1.0&1.0334425974883266&0.08848893888263967
237&1.0&1.0334969424972542&0.08886389201349831
238&1.0&1.0335004740633125&0.08923884514435695
239&1.0&1.03381465446852&0.0896137982752156
240&1.0&1.0345688019845323&0.08998875140607424
241&1.0&1.0345785166852137&0.09036370453693289
242&1.0&1.0346676992280504&0.09073865766779153
243&1.0&1.0348035930407549&0.09111361079865017
244&1.0&1.0348094600034181&0.09148856392950881
245&1.0&1.0349249690108022&0.09186351706036745
246&1.0&1.0351205059424586&0.0922384701912261
247&1.0&1.0353008080992467&0.09261342332208473
248&1.0&1.0357672889677936&0.09298837645294339
249&1.0&1.0360102438490606&0.09336332958380203
250&1.0&1.0360968781768678&0.09373828271466067
251&1.0&1.036126540735781&0.09411323584551931
252&1.0&1.0365585702936564&0.09448818897637795
253&1.0&1.0367235140628828&0.09486314210723659
254&1.0&1.0367976769100886&0.09523809523809523
255&1.0&1.0368168384832046&0.09561304836895389
256&1.0&1.0368300804080623&0.09598800149981253
257&1.0&1.0368912024986983&0.09636295463067117
258&1.0&1.0371702165820198&0.09673790776152981
259&1.0&1.0371955909526889&0.09711286089238845
260&1.0&1.037505954883004&0.09748781402324709
261&1.0&1.037531347926842&0.09786276715410573
262&1.0&1.0375571305557394&0.09823772028496439
263&1.0&1.0377145085803434&0.09861267341582303
264&1.0&1.0378359717796073&0.09898762654668167
265&1.0&1.0378563265697547&0.09936257967754031
266&1.0&1.0378860381846349&0.09973753280839895
267&1.0&1.037973898931614&0.10011248593925759
268&1.0&1.0382559721928&0.10048743907011623
269&1.0&1.0383132962797474&0.10086239220097488
270&1.0&1.0387409996321018&0.10123734533183353
271&1.0&1.0387452907452905&0.10161229846269217
272&1.0&1.039058607261205&0.1019872515935508
273&1.0&1.0391141545959683&0.10236220472440945
274&1.0&1.03914554374489&0.10273715785526809
275&1.0&1.0392259828788835&0.10311211098612673
276&1.0&1.0393236569764528&0.10348706411698538
277&1.0&1.039417180291853&0.10386201724784402
278&1.0&1.0394946584687283&0.10423697037870266
279&1.0&1.0400019554028481&0.1046119235095613
280&1.0&1.0403379904506855&0.10498687664041995
281&1.0&1.0403495826736326&0.10536182977127859
282&1.0&1.0406399114819853&0.10573678290213723
283&1.0&1.0407530702175563&0.10611173603299588
284&1.0&1.040837058563084&0.10648668916385452
285&1.0&1.040883376064447&0.10686164229471316
286&1.0&1.040956833610862&0.1072365954255718
287&1.0&1.0411731052399575&0.10761154855643044
288&1.0&1.0412866155020692&0.10798650168728909
289&1.0&1.0413197713987377&0.10836145481814773
290&1.0&1.0413864724400648&0.10873640794900638
291&1.0&1.0419012839524415&0.10911136107986502
292&1.0&1.041928782301272&0.10948631421072366
293&1.0&1.0420817153469526&0.1098612673415823
294&1.0&1.0422062533445455&0.11023622047244094
295&1.0&1.0423068496152055&0.11061117360329958
296&1.0&1.0423990966623775&0.11098612673415822
297&1.0&1.0424936579774637&0.11136107986501688
298&1.0&1.0427068586977715&0.11173603299587552
299&1.0&1.0428052045461649&0.11211098612673416
300&1.0&1.042862689271386&0.1124859392575928
301&1.0&1.0429107940216382&0.11286089238845144
302&1.0&1.0430569995077688&0.11323584551931008
303&1.0&1.043283064769279&0.11361079865016872
304&1.0&1.0437688525267552&0.11398575178102738
305&1.0&1.0437948973826523&0.11436070491188602
306&1.0&1.0438595623930946&0.11473565804274466
307&1.0&1.0438774178265304&0.1151106111736033
308&1.0&1.043943006422615&0.11548556430446194
309&1.0&1.04417205331515&0.11586051743532058
310&1.0&1.0443973358591556&0.11623547056617922
311&1.0&1.0445129797721404&0.11661042369703788
312&1.0&1.044562175129948&0.11698537682789652
313&1.0&1.0446171455233402&0.11736032995875516
314&1.0&1.0447180037253982&0.1177352830896138
315&1.0&1.0448116352298016&0.11811023622047244
316&1.0&1.044822345878043&0.11848518935133108
317&1.0&1.0448431714223483&0.11886014248218972
318&1.0&1.0450945361287318&0.11923509561304838
319&1.0&1.0451478327743084&0.11961004874390702
320&1.0&1.0452179500910357&0.11998500187476566
321&1.0&1.0453002399930367&0.1203599550056243
322&1.0&1.045456085851454&0.12073490813648294
323&1.0&1.0454865113008143&0.12110986126734158
324&1.0&1.0455001638769905&0.12148481439820022
325&1.0&1.0455243086975425&0.12185976752905887
326&1.0&1.0456327818656166&0.12223472065991751
327&1.0&1.0456956832069264&0.12260967379077616
328&1.0&1.0457056295679314&0.1229846269216348
329&1.0&1.0457174852750981&0.12335958005249344
330&1.0&1.0457244129375276&0.12373453318335208
331&1.0&1.0457820581232011&0.12410948631421072
332&1.0&1.0458352359420418&0.12448443944506937
333&1.0&1.046043943897941&0.12485939257592801
334&1.0&1.046176569134933&0.12523434570678665
335&1.0&1.0461838598431608&0.1256092988376453
336&1.0&1.0461850911086348&0.12598425196850394
337&1.0&1.0462597450061317&0.12635920509936258
338&1.0&1.0463510716431863&0.12673415823022122
339&1.0&1.0465141986833055&0.12710911136107986
340&1.0&1.0467674702483307&0.1274840644919385
341&1.0&1.0468804117119441&0.12785901762279714
342&1.0&1.0471634078518097&0.12823397075365578
343&1.0&1.0472395189802186&0.12860892388451445
344&1.0&1.0474856473430303&0.1289838770153731
345&1.0&1.0475646034192323&0.12935883014623173
346&1.0&1.0476392116240656&0.12973378327709037
347&1.0&1.0476893547910824&0.130108736407949
348&1.0&1.0477130780392403&0.13048368953880765
349&1.0&1.0477738580577123&0.1308586426696663
350&1.0&1.0478868929767091&0.13123359580052493
351&1.0&1.0482219426187438&0.13160854893138357
352&1.0&1.048231341669875&0.13198350206224221
353&1.0&1.0482325246973774&0.13235845519310085
354&1.0&1.048256544849033&0.1327334083239595
355&1.0&1.0483372990540305&0.13310836145481814
356&1.0&1.0484665292514561&0.13348331458567678
357&1.0&1.048510582843739&0.13385826771653545
358&1.0&1.048529520626897&0.13423322084739409
359&1.0&1.0486689368894633&0.13460817397825273
360&1.0&1.0487087328033444&0.13498312710911137
361&1.0&1.0488468096070875&0.13535808023997
362&1.0&1.0488828359387337&0.13573303337082865
363&1.0&1.0490053713072263&0.1361079865016873
364&1.0&1.0491518212257431&0.13648293963254593
365&1.0&1.0494454030071483&0.13685789276340457
366&1.0&1.04957882864036&0.1372328458942632
367&1.0&1.0497279882637633&0.13760779902512185
368&1.0&1.0500718914776932&0.1379827521559805
369&1.0&1.0501075155126007&0.13835770528683913
370&1.0&1.050172510096042&0.13873265841769777
371&1.0&1.0502893708421588&0.13910761154855644
372&1.0&1.0503669112741831&0.13948256467941508
373&1.0&1.050551416277658&0.13985751781027372
374&1.0&1.0505686680430304&0.14023247094113236
375&1.0&1.050769572421804&0.140607424071991
376&1.0&1.0509250501305285&0.14098237720284965
377&1.0&1.051011032317208&0.1413573303337083
378&1.0&1.05101879888973&0.14173228346456693
379&1.0&1.05114859923847&0.14210723659542557
380&1.0&1.0512033212965166&0.1424821897262842
381&1.0&1.0512806138537543&0.14285714285714285
382&1.0&1.051446748326551&0.1432320959880015
383&1.0&1.0516923730388381&0.14360704911886013
384&1.0&1.051844755784404&0.1439820022497188
385&1.0&1.052000866893589&0.14435695538057744
386&1.0&1.0523557958435668&0.14473190851143608
387&1.0&1.0523592252915561&0.14510686164229472
388&1.0&1.0524517519974337&0.14548181477315336
389&1.0&1.0525803986941726&0.145856767904012
390&1.0&1.0526292247076674&0.14623172103487064
391&1.0&1.0527142216240462&0.14660667416572928
392&1.0&1.052726796909668&0.14698162729658792
393&1.0&1.0527557837102801&0.14735658042744657
394&1.0&1.0527566489502775&0.1477315335583052
395&1.0&1.0528489274927049&0.14810648668916385
396&1.0&1.0530483710375806&0.1484814398200225
397&1.0&1.0531587530706237&0.14885639295088113
398&1.0&1.053197039125837&0.1492313460817398
399&1.0&1.05322710230316&0.14960629921259844
400&1.0&1.0534796985210957&0.14998125234345708
401&1.0&1.0534973537405234&0.15035620547431572
402&1.0&1.0535305622206366&0.15073115860517436
403&1.0&1.0536134350645365&0.151106111736033
404&1.0&1.0536251189343484&0.15148106486689164
405&1.0&1.0536541260530143&0.15185601799775028
406&1.0&1.053741717552293&0.15223097112860892
407&1.0&1.0537574546619282&0.15260592425946756
408&1.0&1.0537731994032065&0.1529808773903262
409&1.0&1.0539131419031247&0.15335583052118484
410&1.0&1.054211529942023&0.15373078365204348
411&1.0&1.0542912466960677&0.15410573678290213
412&1.0&1.0549852042316523&0.1544806899137608
413&1.0&1.0551395025880572&0.15485564304461943
414&1.0&1.0551766036446284&0.15523059617547807
415&1.0&1.055354210480827&0.15560554930633672
416&1.0&1.055399605968508&0.15598050243719536
417&1.0&1.055641636946047&0.156355455568054
418&1.0&1.0556802119618895&0.15673040869891264
419&1.0&1.0556816343307402&0.15710536182977128
420&1.0&1.0558083634562103&0.15748031496062992
421&1.0&1.0558523398038888&0.15785526809148856
422&1.0&1.0558891241222135&0.1582302212223472
423&1.0&1.0561589102074198&0.15860517435320584
424&1.0&1.05628464786147&0.15898012748406448
425&1.0&1.056299780971982&0.15935508061492312
426&1.0&1.056688653754456&0.1597300337457818
427&1.0&1.056750498266149&0.16010498687664043
428&1.0&1.056764508382368&0.16047994000749907
429&1.0&1.056968489935273&0.1608548931383577
430&1.0&1.057080249248756&0.16122984626921635
431&1.0&1.0574851058435797&0.161604799400075
432&1.0&1.0575574407000976&0.16197975253093364
433&1.0&1.0576513527009959&0.16235470566179228
434&1.0&1.0576582647129364&0.16272965879265092
435&1.0&1.0585234853986856&0.16310461192350956
436&1.0&1.0586080340309043&0.1634795650543682
437&1.0&1.0588834495376551&0.16385451818522684
438&1.0&1.0590907805029846&0.16422947131608548
439&1.0&1.0591127419654083&0.16460442444694412
440&1.0&1.0593009566637677&0.1649793775778028
441&1.0&1.0593157068197618&0.16535433070866143
442&1.0&1.059402661844789&0.16572928383952007
443&1.0&1.0594166659144044&0.1661042369703787
444&1.0&1.0594637150928543&0.16647919010123735
445&1.0&1.0597774519106358&0.166854143232096
446&1.0&1.0597924665781275&0.16722909636295463
447&1.0&1.059827983132143&0.16760404949381327
448&1.0&1.0602184240972161&0.1679790026246719
449&1.0&1.0602803911032261&0.16835395575553055
450&1.0&1.0603281149027537&0.1687289088863892
451&1.0&1.0604628983255824&0.16910386201724784
452&1.0&1.060601024937282&0.16947881514810648
453&1.0&1.060641518072902&0.16985376827896512
454&1.0&1.060656789804851&0.17022872140982379
455&1.0&1.0606806319816735&0.17060367454068243
456&1.0&1.0610448441311282&0.17097862767154107
457&1.0&1.0611278114767297&0.1713535808023997
458&1.0&1.0612124772064242&0.17172853393325835
459&1.0&1.0612781621222664&0.172103487064117
460&1.0&1.0615174438757826&0.17247844019497563
461&1.0&1.0615439380605352&0.17285339332583427
462&1.0&1.0619244535566597&0.1732283464566929
463&1.0&1.0621872187218722&0.17360329958755155
464&1.0&1.0622938768008658&0.1739782527184102
465&1.0&1.0629103224973433&0.17435320584926883
466&1.0&1.0629440389294404&0.17472815898012747
467&1.0&1.0630063348967533&0.17510311211098611
468&1.0&1.0630122688600618&0.17547806524184478
469&1.0&1.0630218918761976&0.17585301837270342
470&1.0&1.063061783792227&0.17622797150356206
471&1.0&1.063105289029554&0.1766029246344207
472&1.0&1.0632346446199026&0.17697787776527935
473&1.0&1.0633022325578483&0.177352830896138
474&1.0&1.063393823665862&0.17772778402699663
475&1.0&1.0637753911415575&0.17810273715785527
476&1.0&1.0640077490879267&0.1784776902887139
477&1.0&1.0640455120101138&0.17885264341957255
478&1.0&1.06410985957924&0.1792275965504312
479&1.0&1.0645235493702914&0.17960254968128983
480&1.0&1.0647325223735258&0.17997750281214847
481&1.0&1.064946293228931&0.1803524559430071
482&1.0&1.0649463803575319&0.18072740907386578
483&1.0&1.0650124094980191&0.18110236220472442
484&1.0&1.0651461815186405&0.18147731533558306
485&1.0&1.0651610224120411&0.1818522684664417
486&1.0&1.0654372224540147&0.18222722159730034
487&1.0&1.0655980232040219&0.18260217472815898
488&1.0&1.065711574653898&0.18297712785901762
489&1.0&1.065852716068632&0.18335208098987626
490&1.0&1.0658576176857077&0.1837270341207349
491&1.0&1.0658870967741936&0.18410198725159355
492&1.0&1.0662049965832106&0.1844769403824522
493&1.0&1.0662722740168817&0.18485189351331083
494&1.0&1.066381499799492&0.18522684664416947
495&1.0&1.0664102652945726&0.1856017997750281
496&1.0&1.066495959030167&0.18597675290588678
497&1.0&1.0666727280992863&0.18635170603674542
498&1.0&1.0668972586658114&0.18672665916760406
499&1.0&1.0669178885336594&0.1871016122984627
500&1.0&1.0671575270492575&0.18747656542932134
501&1.0&1.0673293514777704&0.18785151856017998
502&1.0&1.0674465539536178&0.18822647169103862
503&1.0&1.0676400082552349&0.18860142482189726
504&1.0&1.067701879954458&0.1889763779527559
505&1.0&1.067720479748703&0.18935133108361454
506&1.0&1.0678470823045316&0.18972628421447318
507&1.0&1.0680007704350487&0.19010123734533182
508&1.0&1.0687552905146422&0.19047619047619047
509&1.0&1.0690135695778649&0.1908511436070491
510&1.0&1.0691060442496727&0.19122609673790777
511&1.0&1.0691219048942624&0.19160104986876642
512&1.0&1.0692062442317853&0.19197600299962506
513&1.0&1.0692211260696574&0.1923509561304837
514&1.0&1.0692574522397895&0.19272590926134234
515&1.0&1.0694114377041204&0.19310086239220098
516&1.0&1.0694808270422316&0.19347581552305962
517&1.0&1.0696945247981318&0.19385076865391826
518&1.0&1.0698186681351534&0.1942257217847769
519&1.0&1.0698657016644317&0.19460067491563554
520&1.0&1.0698835819429207&0.19497562804649418
521&1.0&1.0700414157936862&0.19535058117735282
522&1.0&1.0700495223553752&0.19572553430821146
523&1.0&1.0700944217235362&0.1961004874390701
524&1.0&1.070154865936165&0.19647544056992877
525&1.0&1.0701572299266848&0.1968503937007874
526&1.0&1.070209349560242&0.19722534683164605
527&1.0&1.0703346285384874&0.1976002999625047
528&1.0&1.0704162503516446&0.19797525309336333
529&1.0&1.0705110192284533&0.19835020622422198
530&1.0&1.0705795162120433&0.19872515935508062
531&1.0&1.0706541064083854&0.19910011248593926
532&1.0&1.0708418639760404&0.1994750656167979
533&1.0&1.0708686777291259&0.19985001874765654
534&1.0&1.0709368940872326&0.20022497187851518
535&1.0&1.0709732988802756&0.20059992500937382
536&1.0&1.071175326305221&0.20097487814023246
537&1.0&1.07119620677796&0.2013498312710911
538&1.0&1.071493874565734&0.20172478440194977
539&1.0&1.0715597324487203&0.2020997375328084
540&1.0&1.0716219023317968&0.20247469066366705
541&1.0&1.0716705834036824&0.2028496437945257
542&1.0&1.0720647098065381&0.20322459692538433
543&1.0&1.072144906743185&0.20359955005624297
544&1.0&1.072227357072806&0.2039745031871016
545&1.0&1.07285734561002&0.20434945631796025
546&1.0&1.0731339427511948&0.2047244094488189
547&1.0&1.07325776745776&0.20509936257967754
548&1.0&1.0732965509743704&0.20547431571053618
549&1.0&1.0734277160506842&0.20584926884139482
550&1.0&1.07351170133125&0.20622422197225346
551&1.0&1.0737032459870273&0.2065991751031121
552&1.0&1.07395816952351&0.20697412823397077
553&1.0&1.07398535862389&0.2073490813648294
554&1.0&1.074332345859823&0.20772403449568805
555&1.0&1.0746389122496087&0.2080989876265467
556&1.0&1.0746643766544812&0.20847394075740533
557&1.0&1.0747968496713631&0.20884889388826397
558&1.0&1.075080232342254&0.2092238470191226
559&1.0&1.0751136469313962&0.20959880014998125
560&1.0&1.0751279083018934&0.2099737532808399
561&1.0&1.0757171970528296&0.21034870641169853
562&1.0&1.0757783118588247&0.21072365954255717
563&1.0&1.0764047243173713&0.21109861267341581
564&1.0&1.0764048539356124&0.21147356580427445
565&1.0&1.0764426967532643&0.2118485189351331
566&1.0&1.0765187591325278&0.21222347206599176
567&1.0&1.076761501317202&0.2125984251968504
568&1.0&1.0774035099133095&0.21297337832770905
569&1.0&1.0774643646319266&0.21334833145856769
570&1.0&1.0775121328640063&0.21372328458942633
571&1.0&1.07781011658539&0.21409823772028497
572&1.0&1.077944751952822&0.2144731908511436
573&1.0&1.0780390051887634&0.21484814398200225
574&1.0&1.0782310279792346&0.2152230971128609
575&1.0&1.0782427355506972&0.21559805024371953
576&1.0&1.0790257382916093&0.21597300337457817
577&1.0&1.0790610316348834&0.2163479565054368
578&1.0&1.0790800327085368&0.21672290963629545
579&1.0&1.0793731183703328&0.2170978627671541
580&1.0&1.0795385452334476&0.21747281589801276
581&1.0&1.0795523755554262&0.2178477690288714
582&1.0&1.079790175538386&0.21822272215973004
583&1.0&1.0800153808508404&0.21859767529058868
584&1.0&1.080068721755654&0.21897262842144732
585&1.0&1.0801195163939292&0.21934758155230596
586&1.0&1.0803572929096013&0.2197225346831646
587&1.0&1.080439505866286&0.22009748781402325
588&1.0&1.0807032636163234&0.2204724409448819
589&1.0&1.0807400607154407&0.22084739407574053
590&1.0&1.080784098373012&0.22122234720659917
591&1.0&1.0808628446187565&0.2215973003374578
592&1.0&1.0810831220669939&0.22197225346831645
593&1.0&1.081154661457251&0.2223472065991751
594&1.0&1.0811720248381156&0.22272215973003376
595&1.0&1.0812152878182053&0.2230971128608924
596&1.0&1.081688189599723&0.22347206599175104
597&1.0&1.081693104399252&0.22384701912260968
598&1.0&1.0817783721983736&0.22422197225346832
599&1.0&1.0817840272991648&0.22459692538432696
600&1.0&1.0818107795380196&0.2249718785151856
601&1.0&1.0819772688100093&0.22534683164604424
602&1.0&1.0821603677399374&0.22572178477690288
603&1.0&1.082560704856505&0.22609673790776152
604&1.0&1.0827056073249133&0.22647169103862017
605&1.0&1.0828516853156174&0.2268466441694788
606&1.0&1.082865022835672&0.22722159730033745
607&1.0&1.0831421760446185&0.2275965504311961
608&1.0&1.0831897688049097&0.22797150356205476
609&1.0&1.083308669694341&0.2283464566929134
610&1.0&1.0833284213031595&0.22872140982377204
611&1.0&1.0835962779684005&0.22909636295463068
612&1.0&1.0837998670023816&0.22947131608548932
613&1.0&1.0839927615810472&0.22984626921634796
614&1.0&1.084148803045486&0.2302212223472066
615&1.0&1.0845759031714721&0.23059617547806524
616&1.0&1.0850548316550208&0.23097112860892388
617&1.0&1.0851732571909205&0.23134608173978252
618&1.0&1.085299570570618&0.23172103487064116
619&1.0&1.0858110925771476&0.2320959880014998
620&1.0&1.0858142836164277&0.23247094113235844
621&1.0&1.0860939165136159&0.23284589426321708
622&1.0&1.0862274362087156&0.23322084739407575
623&1.0&1.086311156112447&0.2335958005249344
624&1.0&1.086670738145269&0.23397075365579303
625&1.0&1.0867971114730446&0.23434570678665168
626&1.0&1.08711824662214&0.23472065991751032
627&1.0&1.0871596262876309&0.23509561304836896
628&1.0&1.0878209458283137&0.2354705661792276
629&1.0&1.0879558744185367&0.23584551931008624
630&1.0&1.0885313075506446&0.23622047244094488
631&1.0&1.088550227774386&0.23659542557180352
632&1.0&1.0892052496843465&0.23697037870266216
633&1.0&1.0892671153306894&0.2373453318335208
634&1.0&1.0895784302793055&0.23772028496437944
635&1.0&1.0897165574852323&0.23809523809523808
636&1.0&1.0898975980114018&0.23847019122609675
637&1.0&1.0900908169491357&0.2388451443569554
638&1.0&1.0903401979747411&0.23922009748781403
639&1.0&1.0906572358120787&0.23959505061867267
640&1.0&1.090702103797664&0.2399700037495313
641&1.0&1.0909241242455145&0.24034495688038995
642&1.0&1.0910172008626036&0.2407199100112486
643&1.0&1.0911801682731053&0.24109486314210724
644&1.0&1.0915718986318768&0.24146981627296588
645&1.0&1.0916543256556495&0.24184476940382452
646&1.0&1.0919250502673372&0.24221972253468316
647&1.0&1.0920328565222288&0.2425946756655418
648&1.0&1.092061760963652&0.24296962879640044
649&1.0&1.092240328123268&0.24334458192725908
650&1.0&1.0922407621565065&0.24371953505811775
651&1.0&1.0927368466861045&0.2440944881889764
652&1.0&1.0929971695755525&0.24446944131983503
653&1.0&1.0932041670176622&0.24484439445069367
654&1.0&1.0933266035252318&0.2452193475815523
655&1.0&1.0933319020620067&0.24559430071241095
656&1.0&1.0934166933846317&0.2459692538432696
657&1.0&1.0936280056230683&0.24634420697412823
658&1.0&1.0936832603095623&0.24671916010498687
659&1.0&1.0936873782476033&0.24709411323584551
660&1.0&1.0938385650644344&0.24746906636670415
661&1.0&1.0940398130221318&0.2478440194975628
662&1.0&1.0945270096691502&0.24821897262842144
663&1.0&1.0947235113269957&0.24859392575928008
664&1.0&1.0948082963658978&0.24896887889013875
665&1.0&1.0949616816392544&0.24934383202099739
666&1.0&1.0952182310416607&0.24971878515185603
667&1.0&1.095225357763809&0.25009373828271464
668&1.0&1.095591247232176&0.2504686914135733
669&1.0&1.095996098598007&0.2508436445444319
670&1.0&1.0960645372793376&0.2512185976752906
671&1.0&1.096884723662765&0.25159355080614926
672&1.0&1.09695185549826&0.25196850393700787
673&1.0&1.0972366526882393&0.25234345706786654
674&1.0&1.0982864358436633&0.25271841019872515
675&1.0&1.098964559454328&0.2530933633295838
676&1.0&1.0990008004151604&0.25346831646044243
677&1.0&1.099294055799632&0.2538432695913011
678&1.0&1.0993707768031546&0.2542182227221597
679&1.0&1.0995518468573513&0.2545931758530184
680&1.0&1.10023480624282&0.254968128983877
681&1.0&1.1007468597940477&0.25534308211473566
682&1.0&1.1009502902862423&0.2557180352455943
683&1.0&1.1016351745321487&0.25609298837645295
684&1.0&1.1016595339204767&0.25646794150731156
685&1.0&1.102048147686167&0.2568428946381702
686&1.0&1.1020927332729067&0.2572178477690289
687&1.0&1.1026632723000096&0.2575928008998875
688&1.0&1.1028699561935804&0.2579677540307462
689&1.0&1.1029213232940391&0.2583427071616048
690&1.0&1.1031496472722138&0.25871766029246346
691&1.0&1.1031862269355874&0.25909261342332207
692&1.0&1.1036243906665681&0.25946756655418074
693&1.0&1.1036773794808405&0.25984251968503935
694&1.0&1.1042715126780371&0.260217472815898
695&1.0&1.1046783365419925&0.26059242594675663
696&1.0&1.1051086906986283&0.2609673790776153
697&1.0&1.1056681777714104&0.2613423322084739
698&1.0&1.1060203065705367&0.2617172853393326
699&1.0&1.1062899639460826&0.26209223847019125
700&1.0&1.1063109137779903&0.26246719160104987
701&1.0&1.1074985695818942&0.26284214473190853
702&1.0&1.107699371139184&0.26321709786276715
703&1.0&1.1081982583954824&0.2635920509936258
704&1.0&1.1086950617842757&0.26396700412448443
705&1.0&1.1090590500008228&0.2643419572553431
706&1.0&1.1100721517101444&0.2647169103862017
707&1.0&1.1105003633596866&0.2650918635170604
708&1.0&1.1109010946884186&0.265466816647919
709&1.0&1.111088414530351&0.26584176977877766
710&1.0&1.11115816005041&0.26621672290963627
711&1.0&1.1113809316186682&0.26659167604049494
712&1.0&1.111457891328137&0.26696662917135355
713&1.0&1.1115740585894012&0.2673415823022122
714&1.0&1.1117673495692288&0.2677165354330709
715&1.0&1.111966992887388&0.2680914885639295
716&1.0&1.1133366642279756&0.26846644169478817
717&1.0&1.1136512465503532&0.2688413948256468
718&1.0&1.113938847895259&0.26921634795650545
719&1.0&1.114192809427537&0.26959130108736407
720&1.0&1.1145504061823515&0.26996625421822273
721&1.0&1.1146118959078046&0.27034120734908135
722&1.0&1.1146679069986516&0.27071616047994
723&1.0&1.1148712246729013&0.27109111361079863
724&1.0&1.1149909968565292&0.2714660667416573
725&1.0&1.1153446027210954&0.2718410198725159
726&1.0&1.1158542738924209&0.2722159730033746
727&1.0&1.1165023391901983&0.27259092613423325
728&1.0&1.1170753684752528&0.27296587926509186
729&1.0&1.1172495894523364&0.27334083239595053
730&1.0&1.1172727819351596&0.27371578552680914
731&1.0&1.1174221140576759&0.2740907386576678
732&1.0&1.117589468347349&0.2744656917885264
733&1.0&1.1182085484026738&0.2748406449193851
734&1.0&1.1182801726554177&0.2752155980502437
735&1.0&1.1183126617384762&0.2755905511811024
736&1.0&1.1186625749727017&0.275965504311961
737&1.0&1.119077079107505&0.27634045744281965
738&1.0&1.119194271409443&0.27671541057367827
739&1.0&1.1193271920602963&0.27709036370453693
740&1.0&1.1194063454366527&0.27746531683539555
741&1.0&1.1195456166267637&0.2778402699662542
742&1.0&1.1199694723070215&0.2782152230971129
743&1.0&1.1203934105421205&0.2785901762279715
744&1.0&1.1204477801000698&0.27896512935883017
745&1.0&1.121264382609591&0.2793400824896888
746&1.0&1.121426719988151&0.27971503562054745
747&1.0&1.121928295723111&0.28008998875140606
748&1.0&1.1229970132751856&0.28046494188226473
749&1.0&1.1233227933969425&0.28083989501312334
750&1.0&1.1236029171521396&0.281214848143982
751&1.0&1.123618829951659&0.2815898012748406
752&1.0&1.1237239825003311&0.2819647544056993
753&1.0&1.1242993686206981&0.2823397075365579
754&1.0&1.1244788655244817&0.2827146606674166
755&1.0&1.1245028606772849&0.28308961379827524
756&1.0&1.1252732388923108&0.28346456692913385
757&1.0&1.1252907325603323&0.2838395200599925
758&1.0&1.1257708995399995&0.28421447319085114
759&1.0&1.1260092557405894&0.2845894263217098
760&1.0&1.126246070136132&0.2849643794525684
761&1.0&1.1266237300435413&0.2853393325834271
762&1.0&1.1268316657139958&0.2857142857142857
763&1.0&1.1268557422969188&0.28608923884514437
764&1.0&1.127126751664172&0.286464191976003
765&1.0&1.1273761175050927&0.28683914510686165
766&1.0&1.1278779123783949&0.28721409823772026
767&1.0&1.12789897947831&0.28758905136857893
768&1.0&1.1282630132236238&0.2879640044994376
769&1.0&1.1283595514911522&0.2883389576302962
770&1.0&1.129097234938656&0.2887139107611549
771&1.0&1.1296018205131169&0.2890888638920135
772&1.0&1.12965562394909&0.28946381702287216
773&1.0&1.1297516114927288&0.2898387701537308
774&1.0&1.129934201791793&0.29021372328458944
775&1.0&1.130051260540487&0.29058867641544806
776&1.0&1.1304112804830964&0.2909636295463067
777&1.0&1.132106207445331&0.29133858267716534
778&1.0&1.1324220096009971&0.291713535808024
779&1.0&1.1324809239018354&0.2920884889388826
780&1.0&1.1330109655281055&0.2924634420697413
781&1.0&1.13321430985154&0.2928383952005999
782&1.0&1.1335176691636788&0.29321334833145857
783&1.0&1.133804736395182&0.29358830146231724
784&1.0&1.1341464022199972&0.29396325459317585
785&1.0&1.135031922186991&0.2943382077240345
786&1.0&1.1351212440695835&0.29471316085489313
787&1.0&1.1363242967004887&0.2950881139857518
788&1.0&1.1368223360186558&0.2954630671166104
789&1.0&1.1372985681205992&0.2958380202474691
790&1.0&1.1384066705603118&0.2962129733783277
791&1.0&1.1393013266019163&0.29658792650918636
792&1.0&1.1393653793871288&0.296962879640045
793&1.0&1.140118950305832&0.29733783277090364
794&1.0&1.140793353120401&0.29771278590176226
795&1.0&1.1411413461494702&0.2980877390326209
796&1.0&1.141414686825054&0.2984626921634796
797&1.0&1.1416244662893456&0.2988376452943382
798&1.0&1.1425559482646264&0.2992125984251969
799&1.0&1.142821082997776&0.2995875515560555
800&1.0&1.1431236420708106&0.29996250468691416
801&1.0&1.1449270143954833&0.30033745781777277
802&1.0&1.1449534007535196&0.30071241094863144
803&1.0&1.1452480979851183&0.30108736407949005
804&1.0&1.1455526696564182&0.3014623172103487
805&1.0&1.1456166035691482&0.30183727034120733
806&1.0&1.1457507646697926&0.302212223472066
807&1.0&1.1457551849577172&0.3025871766029246
808&1.0&1.146312588688425&0.3029621297337833
809&1.0&1.147475550543749&0.3033370828646419
810&1.0&1.1475582364491659&0.30371203599550056
811&1.0&1.1478822732970047&0.30408698912635923
812&1.0&1.1495681413595304&0.30446194225721784
813&1.0&1.1499204162398957&0.3048368953880765
814&1.0&1.1508939643578653&0.3052118485189351
815&1.0&1.1521788277849996&0.3055868016497938
816&1.0&1.1522393018595165&0.3059617547806524
817&1.0&1.153149687218378&0.3063367079115111
818&1.0&1.153504752145141&0.3067116610423697
819&1.0&1.155221706425782&0.30708661417322836
820&1.0&1.1558276291642666&0.30746156730408697
821&1.0&1.1566840132325413&0.30783652043494564
822&1.0&1.1580098488401458&0.30821147356580425
823&1.0&1.1585932400783239&0.3085864266966629
824&1.0&1.1597844293933435&0.3089613798275216
825&1.0&1.1605339057828816&0.3093363329583802
826&1.0&1.1606326942635519&0.30971128608923887
827&1.0&1.1606456883615022&0.3100862392200975
828&1.0&1.160889120478293&0.31046119235095615
829&1.0&1.1625870397089264&0.31083614548181476
830&1.0&1.1630212330519314&0.31121109861267343
831&1.0&1.1636128434344408&0.31158605174353204
832&1.0&1.1641549093673162&0.3119610048743907
833&1.0&1.1645845487403352&0.3123359580052493
834&1.0&1.1646388006839277&0.312710911136108
835&1.0&1.1659216149598994&0.3130858642669666
836&1.0&1.1663214730389808&0.3134608173978253
837&1.0&1.167406526297718&0.3138357705286839
838&1.0&1.1693203729976411&0.31421072365954256
839&1.0&1.1695683296127342&0.3145856767904012
840&1.0&1.1701616458486406&0.31496062992125984
841&1.0&1.170374433550044&0.3153355830521185
842&1.0&1.1722757469305414&0.3157105361829771
843&1.0&1.1735471372008561&0.3160854893138358
844&1.0&1.1754958698125342&0.3164604424446944
845&1.0&1.1763108445519834&0.31683539557555307
846&1.0&1.1763392857142856&0.3172103487064117
847&1.0&1.176407197444012&0.31758530183727035
848&1.0&1.176487118153842&0.31796025496812896
849&1.0&1.176647586080964&0.31833520809898763
850&1.0&1.1784035345303683&0.31871016122984624
851&1.0&1.1786473417941803&0.3190851143607049
852&1.0&1.1809677215589667&0.3194600674915636
853&1.0&1.184828534931709&0.3198350206224222
854&1.0&1.1872648976187636&0.32020997375328086
855&1.0&1.1877360148706013&0.3205849268841395
856&1.0&1.190515738866989&0.32095988001499814
857&1.0&1.1906290300848843&0.32133483314585676
858&1.0&1.1906961762811181&0.3217097862767154
859&1.0&1.1916454686345417&0.32208473940757404
860&1.0&1.192891487979207&0.3224596925384327
861&1.0&1.1937251132774955&0.3228346456692913
862&1.0&1.1942020999785719&0.32320959880015
863&1.0&1.1955075805584106&0.3235845519310086
864&1.0&1.1956732321601549&0.32395950506186727
865&1.0&1.1985831631778294&0.3243344581927259
866&1.0&1.1991678192582134&0.32470941132358455
867&1.0&1.2025178121819253&0.3250843644544432
868&1.0&1.202552809213071&0.32545931758530183
869&1.0&1.205105127495047&0.3258342707161605
870&1.0&1.2088138724228026&0.3262092238470191
871&1.0&1.2091513241723446&0.3265841769778778
872&1.0&1.2109598013746221&0.3269591301087364
873&1.0&1.2129352124499126&0.32733408323959506
874&1.0&1.215343603946685&0.3277090363704537
875&1.0&1.2191905526545372&0.32808398950131235
876&1.0&1.2206020779682087&0.32845894263217096
877&1.0&1.2272858487605898&0.3288338957630296
878&1.0&1.2298822886012657&0.32920884889388824
879&1.0&1.231121981045552&0.3295838020247469
880&1.0&1.2311607301080985&0.3299587551556056
881&1.0&1.2316882079800766&0.3303337082864642
882&1.0&1.232799728862721&0.33070866141732286
883&1.0&1.2332235873551216&0.33108361454818147
884&1.0&1.2384955301831098&0.33145856767904014
885&1.0&1.2417873342721617&0.33183352080989875
886&1.0&1.2424048515873822&0.3322084739407574
887&1.0&1.2441878504465766&0.33258342707161603
888&1.0&1.244780162166294&0.3329583802024747
889&1.0&1.2448320110500537&0.3333333333333333
890&1.0&1.253338450597704&0.333708286464192
891&1.0&1.2555849035063593&0.3340832395950506
892&1.0&1.2578539202029233&0.33445819272590926
893&1.0&1.259545719534666&0.3348331458567679
894&1.0&1.260644092729002&0.33520809898762655
895&1.0&1.2607006946973103&0.3355830521184852
896&1.0&1.260744474531616&0.3359580052493438
897&1.0&1.26320512574518&0.3363329583802025
898&1.0&1.266197923511631&0.3367079115110611
899&1.0&1.268718148052172&0.3370828646419198
900&1.0&1.2691842891546712&0.3374578177727784
901&1.0&1.271799931882878&0.33783277090363706
902&1.0&1.2719275642831034&0.33820772403449567
903&1.0&1.2724162959662522&0.33858267716535434
904&1.0&1.2749208359721345&0.33895763029621295
905&1.0&1.2751101675561831&0.3393325834270716
906&1.0&1.2751775135498506&0.33970753655793023
907&1.0&1.275737625705916&0.3400824896887889
908&1.0&1.2766242857228698&0.34045744281964757
909&1.0&1.2768628013519936&0.3408323959505062
910&1.0&1.2771090819651971&0.34120734908136485
911&1.0&1.2783554678794586&0.34158230221222347
912&1.0&1.280091025220408&0.34195725534308213
913&1.0&1.2809405940594059&0.34233220847394075
914&1.0&1.282093671894809&0.3427071616047994
915&1.0&1.2821542643438981&0.34308211473565803
916&1.0&1.2827304351695952&0.3434570678665167
917&1.0&1.2828501349386086&0.3438320209973753
918&1.0&1.2847163494398812&0.344206974128234
919&1.0&1.2849355184985483&0.3445819272590926
920&1.0&1.2871903849503572&0.34495688038995126
921&1.0&1.2872665175602975&0.34533183352080987
922&1.0&1.2880004464075938&0.34570678665166854
923&1.0&1.2885758402915497&0.3460817397825272
924&1.0&1.2889218866223686&0.3464566929133858
925&1.0&1.2897068796850342&0.3468316460442445
926&1.0&1.2906365321797475&0.3472065991751031
927&1.0&1.2925128190580208&0.34758155230596177
928&1.0&1.294202381801326&0.3479565054368204
929&1.0&1.2959157675193014&0.34833145856767905
930&1.0&1.2964213541299965&0.34870641169853767
931&1.0&1.2973464925772917&0.34908136482939633
932&1.0&1.2975813244554972&0.34945631796025495
933&1.0&1.298054020371201&0.3498312710911136
934&1.0&1.299840662608581&0.35020622422197223
935&1.0&1.3004204541707822&0.3505811773528309
936&1.0&1.3005893025370892&0.35095613048368957
937&1.0&1.3006977168949776&0.3513310836145482
938&1.0&1.300813603822259&0.35170603674540685
939&1.0&1.3008308835033802&0.35208098987626546
940&1.0&1.3012005110072808&0.35245594300712413
941&1.0&1.3014906603453285&0.35283089613798274
942&1.0&1.3017628275872222&0.3532058492688414
943&1.0&1.3018039656204505&0.3535808023997
944&1.0&1.3023563670656604&0.3539557555305587
945&1.0&1.3028071943338646&0.3543307086614173
946&1.0&1.3038120774580924&0.354705661792276
947&1.0&1.3039679761343053&0.3550806149231346
948&1.0&1.3046943614965743&0.35545556805399325
949&1.0&1.305419175544233&0.35583052118485187
950&1.0&1.3058409471740116&0.35620547431571054
951&1.0&1.3069486528090084&0.3565804274465692
952&1.0&1.306990012117928&0.3569553805774278
953&1.0&1.308043406956385&0.3573303337082865
954&1.0&1.308619819737174&0.3577052868391451
955&1.0&1.310052874918032&0.35808023997000377
956&1.0&1.3112413331666755&0.3584551931008624
957&1.0&1.3114206093226461&0.35883014623172105
958&1.0&1.3118043396698345&0.35920509936257966
959&1.0&1.3125896206190606&0.35958005249343833
960&1.0&1.3128988717888526&0.35995500562429694
961&1.0&1.3133781838237968&0.3603299587551556
962&1.0&1.3140296549965393&0.3607049118860142
963&1.0&1.3148698312097007&0.3610798650168729
964&1.0&1.3153205013864342&0.36145481814773156
965&1.0&1.315971172661756&0.3618297712785902
966&1.0&1.3165933296707624&0.36220472440944884
967&1.0&1.3167337233245167&0.36257967754030745
968&1.0&1.3170228575397886&0.3629546306711661
969&1.0&1.3184073005110888&0.36332958380202474
970&1.0&1.3185779402389999&0.3637045369328834
971&1.0&1.318827294879728&0.364079490063742
972&1.0&1.3204699961741075&0.3644544431946007
973&1.0&1.3207693875906146&0.3648293963254593
974&1.0&1.3212893106634194&0.36520434945631797
975&1.0&1.322086477245933&0.3655793025871766
976&1.0&1.322225407817451&0.36595425571803525
977&1.0&1.3229868700991765&0.36632920884889386
978&1.0&1.3231605510532378&0.36670416197975253
979&1.0&1.323171858541183&0.3670791151106112
980&1.0&1.3235063799822742&0.3674540682414698
981&1.0&1.3235282519253544&0.3678290213723285
982&1.0&1.324797843665768&0.3682039745031871
983&1.0&1.324858969103118&0.36857892763404576
984&1.0&1.3249844768124721&0.3689538807649044
985&1.0&1.3254225098885297&0.36932883389576304
986&1.0&1.325573778937336&0.36970378702662166
987&1.0&1.3258488817260998&0.3700787401574803
988&1.0&1.326248095044323&0.37045369328833894
989&1.0&1.3269274805798732&0.3708286464191976
990&1.0&1.327126606489715&0.3712035995500562
991&1.0&1.3274573849822093&0.3715785526809149
992&1.0&1.3275391417962779&0.37195350581177355
993&1.0&1.327605627414368&0.37232845894263217
994&1.0&1.3280566548635702&0.37270341207349084
995&1.0&1.3313226445541013&0.37307836520434945
996&1.0&1.3326615680162381&0.3734533183352081
997&1.0&1.3327569361517344&0.37382827146606673
998&1.0&1.332889310867686&0.3742032245969254
999&1.0&1.3336779991759116&0.374578177727784
1000&1.0&1.333804602507683&0.3749531308586427
1001&1.0&1.3348698158019052&0.3753280839895013
1002&1.0&1.335272489582482&0.37570303712035996
1003&1.0&1.3355696479898942&0.3760779902512186
1004&1.0&1.335724749546013&0.37645294338207724
1005&1.0&1.3358357967750965&0.37682789651293586
1006&1.0&1.3364182384062766&0.3772028496437945
1007&1.0&1.3366184470102331&0.3775778027746532
1008&1.0&1.3369530106211847&0.3779527559055118
1009&1.0&1.3370685821214892&0.3783277090363705
1010&1.0&1.3374357972536286&0.3787026621672291
1011&1.0&1.3376134568321925&0.37907761529808776
1012&1.0&1.3388397909793623&0.37945256842894637
1013&1.0&1.3390743869655342&0.37982752155980504
1014&1.0&1.339602929001946&0.38020247469066365
1015&1.0&1.3401811101079386&0.3805774278215223
1016&1.0&1.3405040886723274&0.38095238095238093
1017&1.0&1.3409129755921434&0.3813273340832396
1018&1.0&1.3412666618731148&0.3817022872140982
1019&1.0&1.3416067797296072&0.3820772403449569
1020&1.0&1.3422666460824924&0.38245219347581555
1021&1.0&1.342315444523666&0.38282714660667416
1022&1.0&1.3429696274822969&0.38320209973753283
1023&1.0&1.343306315522563&0.38357705286839144
1024&1.0&1.344324990072114&0.3839520059992501
1025&1.0&1.345143678060477&0.3843269591301087
1026&1.0&1.3455154292306215&0.3847019122609674
1027&1.0&1.345621541982101&0.385076865391826
1028&1.0&1.3457658040214835&0.3854518185226847
1029&1.0&1.346032702344979&0.3858267716535433
1030&1.0&1.346206712776741&0.38620172478440196
1031&1.0&1.3463133605803308&0.38657667791526057
1032&1.0&1.3469523007755826&0.38695163104611924
1033&1.0&1.3470287130937522&0.38732658417697785
1034&1.0&1.347387107511372&0.3877015373078365
1035&1.0&1.3478324825539147&0.3880764904386952
1036&1.0&1.347873455879944&0.3884514435695538
1037&1.0&1.34856789545804&0.38882639670041247
1038&1.0&1.3486178887261393&0.3892013498312711
1039&1.0&1.3487732956871135&0.38957630296212975
1040&1.0&1.3513071985101361&0.38995125609298836
1041&1.0&1.3515296835620276&0.39032620922384703
1042&1.0&1.3524319148697705&0.39070116235470564
1043&1.0&1.3524756498086974&0.3910761154855643
1044&1.0&1.352479509135034&0.3914510686164229
1045&1.0&1.3530088220728094&0.3918260217472816
1046&1.0&1.3564527075296475&0.3922009748781402
1047&1.0&1.3568656424133447&0.3925759280089989
1048&1.0&1.3575686765165873&0.39295088113985754
1049&1.0&1.3587912753592604&0.39332583427071616
1050&1.0&1.3588342577512256&0.3937007874015748
1051&1.0&1.3593740292162375&0.39407574053243344
1052&1.0&1.3595293595293596&0.3944506936632921
1053&1.0&1.3596050059315947&0.3948256467941507
1054&1.0&1.3601881020173257&0.3952005999250094
1055&1.0&1.3603910062122488&0.395575553055868
1056&1.0&1.3604742651927677&0.39595050618672667
1057&1.0&1.3609013003791803&0.3963254593175853
1058&1.0&1.361227712401704&0.39670041244844395
1059&1.0&1.3612494432972997&0.39707536557930256
1060&1.0&1.3613304099755348&0.39745031871016123
1061&1.0&1.3620573566084788&0.39782527184101985
1062&1.0&1.3620878253199757&0.3982002249718785
1063&1.0&1.362121442023617&0.3985751781027372
1064&1.0&1.363213180753378&0.3989501312335958
1065&1.0&1.3633353062981832&0.39932508436445446
1066&1.0&1.3639616882433427&0.3997000374953131
1067&1.0&1.3646791756447152&0.40007499062617174
1068&1.0&1.3647667324485029&0.40044994375703036
1069&1.0&1.3648805442750909&0.400824896887889
1070&1.0&1.3649485064678222&0.40119985001874764
1071&1.0&1.3663082724865603&0.4015748031496063
1072&1.0&1.3681537561122958&0.4019497562804649
1073&1.0&1.3681802407349906&0.4023247094113236
1074&1.0&1.3682464051731473&0.4026996625421822
1075&1.0&1.368275691887172&0.40307461567304087
1076&1.0&1.3700295714169974&0.40344956880389954
1077&1.0&1.3708187133460803&0.40382452193475815
1078&1.0&1.371121807973705&0.4041994750656168
1079&1.0&1.3718096611391493&0.40457442819647543
1080&1.0&1.3720902817450602&0.4049493813273341
1081&1.0&1.372766112645235&0.4053243344581927
1082&1.0&1.3728551481130924&0.4056992875890514
1083&1.0&1.3730752204923384&0.40607424071991
1084&1.0&1.3740579120026426&0.40644919385076866
1085&1.0&1.3745966040618975&0.4068241469816273
1086&1.0&1.3757179964110424&0.40719910011248595
1087&1.0&1.3758148713167235&0.40757405324334456
1088&1.0&1.3764970826082508&0.4079490063742032
1089&1.0&1.3785414441117616&0.40832395950506184
1090&1.0&1.3786731454716346&0.4086989126359205
1091&1.0&1.3787148065182062&0.4090738657667792
1092&1.0&1.3789335265336409&0.4094488188976378
1093&1.0&1.3793751569902908&0.40982377202849646
1094&1.0&1.3794801494782283&0.41019872515935507
1095&1.0&1.3794946948169717&0.41057367829021374
1096&1.0&1.379539324241342&0.41094863142107235
1097&1.0&1.3796287620004937&0.411323584551931
1098&1.0&1.3797848986293282&0.41169853768278963
1099&1.0&1.3805966019148814&0.4120734908136483
1100&1.0&1.3809111535705758&0.4124484439445069
1101&1.0&1.3812031126228976&0.4128233970753656
1102&1.0&1.381204078244992&0.4131983502062242
1103&1.0&1.3812042510684988&0.41357330333708286
1104&1.0&1.3828691656054477&0.41394825646794153
1105&1.0&1.3830698773821835&0.41432320959880015
1106&1.0&1.3830731209631848&0.4146981627296588
1107&1.0&1.38349467153075&0.4150731158605174
1108&1.0&1.384273905500562&0.4154480689913761
1109&1.0&1.3853572618650922&0.4158230221222347
1110&1.0&1.3858839302815549&0.4161979752530934
1111&1.0&1.3864510510655799&0.416572928383952
1112&1.0&1.3866685571486808&0.41694788151481066
1113&1.0&1.3868198417782067&0.41732283464566927
1114&1.0&1.3891406823392327&0.41769778777652794
1115&1.0&1.3895882387200371&0.41807274090738655
1116&1.0&1.3899968250188517&0.4184476940382452
1117&1.0&1.3900222717149222&0.41882264716910383
1118&1.0&1.3908190293449016&0.4191976002999625
1119&1.0&1.3915174552365708&0.41957255343082117
1120&1.0&1.391626161275396&0.4199475065616798
1121&1.0&1.3926014423873518&0.42032245969253845
1122&1.0&1.3936487032819238&0.42069741282339707
1123&1.0&1.3936816649417454&0.42107236595425573
1124&1.0&1.3948466727010376&0.42144731908511435
1125&1.0&1.395131371652183&0.421822272215973
1126&1.0&1.3953311686549752&0.42219722534683163
1127&1.0&1.3955041115480875&0.4225721784776903
1128&1.0&1.3956980183633838&0.4229471316085489
1129&1.0&1.3960201545971533&0.4233220847394076
1130&1.0&1.3964635370272591&0.4236970378702662
1131&1.0&1.3984866301958176&0.42407199100112486
1132&1.0&1.4009131014671177&0.42444694413198353
1133&1.0&1.401761108156457&0.42482189726284214
1134&1.0&1.4021579285517607&0.4251968503937008
1135&1.0&1.4023644133205326&0.4255718035245594
1136&1.0&1.4031959180507314&0.4259467566554181
1137&1.0&1.4044617912900577&0.4263217097862767
1138&1.0&1.4066646602761632&0.42669666291713537
1139&1.0&1.4069603993989628&0.427071616047994
1140&1.0&1.407130194997046&0.42744656917885265
1141&1.0&1.4074684108488027&0.42782152230971127
1142&1.0&1.4083163413923676&0.42819647544056993
1143&1.0&1.4106375669314968&0.42857142857142855
1144&1.0&1.4106765629460467&0.4289463817022872
1145&1.0&1.4106815948201106&0.4293213348331459
1146&1.0&1.4112577269338242&0.4296962879640045
1147&1.0&1.4113425161353674&0.43007124109486317
1148&1.0&1.4116190329529439&0.4304461942257218
1149&1.0&1.4117393088546313&0.43082114735658045
1150&1.0&1.4126027554206166&0.43119610048743906
1151&1.0&1.413018286095889&0.43157105361829773
1152&1.0&1.4133511567876096&0.43194600674915634
1153&1.0&1.413359203903638&0.432320959880015
1154&1.0&1.4138793629914972&0.4326959130108736
1155&1.0&1.4141083304191666&0.4330708661417323
1156&1.0&1.4144685027444233&0.4334458192725909
1157&1.0&1.4152885428311746&0.4338207724034496
1158&1.0&1.4169230281901404&0.4341957255343082
1159&1.0&1.4176049963794353&0.43457067866516685
1160&1.0&1.4191083047780386&0.4349456317960255
1161&1.0&1.4194553250666357&0.43532058492688414
1162&1.0&1.4203984477025815&0.4356955380577428
1163&1.0&1.4211484713298723&0.4360704911886014
1164&1.0&1.4221545505008892&0.4364454443194601
1165&1.0&1.422555507331893&0.4368203974503187
1166&1.0&1.4246147160268137&0.43719535058117737
1167&1.0&1.4252002502032644&0.437570303712036
1168&1.0&1.4284932048430938&0.43794525684289465
1169&1.0&1.4289282934145706&0.43832020997375326
1170&1.0&1.4306166361525827&0.43869516310461193
1171&1.0&1.4309056093933767&0.43907011623547054
1172&1.0&1.4319558563216874&0.4394450693663292
1173&1.0&1.4330022201806767&0.4398200224971879
1174&1.0&1.4333989633141802&0.4401949756280465
1175&1.0&1.4338478567853206&0.44056992875890516
1176&1.0&1.4338696191896252&0.4409448818897638
1177&1.0&1.4342076134558932&0.44131983502062244
1178&1.0&1.437965450003524&0.44169478815148105
1179&1.0&1.439467403184955&0.4420697412823397
1180&1.0&1.4397422692210857&0.44244469441319834
1181&1.0&1.4404082705300907&0.442819647544057
1182&1.0&1.440656768814452&0.4431946006749156
1183&1.0&1.4412074970671953&0.4435695538057743
1184&1.0&1.4429289600323991&0.4439445069366329
1185&1.0&1.4435243883933842&0.44431946006749157
1186&1.0&1.4438283923936759&0.4446944131983502
1187&1.0&1.4442974753702251&0.44506936632920885
1188&1.0&1.444581298280715&0.4454443194600675
1189&1.0&1.4450913535086918&0.44581927259092613
1190&1.0&1.4459203104099951&0.4461942257217848
1191&1.0&1.4481065537553488&0.4465691788526434
1192&1.0&1.4494312625456791&0.4469441319835021
1193&1.0&1.4539695610950143&0.4473190851143607
1194&1.0&1.4560634765254155&0.44769403824521936
1195&1.0&1.4577299455260497&0.448068991376078
1196&1.0&1.459708628070226&0.44844394450693664
1197&1.0&1.4599591804662613&0.44881889763779526
1198&1.0&1.4642186154805272&0.4491938507686539
1199&1.0&1.4656739237081877&0.44956880389951254
1200&1.0&1.4658570228148338&0.4499437570303712
1201&1.0&1.465991512973641&0.4503187101612299
1202&1.0&1.4669539414832107&0.4506936632920885
1203&1.0&1.4706830492799576&0.45106861642294716
1204&1.0&1.4713487840274424&0.45144356955380577
1205&1.0&1.4728311564686567&0.45181852268466444
1206&1.0&1.4737473523960813&0.45219347581552305
1207&1.0&1.4780866362320089&0.4525684289463817
1208&1.0&1.4817621877687506&0.45294338207724033
1209&1.0&1.484868724952871&0.453318335208099
1210&1.0&1.4857687865112763&0.4536932883389576
1211&1.0&1.4860378222293225&0.4540682414698163
1212&1.0&1.4887251971782178&0.4544431946006749
1213&1.0&1.4893361207092644&0.45481814773153356
1214&1.0&1.491617307283879&0.4551931008623922
1215&1.0&1.49370753640284&0.45556805399325084
1216&1.0&1.4940216386166079&0.4559430071241095
1217&1.0&1.4964320613570483&0.4563179602549681
1218&1.0&1.4967471967046977&0.4566929133858268
1219&1.0&1.4973438952224223&0.4570678665166854
1220&1.0&1.4993719195402029&0.4574428196475441
1221&1.0&1.5069570450129313&0.4578177727784027
1222&1.0&1.5105765221417553&0.45819272590926136
1223&1.0&1.5106579398989242&0.45856767904011997
1224&1.0&1.5115059353313915&0.45894263217097864
1225&1.0&1.512887463352294&0.45931758530183725
1226&1.0&1.5141984732824425&0.4596925384326959
1227&1.0&1.517247931457394&0.46006749156355453
1228&1.0&1.5186314721570433&0.4604424446944132
1229&1.0&1.5264537259936126&0.46081739782527187
1230&1.0&1.5264860120186354&0.4611923509561305
1231&1.0&1.5292649339434399&0.46156730408698915
1232&1.0&1.5361239016424495&0.46194225721784776
1233&1.0&1.5371806815395932&0.46231721034870643
1234&1.0&1.5460861973095048&0.46269216347956504
1235&1.0&1.5502432626813896&0.4630671166104237
1236&1.0&1.561308429304171&0.4634420697412823
1237&1.0&1.5634099213145312&0.463817022872141
1238&1.0&1.5713258938431418&0.4641919760029996
1239&1.0&1.572365376668176&0.4645669291338583
1240&1.0&1.576815268569989&0.4649418822647169
1241&1.0&1.5786288113161422&0.46531683539557556
1242&1.0&1.5833345134414316&0.46569178852643417
1243&1.0&1.5910744122072575&0.46606674165729284
1244&1.0&1.5926082628480218&0.4664416947881515
1245&1.0&1.5940232490417838&0.4668166479190101
1246&1.0&1.5961622391436678&0.4671916010498688
1247&1.0&1.5986887307001831&0.4675665541807274
1248&1.0&1.6040016844651284&0.46794150731158607
1249&1.0&1.6058876726853153&0.4683164604424447
1250&1.0&1.6058878340251126&0.46869141357330335
1251&1.0&1.608944679124163&0.46906636670416196
1252&1.0&1.610060451444734&0.46944131983502063
1253&1.0&1.617330474519741&0.46981627296587924
1254&1.0&1.6253684126277597&0.4701912260967379
1255&1.0&1.6260651264325996&0.4705661792275965
1256&1.0&1.6265341922377539&0.4709411323584552
1257&1.0&1.6266990648044417&0.47131608548931386
1258&1.0&1.6273673974740221&0.4716910386201725
1259&1.0&1.6280809309871462&0.47206599175103114
1260&1.0&1.6293282048852342&0.47244094488188976
1261&1.0&1.6293486230593721&0.4728158980127484
1262&1.0&1.6345909255945716&0.47319085114360704
1263&1.0&1.6495231861703532&0.4735658042744657
1264&1.0&1.6573209112580793&0.4739407574053243
1265&1.0&1.6597055210866574&0.474315710536183
1266&1.0&1.660687419264963&0.4746906636670416
1267&1.0&1.6630334624065597&0.47506561679790027
1268&1.0&1.6693825991270121&0.4754405699287589
1269&1.0&1.6786334540763161&0.47581552305961755
1270&1.0&1.6801394881585179&0.47619047619047616
1271&1.0&1.6808321884200195&0.47656542932133483
1272&1.0&1.6824645365652113&0.4769403824521935
1273&1.0&1.6880736731021808&0.4773153355830521
1274&1.0&1.6898945379497143&0.4776902887139108
1275&1.0&1.6934777004382573&0.4780652418447694
1276&1.0&1.6936910647735135&0.47844019497562806
1277&1.0&1.700078242653183&0.4788151481064867
1278&1.0&1.700683616046846&0.47919010123734535
1279&1.0&1.7010138993832258&0.47956505436820396
1280&1.0&1.7038733277713922&0.4799400074990626
1281&1.0&1.7041667777451948&0.48031496062992124
1282&1.0&1.704299488156172&0.4806899137607799
1283&1.0&1.7059537968316385&0.4810648668916385
1284&1.0&1.714194123442118&0.4814398200224972
1285&1.0&1.715628099039196&0.48181477315335586
1286&1.0&1.7180386499304579&0.48218972628421447
1287&1.0&1.7246140664922505&0.48256467941507314
1288&1.0&1.7247195026084468&0.48293963254593175
1289&1.0&1.724935217176703&0.4833145856767904
1290&1.0&1.7260786031817488&0.48368953880764903
1291&1.0&1.7289830912121935&0.4840644919385077
1292&1.0&1.732435473751324&0.4844394450693663
1293&1.0&1.7355360045902268&0.484814398200225
1294&1.0&1.741055490288818&0.4851893513310836
1295&1.0&1.7499233178066753&0.48556430446194226
1296&1.0&1.7513266580805096&0.4859392575928009
1297&1.0&1.754878792783595&0.48631421072365955
1298&1.0&1.7615744754638458&0.48668916385451816
1299&1.0&1.7748606821264563&0.4870641169853768
1300&1.0&1.7759481330342923&0.4874390701162355
1301&1.0&1.781132911029389&0.4878140232470941
1302&1.0&1.781296260344116&0.4881889763779528
1303&1.0&1.7832698915469611&0.4885639295088114
1304&1.0&1.786097955955598&0.48893888263967006
1305&1.0&1.7877463847269999&0.48931383577052867
1306&1.0&1.788497445314873&0.48968878890138734
1307&1.0&1.7928943385089915&0.49006374203224595
1308&1.0&1.7940290813278896&0.4904386951631046
1309&1.0&1.7944672825682386&0.49081364829396323
1310&1.0&1.7968639207273842&0.4911886014248219
1311&1.0&1.7977989716506895&0.4915635545556805
1312&1.0&1.8002089977118356&0.4919385076865392
1313&1.0&1.8037184499968208&0.49231346081739785
1314&1.0&1.8059728902492347&0.49268841394825647
1315&1.0&1.8092872225278138&0.49306336707911513
1316&1.0&1.8115886447275011&0.49343832020997375
1317&1.0&1.812851924215762&0.4938132733408324
1318&1.0&1.8155063713389816&0.49418822647169103
1319&1.0&1.8158283321100124&0.4945631796025497
1320&1.0&1.8181421718273&0.4949381327334083
1321&1.0&1.8191421263097336&0.495313085864267
1322&1.0&1.8199593924144593&0.4956880389951256
1323&1.0&1.8204403736673949&0.49606299212598426
1324&1.0&1.8250265449987624&0.49643794525684287
1325&1.0&1.8261225718011298&0.49681289838770154
1326&1.0&1.8268746439600638&0.49718785151856015
1327&1.0&1.8272689183086024&0.4975628046494188
1328&1.0&1.8281927642090847&0.4979377577802775
1329&1.0&1.8300728596272329&0.4983127109111361
1330&1.0&1.8304959104572167&0.49868766404199477
1331&1.0&1.8323548310433153&0.4990626171728534
1332&1.0&1.834037285941121&0.49943757030371205
1333&1.0&1.835011117100901&0.49981252343457067
1334&1.0&1.8364518943401829&0.5001874765654293
1335&1.0&1.8365162214973902&0.500562429696288
1336&1.0&1.8367342306042163&0.5009373828271466
1337&1.0&1.8371498017142127&0.5013123359580053
1338&1.0&1.839798194934637&0.5016872890888638
1339&1.0&1.8402781320984605&0.5020622422197225
1340&1.0&1.8408621381541463&0.5024371953505812
1341&1.0&1.841815138493232&0.5028121484814398
1342&1.0&1.8418518703490987&0.5031871016122985
1343&1.0&1.8434043796839445&0.5035620547431571
1344&1.0&1.8458824405593104&0.5039370078740157
1345&1.0&1.8477236448446268&0.5043119610048744
1346&1.0&1.847735960368195&0.5046869141357331
1347&1.0&1.847895377864541&0.5050618672665916
1348&1.0&1.848748730541282&0.5054368203974503
1349&1.0&1.8505906293009553&0.505811773528309
1350&1.0&1.8515639912692028&0.5061867266591676
1351&1.0&1.8521522639899355&0.5065616797900262
1352&1.0&1.8526547106914728&0.5069366329208849
1353&1.0&1.853255575547984&0.5073115860517435
1354&1.0&1.8538421027433332&0.5076865391826022
1355&1.0&1.8541405323664353&0.5080614923134609
1356&1.0&1.8547578607233108&0.5084364454443194
1357&1.0&1.8581122422965142&0.5088113985751781
1358&1.0&1.8592362474722315&0.5091863517060368
1359&1.0&1.8592383546359954&0.5095613048368954
1360&1.0&1.861146626537378&0.509936257967754
1361&1.0&1.8612705097832765&0.5103112110986127
1362&1.0&1.865706406125735&0.5106861642294713
1363&1.0&1.8705148205928235&0.51106111736033
1364&1.0&1.8709485272053852&0.5114360704911886
1365&1.0&1.8724992872397077&0.5118110236220472
1366&1.0&1.872867516432228&0.5121859767529059
1367&1.0&1.8740570314237328&0.5125609298837646
1368&1.0&1.8752930265373937&0.5129358830146231
1369&1.0&1.8761090689749393&0.5133108361454818
1370&1.0&1.878418628744405&0.5136857892763405
1371&1.0&1.8797488296723082&0.5140607424071991
1372&1.0&1.8804028535459503&0.5144356955380578
1373&1.0&1.8804870592591636&0.5148106486689163
1374&1.0&1.8813509122296312&0.515185601799775
1375&1.0&1.8816542941998902&0.5155605549306337
1376&1.0&1.8819693475598318&0.5159355080614924
1377&1.0&1.8837044591761571&0.5163104611923509
1378&1.0&1.884295815717541&0.5166854143232096
1379&1.0&1.8845591369094878&0.5170603674540682
1380&1.0&1.8864450995226048&0.5174353205849269
1381&1.0&1.8918981055729263&0.5178102737157855
1382&1.0&1.8931300564018705&0.5181852268466441
1383&1.0&1.8938989946870497&0.5185601799775028
1384&1.0&1.8942339140965463&0.5189351331083615
1385&1.0&1.89553906460954&0.5193100862392201
1386&1.0&1.8955776150831074&0.5196850393700787
1387&1.0&1.8974331255330137&0.5200599925009374
1388&1.0&1.9010247319676559&0.520434945631796
1389&1.0&1.9014969015746979&0.5208098987626547
1390&1.0&1.9016313936667473&0.5211848518935133
1391&1.0&1.903368680005158&0.5215598050243719
1392&1.0&1.9035142278534296&0.5219347581552306
1393&1.0&1.904772090343196&0.5223097112860893
1394&1.0&1.9055471783503646&0.5226846644169478
1395&1.0&1.910710282468988&0.5230596175478065
1396&1.0&1.9110098112416656&0.5234345706786652
1397&1.0&1.9113791418698973&0.5238095238095238
1398&1.0&1.9116760690200114&0.5241844769403825
1399&1.0&1.911997851665457&0.5245594300712411
1400&1.0&1.9163044038557362&0.5249343832020997
1401&1.0&1.9175339886595004&0.5253093363329584
1402&1.0&1.9175895041138538&0.5256842894638171
1403&1.0&1.9184584526401547&0.5260592425946756
1404&1.0&1.9200108763228967&0.5264341957255343
1405&1.0&1.9208228680779813&0.526809148856393
1406&1.0&1.9210071661846178&0.5271841019872516
1407&1.0&1.9227515084169176&0.5275590551181102
1408&1.0&1.9230268722753596&0.5279340082489689
1409&1.0&1.923085806294089&0.5283089613798275
1410&1.0&1.9232089352783135&0.5286839145106862
1411&1.0&1.9232395597640917&0.5290588676415449
1412&1.0&1.9251333007357734&0.5294338207724034
1413&1.0&1.9255096091314778&0.5298087739032621
1414&1.0&1.9258687922772828&0.5301837270341208
1415&1.0&1.926095918725614&0.5305586801649794
1416&1.0&1.9275381972696861&0.530933633295838
1417&1.0&1.9280514393407486&0.5313085864266966
1418&1.0&1.9289366053169732&0.5316835395575553
1419&1.0&1.9302591371136069&0.532058492688414
1420&1.0&1.9305983172462773&0.5324334458192725
1421&1.0&1.9333836861081308&0.5328083989501312
1422&1.0&1.9341654602591711&0.5331833520809899
1423&1.0&1.937319933321128&0.5335583052118485
1424&1.0&1.937448842946762&0.5339332583427071
1425&1.0&1.9386780667906616&0.5343082114735658
1426&1.0&1.9391432841905016&0.5346831646044244
1427&1.0&1.9394167466703158&0.5350581177352831
1428&1.0&1.9396789039023266&0.5354330708661418
1429&1.0&1.940073419982141&0.5358080239970003
1430&1.0&1.9401617345857756&0.536182977127859
1431&1.0&1.9404526059907223&0.5365579302587177
1432&1.0&1.942589065911097&0.5369328833895763
1433&1.0&1.943260756868844&0.5373078365204349
1434&1.0&1.944036758186696&0.5376827896512936
1435&1.0&1.944967809338417&0.5380577427821522
1436&1.0&1.9451046456105712&0.5384326959130109
1437&1.0&1.945294263982766&0.5388076490438695
1438&1.0&1.945451040340164&0.5391826021747281
1439&1.0&1.9454995573962073&0.5395575553055868
1440&1.0&1.9462690895031896&0.5399325084364455
1441&1.0&1.9463597481056445&0.5403074615673041
1442&1.0&1.9467330895590815&0.5406824146981627
1443&1.0&1.9468382936029827&0.5410573678290214
1444&1.0&1.9474016580301599&0.54143232095988
1445&1.0&1.9477239971174631&0.5418072740907387
1446&1.0&1.948107748122249&0.5421822272215973
1447&1.0&1.9493464203876016&0.5425571803524559
1448&1.0&1.950126596605882&0.5429321334833146
1449&1.0&1.9504824983785696&0.5433070866141733
1450&1.0&1.9507576903299961&0.5436820397450318
1451&1.0&1.9510783459710372&0.5440569928758905
1452&1.0&1.9522302948505592&0.5444319460067492
1453&1.0&1.952970112543788&0.5448068991376078
1454&1.0&1.9532120173592353&0.5451818522684665
1455&1.0&1.9535008068135165&0.545556805399325
1456&1.0&1.9535796965897858&0.5459317585301837
1457&1.0&1.9541164958370654&0.5463067116610424
1458&1.0&1.9544374905745736&0.5466816647919011
1459&1.0&1.9548404166038427&0.5470566179227596
1460&1.0&1.9549620855047456&0.5474315710536183
1461&1.0&1.9550422114064243&0.547806524184477
1462&1.0&1.9552926491737443&0.5481814773153356
1463&1.0&1.9578128956752057&0.5485564304461942
1464&1.0&1.9579555727416664&0.5489313835770528
1465&1.0&1.9580118313835075&0.5493063367079115
1466&1.0&1.9585405614909184&0.5496812898387702
1467&1.0&1.9602221565901414&0.5500562429696289
1468&1.0&1.9605020371844706&0.5504311961004874
1469&1.0&1.9610586220546737&0.5508061492313461
1470&1.0&1.961264930666789&0.5511811023622047
1471&1.0&1.961399972033187&0.5515560554930634
1472&1.0&1.961900781715664&0.551931008623922
1473&1.0&1.962051861847624&0.5523059617547806
1474&1.0&1.9624066375466966&0.5526809148856393
1475&1.0&1.962582139649222&0.553055868016498
1476&1.0&1.962803779040979&0.5534308211473565
1477&1.0&1.9642589969173452&0.5538057742782152
1478&1.0&1.9643336841918215&0.5541807274090739
1479&1.0&1.9647790212399932&0.5545556805399325
1480&1.0&1.966932427133708&0.5549306336707911
1481&1.0&1.9671029874929458&0.5553055868016498
1482&1.0&1.9672153820801352&0.5556805399325084
1483&1.0&1.9688063844552397&0.5560554930633671
1484&1.0&1.9688534218352336&0.5564304461942258
1485&1.0&1.9699458985380878&0.5568053993250843
1486&1.0&1.9700923323966277&0.557180352455943
1487&1.0&1.9713026785174437&0.5575553055868017
1488&1.0&1.9716750106563476&0.5579302587176603
1489&1.0&1.971807134700684&0.5583052118485189
1490&1.0&1.9718231624524054&0.5586801649793776
1491&1.0&1.9727594733130802&0.5590551181102362
1492&1.0&1.9728244127839818&0.5594300712410949
1493&1.0&1.972937121888327&0.5598050243719535
1494&1.0&1.9734247915788659&0.5601799775028121
1495&1.0&1.9742556853554036&0.5605549306336708
1496&1.0&1.974270343954626&0.5609298837645295
1497&1.0&1.9742976075491698&0.5613048368953881
1498&1.0&1.9755418656944794&0.5616797900262467
1499&1.0&1.9756518452170628&0.5620547431571054
1500&1.0&1.976338925869975&0.562429696287964
1501&1.0&1.9769622618229248&0.5628046494188227
1502&1.0&1.977204428320072&0.5631796025496812
1503&1.0&1.9782328000659333&0.5635545556805399
1504&1.0&1.9782846788004298&0.5639295088113986
1505&1.0&1.9784502501585515&0.5643044619422573
1506&1.0&1.9800079326526703&0.5646794150731158
1507&1.0&1.9809860406341935&0.5650543682039745
1508&1.0&1.981760606846705&0.5654293213348331
1509&1.0&1.9829137704302089&0.5658042744656918
1510&1.0&1.9839526713016324&0.5661792275965505
1511&1.0&1.9850012018267766&0.566554180727409
1512&1.0&1.9856790333560244&0.5669291338582677
1513&1.0&1.9859805474544405&0.5673040869891264
1514&1.0&1.986404738112067&0.567679040119985
1515&1.0&1.9864943843272342&0.5680539932508436
1516&1.0&1.9873108260360797&0.5684289463817023
1517&1.0&1.98901120512165&0.5688038995125609
1518&1.0&1.989028337454315&0.5691788526434196
1519&1.0&1.989854753341652&0.5695538057742782
1520&1.0&1.990118471799024&0.5699287589051368
1521&1.0&1.9919087856007456&0.5703037120359955
1522&1.0&1.9919333464428923&0.5706786651668542
1523&1.0&1.9930318179489244&0.5710536182977128
1524&1.0&1.993151675500013&0.5714285714285714
1525&1.0&1.993292172503444&0.5718035245594301
1526&1.0&1.9938078531451129&0.5721784776902887
1527&1.0&1.994347162296714&0.5725534308211474
1528&1.0&1.9947342931360894&0.572928383952006
1529&1.0&1.9947445207579129&0.5733033370828646
1530&1.0&1.9951280129393665&0.5736782902137233
1531&1.0&1.9953838598788676&0.574053243344582
1532&1.0&1.9956151866035348&0.5744281964754405
1533&1.0&1.995813166886583&0.5748031496062992
1534&1.0&1.9960352993517936&0.5751781027371579
1535&1.0&1.9966611979391529&0.5755530558680165
1536&1.0&1.996944609614417&0.5759280089988752
1537&1.0&1.9972329060166152&0.5763029621297338
1538&1.0&1.9976036684581628&0.5766779152605924
1539&1.0&1.997698881268002&0.5770528683914511
1540&1.0&1.997847042129471&0.5774278215223098
1541&1.0&1.998308200909774&0.5778027746531683
1542&1.0&1.9994533307560347&0.578177727784027
1543&1.0&2.0002112821746807&0.5785526809148857
1544&1.0&2.00031793654703&0.5789276340457443
1545&1.0&2.0003500638630016&0.5793025871766029
1546&1.0&2.0009343436702887&0.5796775403074615
1547&1.0&2.0009358618828625&0.5800524934383202
1548&1.0&2.001765854897526&0.5804274465691789
1549&1.0&2.0030780915832183&0.5808023997000374
1550&1.0&2.0037531276063385&0.5811773528308961
1551&1.0&2.0042156038437926&0.5815523059617548
1552&1.0&2.0048088680021934&0.5819272590926134
1553&1.0&2.0055989325062664&0.5823022122234721
1554&1.0&2.00602231638332&0.5826771653543307
1555&1.0&2.006044790282786&0.5830521184851893
1556&1.0&2.0063894028538733&0.583427071616048
1557&1.0&2.0064114040074417&0.5838020247469067
1558&1.0&2.007171167372978&0.5841769778777652
1559&1.0&2.007867233260595&0.5845519310086239
1560&1.0&2.0080105832363&0.5849268841394826
1561&1.0&2.0080728092267712&0.5853018372703412
1562&1.0&2.008405647207933&0.5856767904011998
1563&1.0&2.00867826675008&0.5860517435320585
1564&1.0&2.0087365695352353&0.5864266966629171
1565&1.0&2.0097303925924606&0.5868016497937758
1566&1.0&2.0116080432089958&0.5871766029246345
1567&1.0&2.0121876079427166&0.587551556055493
1568&1.0&2.014631633493784&0.5879265091863517
1569&1.0&2.0164167065009564&0.5883014623172104
1570&1.0&2.016513624903477&0.588676415448069
1571&1.0&2.017063178862706&0.5890513685789276
1572&1.0&2.017411926508445&0.5894263217097863
1573&1.0&2.018016618142563&0.5898012748406449
1574&1.0&2.018437064970884&0.5901762279715036
1575&1.0&2.018481631975161&0.5905511811023622
1576&1.0&2.0191718252298823&0.5909261342332208
1577&1.0&2.0195773505700525&0.5913010873640795
1578&1.0&2.0196406882121876&0.5916760404949382
1579&1.0&2.0201364334090206&0.5920509936257968
1580&1.0&2.021215699084831&0.5924259467566554
1581&1.0&2.0212424415512795&0.592800899887514
1582&1.0&2.0217993468459534&0.5931758530183727
1583&1.0&2.022938340994956&0.5935508061492314
1584&1.0&2.0232261061433054&0.59392575928009
1585&1.0&2.024762398243724&0.5943007124109486
1586&1.0&2.025296997760656&0.5946756655418073
1587&1.0&2.0258317854626617&0.595050618672666
1588&1.0&2.0266567268203812&0.5954255718035245
1589&1.0&2.0270747577275223&0.5958005249343832
1590&1.0&2.028338109419191&0.5961754780652418
1591&1.0&2.0284298235714555&0.5965504311961005
1592&1.0&2.0287441815826095&0.5969253843269592
1593&1.0&2.0291133705280133&0.5973003374578177
1594&1.0&2.0297579919734288&0.5976752905886764
1595&1.0&2.029907043089501&0.5980502437195351
1596&1.0&2.0301129795207165&0.5984251968503937
1597&1.0&2.0310330358315074&0.5988001499812523
1598&1.0&2.0312335862229878&0.599175103112111
1599&1.0&2.0323526447654294&0.5995500562429696
1600&1.0&2.0325281910989523&0.5999250093738283
1601&1.0&2.032679574512944&0.6002999625046869
1602&1.0&2.034161764965644&0.6006749156355455
1603&1.0&2.0341674486979757&0.6010498687664042
1604&1.0&2.0342449614351468&0.6014248218972629
1605&1.0&2.034373226386045&0.6017997750281214
1606&1.0&2.035019623530938&0.6021747281589801
1607&1.0&2.0352089485816367&0.6025496812898388
1608&1.0&2.035501708521818&0.6029246344206974
1609&1.0&2.0365287598861697&0.6032995875515561
1610&1.0&2.0365577329654805&0.6036745406824147
1611&1.0&2.0369658150445726&0.6040494938132733
1612&1.0&2.0373205634967357&0.604424446944132
1613&1.0&2.0373378581173975&0.6047994000749907
1614&1.0&2.0379468704224233&0.6051743532058492
1615&1.0&2.0385520961398&0.6055493063367079
1616&1.0&2.0393787690161487&0.6059242594675666
1617&1.0&2.0394755962373354&0.6062992125984252
1618&1.0&2.039842672247812&0.6066741657292838
1619&1.0&2.0400917514104844&0.6070491188601425
1620&1.0&2.0406681910111684&0.6074240719910011
1621&1.0&2.0406699253824514&0.6077990251218598
1622&1.0&2.0406725552340976&0.6081739782527185
1623&1.0&2.041036653814242&0.608548931383577
1624&1.0&2.0415812657826495&0.6089238845144357
1625&1.0&2.041700508121362&0.6092988376452944
1626&1.0&2.043683423006732&0.609673790776153
1627&1.0&2.043927523927138&0.6100487439070116
1628&1.0&2.0442883911528287&0.6104236970378702
1629&1.0&2.044375936428745&0.6107986501687289
1630&1.0&2.0446472775062334&0.6111736032995876
1631&1.0&2.045024577888232&0.6115485564304461
1632&1.0&2.0454962322841714&0.6119235095613048
1633&1.0&2.0467677147754713&0.6122984626921635
1634&1.0&2.0467925333747283&0.6126734158230221
1635&1.0&2.0480764910003244&0.6130483689538808
1636&1.0&2.0488476126617496&0.6134233220847394
1637&1.0&2.048982127496894&0.613798275215598
1638&1.0&2.0497428005228318&0.6141732283464567
1639&1.0&2.0497610408448965&0.6145481814773154
1640&1.0&2.0505274018519297&0.6149231346081739
1641&1.0&2.051133928093019&0.6152980877390326
1642&1.0&2.051485193210546&0.6156730408698913
1643&1.0&2.051849392707707&0.6160479940007499
1644&1.0&2.052175213036328&0.6164229471316085
1645&1.0&2.052217507017297&0.6167979002624672
1646&1.0&2.05318751990778&0.6171728533933258
1647&1.0&2.0541072572825647&0.6175478065241845
1648&1.0&2.0543539270842857&0.6179227596550432
1649&1.0&2.0543820504248718&0.6182977127859017
1650&1.0&2.054510569487152&0.6186726659167604
1651&1.0&2.0546136186272856&0.6190476190476191
1652&1.0&2.054632114776532&0.6194225721784777
1653&1.0&2.0549419060440424&0.6197975253093363
1654&1.0&2.055911175150492&0.620172478440195
1655&1.0&2.0559664594085687&0.6205474315710536
1656&1.0&2.056265381953722&0.6209223847019123
1657&1.0&2.056934376650185&0.6212973378327709
1658&1.0&2.056999052801664&0.6216722909636295
1659&1.0&2.0575985166409416&0.6220472440944882
1660&1.0&2.0585530998134143&0.6224221972253469
1661&1.0&2.0595707675647295&0.6227971503562054
1662&1.0&2.059684646333928&0.6231721034870641
1663&1.0&2.0596955548802387&0.6235470566179228
1664&1.0&2.060342603068739&0.6239220097487814
1665&1.0&2.061722550220935&0.6242969628796401
1666&1.0&2.061995149743105&0.6246719160104987
1667&1.0&2.062399504564498&0.6250468691413573
1668&1.0&2.063560628815451&0.625421822272216
1669&1.0&2.0637933095404795&0.6257967754030747
1670&1.0&2.0638109558795534&0.6261717285339332
1671&1.0&2.0646164903023254&0.6265466816647919
1672&1.0&2.064761505318946&0.6269216347956506
1673&1.0&2.0647939338767745&0.6272965879265092
1674&1.0&2.065422528913366&0.6276715410573678
1675&1.0&2.065810997860828&0.6280464941882264
1676&1.0&2.065956344341158&0.6284214473190851
1677&1.0&2.066313599168878&0.6287964004499438
1678&1.0&2.0669279564307184&0.6291713535808025
1679&1.0&2.06728004600345&0.629546306711661
1680&1.0&2.0675402181875833&0.6299212598425197
1681&1.0&2.0675806260410172&0.6302962129733783
1682&1.0&2.0680445227290294&0.630671166104237
1683&1.0&2.0680728946640055&0.6310461192350956
1684&1.0&2.069055181191422&0.6314210723659542
1685&1.0&2.0701433200489823&0.6317960254968129
1686&1.0&2.070365193789908&0.6321709786276716
1687&1.0&2.0703966429096274&0.6325459317585301
1688&1.0&2.070431070826307&0.6329208848893888
1689&1.0&2.0704896135599467&0.6332958380202475
1690&1.0&2.0715492183203708&0.6336707911511061
1691&1.0&2.072833836413399&0.6340457442819648
1692&1.0&2.0730285895366456&0.6344206974128234
1693&1.0&2.0733081151987993&0.634795650543682
1694&1.0&2.074332184432347&0.6351706036745407
1695&1.0&2.074537228113079&0.6355455568053994
1696&1.0&2.074564741475698&0.6359205099362579
1697&1.0&2.075081083428251&0.6362954630671166
1698&1.0&2.0765002912336485&0.6366704161979753
1699&1.0&2.0765689795961935&0.6370453693288339
1700&1.0&2.076573894267383&0.6374203224596925
1701&1.0&2.07671495661144&0.6377952755905512
1702&1.0&2.078131601697835&0.6381702287214098
1703&1.0&2.078288876303892&0.6385451818522685
1704&1.0&2.079016346988293&0.6389201349831272
1705&1.0&2.0793414459556194&0.6392950881139857
1706&1.0&2.079405691713798&0.6396700412448444
1707&1.0&2.0796018109321985&0.6400449943757031
1708&1.0&2.0799381357175917&0.6404199475065617
1709&1.0&2.0803434013874478&0.6407949006374203
1710&1.0&2.0808884767620572&0.641169853768279
1711&1.0&2.0812349523620073&0.6415448068991376
1712&1.0&2.08214907766606&0.6419197600299963
1713&1.0&2.082451509879328&0.6422947131608548
1714&1.0&2.083363925702642&0.6426696662917135
1715&1.0&2.0837587609241153&0.6430446194225722
1716&1.0&2.084920566176932&0.6434195725534309
1717&1.0&2.084982503847485&0.6437945256842894
1718&1.0&2.0857125152102394&0.6441694788151481
1719&1.0&2.0861207444087837&0.6445444319460067
1720&1.0&2.088046118402535&0.6449193850768654
1721&1.0&2.0883802052943445&0.6452943382077241
1722&1.0&2.088716042104462&0.6456692913385826
1723&1.0&2.0895187950639804&0.6460442444694413
1724&1.0&2.089914988722994&0.6464191976003
1725&1.0&2.0899425261265514&0.6467941507311586
1726&1.0&2.0900814455574883&0.6471691038620172
1727&1.0&2.0906774136193924&0.6475440569928759
1728&1.0&2.0914664838090795&0.6479190101237345
1729&1.0&2.0920118967541117&0.6482939632545932
1730&1.0&2.0923047700453496&0.6486689163854518
1731&1.0&2.092492342073323&0.6490438695163104
1732&1.0&2.0929233592565772&0.6494188226471691
1733&1.0&2.0931217210661597&0.6497937757780278
1734&1.0&2.094481846498674&0.6501687289088864
1735&1.0&2.0945674857445185&0.650543682039745
1736&1.0&2.0951386230039866&0.6509186351706037
1737&1.0&2.095580786026201&0.6512935883014623
1738&1.0&2.0957089499581336&0.651668541432321
1739&1.0&2.096173549810845&0.6520434945631796
1740&1.0&2.0963727487487764&0.6524184476940382
1741&1.0&2.097340060239335&0.6527934008248969
1742&1.0&2.097361362239689&0.6531683539557556
1743&1.0&2.0973931244450084&0.6535433070866141
1744&1.0&2.0976532827643424&0.6539182602174728
1745&1.0&2.0981772881552763&0.6542932133483315
1746&1.0&2.098294511141024&0.6546681664791901
1747&1.0&2.0987043857669927&0.6550431196100488
1748&1.0&2.099023073662717&0.6554180727409074
1749&1.0&2.0992790529235723&0.655793025871766
1750&1.0&2.0993895210039932&0.6561679790026247
1751&1.0&2.099488078217959&0.6565429321334834
1752&1.0&2.0997422398776124&0.6569178852643419
1753&1.0&2.100154743054556&0.6572928383952006
1754&1.0&2.100257509002756&0.6576677915260593
1755&1.0&2.100680200920887&0.6580427446569179
1756&1.0&2.101049097539921&0.6584176977877765
1757&1.0&2.1015074577202957&0.6587926509186351
1758&1.0&2.1018919344821514&0.6591676040494938
1759&1.0&2.1020690066013117&0.6595425571803525
1760&1.0&2.1025092366032694&0.6599175103112112
1761&1.0&2.1026122172533452&0.6602924634420697
1762&1.0&2.1026726597907377&0.6606674165729284
1763&1.0&2.1027480781125742&0.661042369703787
1764&1.0&2.102764898185936&0.6614173228346457
1765&1.0&2.102937694647313&0.6617922759655043
1766&1.0&2.1035176431790705&0.6621672290963629
1767&1.0&2.103916421740297&0.6625421822272216
1768&1.0&2.104768678097054&0.6629171353580803
1769&1.0&2.104909225813117&0.6632920884889388
1770&1.0&2.104912061143764&0.6636670416197975
1771&1.0&2.1050752288414887&0.6640419947506562
1772&1.0&2.105247576925582&0.6644169478815148
1773&1.0&2.1058303322594436&0.6647919010123734
1774&1.0&2.1058422639263923&0.6651668541432321
1775&1.0&2.10642936021914&0.6655418072740907
1776&1.0&2.106468818380744&0.6659167604049494
1777&1.0&2.108618534897135&0.6662917135358081
1778&1.0&2.108663266914445&0.6666666666666666
1779&1.0&2.1087476970670243&0.6670416197975253
1780&1.0&2.1090679852438345&0.667416572928384
1781&1.0&2.109485936069172&0.6677915260592426
1782&1.0&2.1104868964952734&0.6681664791901012
1783&1.0&2.110639432935396&0.6685414323209599
1784&1.0&2.11081906841931&0.6689163854518185
1785&1.0&2.1108877746699526&0.6692913385826772
1786&1.0&2.1109579920791495&0.6696662917135358
1787&1.0&2.111820538454385&0.6700412448443944
1788&1.0&2.1122064060355332&0.6704161979752531
1789&1.0&2.1130233482596954&0.6707911511061118
1790&1.0&2.1132541165685272&0.6711661042369704
1791&1.0&2.1137765826500274&0.671541057367829
1792&1.0&2.1140772072505465&0.6719160104986877
1793&1.0&2.1140935368523857&0.6722909636295463
1794&1.0&2.115487056165856&0.672665916760405
1795&1.0&2.115500462070303&0.6730408698912635
1796&1.0&2.1155658674419837&0.6734158230221222
1797&1.0&2.1157925323260205&0.6737907761529809
1798&1.0&2.116112132378046&0.6741657292838396
1799&1.0&2.117708898926768&0.6745406824146981
1800&1.0&2.117799921657797&0.6749156355455568
1801&1.0&2.117838696861343&0.6752905886764154
1802&1.0&2.117842780011998&0.6756655418072741
1803&1.0&2.117978410777154&0.6760404949381328
1804&1.0&2.119269340974212&0.6764154480689913
1805&1.0&2.119487027442136&0.67679040119985
1806&1.0&2.120751377525463&0.6771653543307087
1807&1.0&2.1216407928336913&0.6775403074615673
1808&1.0&2.1226298255551606&0.6779152605924259
1809&1.0&2.1226630348267506&0.6782902137232846
1810&1.0&2.1229579683167805&0.6786651668541432
1811&1.0&2.1232130944052727&0.6790401199850019
1812&1.0&2.1237716106182885&0.6794150731158605
1813&1.0&2.124418739827947&0.6797900262467191
1814&1.0&2.124473124864904&0.6801649793775778
1815&1.0&2.125442242871839&0.6805399325084365
1816&1.0&2.1255817853998074&0.6809148856392951
1817&1.0&2.1258850235762976&0.6812898387701537
1818&1.0&2.1259608053964993&0.6816647919010124
1819&1.0&2.1264889651769763&0.682039745031871
1820&1.0&2.1265875145761406&0.6824146981627297
1821&1.0&2.1266161965944645&0.6827896512935883
1822&1.0&2.12683043903108&0.6831646044244469
1823&1.0&2.12704724299975&0.6835395575553056
1824&1.0&2.1272960183386496&0.6839145106861643
1825&1.0&2.1279276632554796&0.6842894638170228
1826&1.0&2.128073025142254&0.6846644169478815
1827&1.0&2.128121325513279&0.6850393700787402
1828&1.0&2.128518641417749&0.6854143232095988
1829&1.0&2.1286786495515257&0.6857892763404574
1830&1.0&2.1287369794392004&0.6861642294713161
1831&1.0&2.1295350066110115&0.6865391826021747
1832&1.0&2.1301092270105393&0.6869141357330334
1833&1.0&2.131172881251135&0.6872890888638921
1834&1.0&2.1315552377547373&0.6876640419947506
1835&1.0&2.132001365250305&0.6880389951256093
1836&1.0&2.1321449598516833&0.688413948256468
1837&1.0&2.1325252636620164&0.6887889013873266
1838&1.0&2.1328785934745085&0.6891638545181852
1839&1.0&2.1329864072262734&0.6895388076490439
1840&1.0&2.1330693263273526&0.6899137607799025
1841&1.0&2.133298435507974&0.6902887139107612
1842&1.0&2.133933935227153&0.6906636670416197
1843&1.0&2.135033810448175&0.6910386201724784
1844&1.0&2.135929744177167&0.6914135733033371
1845&1.0&2.136570732721495&0.6917885264341957
1846&1.0&2.1367262253145074&0.6921634795650544
1847&1.0&2.137190234070817&0.692538432695913
1848&1.0&2.1374053404056754&0.6929133858267716
1849&1.0&2.137849209843926&0.6932883389576303
1850&1.0&2.137910734731794&0.693663292088489
1851&1.0&2.138011328763722&0.6940382452193475
1852&1.0&2.1382934287673843&0.6944131983502062
1853&1.0&2.138362117142596&0.6947881514810649
1854&1.0&2.139090381189532&0.6951631046119235
1855&1.0&2.1391501067795997&0.6955380577427821
1856&1.0&2.1396201107878183&0.6959130108736408
1857&1.0&2.1405926352128883&0.6962879640044994
1858&1.0&2.140741350454084&0.6966629171353581
1859&1.0&2.1409722452498596&0.6970378702662168
1860&1.0&2.14385660390726&0.6974128233970753
1861&1.0&2.1442299152738062&0.697787776527934
1862&1.0&2.144720068743449&0.6981627296587927
1863&1.0&2.1449924101558016&0.6985376827896513
1864&1.0&2.145486280255568&0.6989126359205099
1865&1.0&2.1457278101736836&0.6992875890513686
1866&1.0&2.1466765180745973&0.6996625421822272
1867&1.0&2.147266650970943&0.7000374953130859
1868&1.0&2.1472885393009467&0.7004124484439445
1869&1.0&2.1473097187175805&0.7007874015748031
1870&1.0&2.1474710435946687&0.7011623547056618
1871&1.0&2.147942632286342&0.7015373078365205
1872&1.0&2.1487749080646545&0.7019122609673791
1873&1.0&2.1490969280950294&0.7022872140982377
1874&1.0&2.1494699538898847&0.7026621672290964
1875&1.0&2.149968530983647&0.703037120359955
1876&1.0&2.1499940198107366&0.7034120734908137
1877&1.0&2.1500361855475916&0.7037870266216723
1878&1.0&2.1500880697938336&0.7041619797525309
1879&1.0&2.1501796383125718&0.7045369328833896
1880&1.0&2.1517787535945607&0.7049118860142483
1881&1.0&2.151980068187779&0.7052868391451068
1882&1.0&2.152460197864116&0.7056617922759655
1883&1.0&2.152733926810459&0.7060367454068242
1884&1.0&2.1529807395809866&0.7064116985376828
1885&1.0&2.1534338066080854&0.7067866516685414
1886&1.0&2.1536483408769853&0.7071616047994
1887&1.0&2.1537813946962254&0.7075365579302587
1888&1.0&2.154140956561842&0.7079115110611174
1889&1.0&2.1541957599044963&0.708286464191976
1890&1.0&2.1545245836683806&0.7086614173228346
1891&1.0&2.1551951572099752&0.7090363704536933
1892&1.0&2.155934629887503&0.709411323584552
1893&1.0&2.156956412848887&0.7097862767154106
1894&1.0&2.157140929280128&0.7101612298462692
1895&1.0&2.1571494702413663&0.7105361829771278
1896&1.0&2.157496340383801&0.7109111361079865
1897&1.0&2.158243828539243&0.7112860892388452
1898&1.0&2.1590849454635994&0.7116610423697037
1899&1.0&2.1597968311239253&0.7120359955005624
1900&1.0&2.160114167990043&0.7124109486314211
1901&1.0&2.1602342253088778&0.7127859017622797
1902&1.0&2.1605142730071045&0.7131608548931384
1903&1.0&2.1606599825369583&0.713535808023997
1904&1.0&2.1606712684522633&0.7139107611548556
1905&1.0&2.161230884264122&0.7142857142857143
1906&1.0&2.161822752017503&0.714660667416573
1907&1.0&2.1620894780689572&0.7150356205474315
1908&1.0&2.1621406848950477&0.7154105736782902
1909&1.0&2.1633911396201024&0.7157855268091489
1910&1.0&2.1637242413780786&0.7161604799400075
1911&1.0&2.1637572586911524&0.7165354330708661
1912&1.0&2.164571868157879&0.7169103862017248
1913&1.0&2.1646374763082656&0.7172853393325834
1914&1.0&2.165062834131778&0.7176602924634421
1915&1.0&2.1651983911890813&0.7180352455943008
1916&1.0&2.165273864667399&0.7184101987251593
1917&1.0&2.165334564557807&0.718785151856018
1918&1.0&2.1653481674326045&0.7191601049868767
1919&1.0&2.1654617248154437&0.7195350581177353
1920&1.0&2.165463932043147&0.7199100112485939
1921&1.0&2.1659341430878327&0.7202849643794526
1922&1.0&2.1662072129804835&0.7206599175103112
1923&1.0&2.1662519137384053&0.7210348706411699
1924&1.0&2.166350092354174&0.7214098237720284
1925&1.0&2.166442152169555&0.7217847769028871
1926&1.0&2.166701831060206&0.7221597300337458
1927&1.0&2.167655629139073&0.7225346831646045
1928&1.0&2.1680077422922714&0.7229096362954631
1929&1.0&2.168651180948663&0.7232845894263217
1930&1.0&2.169102564476644&0.7236595425571803
1931&1.0&2.16931561219202&0.724034495688039
1932&1.0&2.170313899705662&0.7244094488188977
1933&1.0&2.1711121855811775&0.7247844019497562
1934&1.0&2.1725832133235756&0.7251593550806149
1935&1.0&2.172760281398926&0.7255343082114736
1936&1.0&2.173109086661995&0.7259092613423322
1937&1.0&2.1732434770729934&0.7262842144731908
1938&1.0&2.174943475088503&0.7266591676040495
1939&1.0&2.1752911546156044&0.7270341207349081
1940&1.0&2.1758320447789297&0.7274090738657668
1941&1.0&2.1762982141349076&0.7277840269966255
1942&1.0&2.177423953830537&0.728158980127484
1943&1.0&2.1786290003457283&0.7285339332583427
1944&1.0&2.179356621918556&0.7289088863892014
1945&1.0&2.179991709420575&0.72928383952006
1946&1.0&2.1811423466848923&0.7296587926509186
1947&1.0&2.1814057517207543&0.7300337457817773
1948&1.0&2.1816825731154665&0.7304086989126359
1949&1.0&2.1820546930804667&0.7307836520434946
1950&1.0&2.182641721528613&0.7311586051743532
1951&1.0&2.182823416152701&0.7315335583052118
1952&1.0&2.183172319217308&0.7319085114360705
1953&1.0&2.18341575168329&0.7322834645669292
1954&1.0&2.1838968811140522&0.7326584176977877
1955&1.0&2.1847811063888605&0.7330333708286464
1956&1.0&2.1849607603350707&0.7334083239595051
1957&1.0&2.1855226318745635&0.7337832770903637
1958&1.0&2.185805285825049&0.7341582302212224
1959&1.0&2.188359398809326&0.734533183352081
1960&1.0&2.1886393652754905&0.7349081364829396
1961&1.0&2.1886686645862086&0.7352830896137983
1962&1.0&2.188826823376318&0.735658042744657
1963&1.0&2.1888763774771127&0.7360329958755155
1964&1.0&2.1895524309444774&0.7364079490063742
1965&1.0&2.189588302164367&0.7367829021372329
1966&1.0&2.1896136463187648&0.7371578552680915
1967&1.0&2.1909644743047743&0.7375328083989501
1968&1.0&2.191599396887376&0.7379077615298087
1969&1.0&2.191637003377285&0.7382827146606674
1970&1.0&2.1925821699090884&0.7386576677915261
1971&1.0&2.1934038041382844&0.7390326209223848
1972&1.0&2.1950833263005305&0.7394075740532433
1973&1.0&2.1952875879379223&0.739782527184102
1974&1.0&2.1954631893507197&0.7401574803149606
1975&1.0&2.1964243447119&0.7405324334458193
1976&1.0&2.1965127826507427&0.7409073865766779
1977&1.0&2.1967581520707586&0.7412823397075365
1978&1.0&2.1969343777952455&0.7416572928383952
1979&1.0&2.1974229733632713&0.7420322459692539
1980&1.0&2.198182635178991&0.7424071991001124
1981&1.0&2.1985240645246598&0.7427821522309711
1982&1.0&2.1985568072051938&0.7431571053618298
1983&1.0&2.1992366632724534&0.7435320584926884
1984&1.0&2.200069599703216&0.7439070116235471
1985&1.0&2.202937558663312&0.7442819647544057
1986&1.0&2.2035774577725293&0.7446569178852643
1987&1.0&2.2037372160119135&0.745031871016123
1988&1.0&2.2038004003574265&0.7454068241469817
1989&1.0&2.204502622706258&0.7457817772778402
1990&1.0&2.204859941094935&0.7461567304086989
1991&1.0&2.2048750815031566&0.7465316835395576
1992&1.0&2.2048862386383377&0.7469066366704162
1993&1.0&2.2050822179010368&0.7472815898012748
1994&1.0&2.206592251715737&0.7476565429321335
1995&1.0&2.20691822755285&0.7480314960629921
1996&1.0&2.2075937498145475&0.7484064491938508
1997&1.0&2.208261313315884&0.7487814023247095
1998&1.0&2.208432794667918&0.749156355455568
1999&1.0&2.2096765728531134&0.7495313085864267
2000&1.0&2.2099175639300133&0.7499062617172854
2001&1.0&2.210370856580243&0.750281214848144
2002&1.0&2.2106522622512097&0.7506561679790026
2003&1.0&2.2108850702065546&0.7510311211098613
2004&1.0&2.2122260550383253&0.7514060742407199
2005&1.0&2.2123945620551475&0.7517810273715786
2006&1.0&2.213556052533101&0.7521559805024371
2007&1.0&2.2136552750250273&0.7525309336332958
2008&1.0&2.2137073339609845&0.7529058867641545
2009&1.0&2.2139218317365152&0.7532808398950132
2010&1.0&2.2144536914313258&0.7536557930258717
2011&1.0&2.2159921835602625&0.7540307461567304
2012&1.0&2.2161757057412808&0.754405699287589
2013&1.0&2.218069480927892&0.7547806524184477
2014&1.0&2.2182423977712724&0.7551556055493064
2015&1.0&2.218428667907176&0.7555305586801649
2016&1.0&2.2187451376385674&0.7559055118110236
2017&1.0&2.2194152370992435&0.7562804649418823
2018&1.0&2.219438350904738&0.756655418072741
2019&1.0&2.2197334045837787&0.7570303712035995
2020&1.0&2.2215907682391727&0.7574053243344582
2021&1.0&2.221943242958118&0.7577802774653168
2022&1.0&2.2220065504716517&0.7581552305961755
2023&1.0&2.222336052000583&0.7585301837270341
2024&1.0&2.2223579272620984&0.7589051368578927
2025&1.0&2.223133990301428&0.7592800899887514
2026&1.0&2.22403238293487&0.7596550431196101
2027&1.0&2.224497939882479&0.7600299962504687
2028&1.0&2.225179146328798&0.7604049493813273
2029&1.0&2.2262765596898806&0.760779902512186
2030&1.0&2.226513358133243&0.7611548556430446
2031&1.0&2.226685902167349&0.7615298087739033
2032&1.0&2.2271836492675416&0.7619047619047619
2033&1.0&2.227235573761251&0.7622797150356205
2034&1.0&2.2272729138363414&0.7626546681664792
2035&1.0&2.2274289611097102&0.7630296212973379
2036&1.0&2.2278453217757725&0.7634045744281964
2037&1.0&2.2278498070405823&0.7637795275590551
2038&1.0&2.2278727192922982&0.7641544806899138
2039&1.0&2.2286393020219166&0.7645294338207724
2040&1.0&2.2288005049910256&0.7649043869516311
2041&1.0&2.229085835951071&0.7652793400824897
2042&1.0&2.229108824570592&0.7656542932133483
2043&1.0&2.229420139787729&0.766029246344207
2044&1.0&2.2294222035566205&0.7664041994750657
2045&1.0&2.2295367361132374&0.7667791526059242
2046&1.0&2.229929351316634&0.7671541057367829
2047&1.0&2.231697818056063&0.7675290588676416
2048&1.0&2.2333749616881904&0.7679040119985002
2049&1.0&2.235049241709867&0.7682789651293588
2050&1.0&2.23519333283765&0.7686539182602175
2051&1.0&2.2361502254957952&0.7690288713910761
2052&1.0&2.236408502091&0.7694038245219348
2053&1.0&2.23673432867386&0.7697787776527935
2054&1.0&2.2373182556101643&0.770153730783652
2055&1.0&2.237847434075602&0.7705286839145107
2056&1.0&2.2379718794208485&0.7709036370453693
2057&1.0&2.2381751544661603&0.771278590176228
2058&1.0&2.2382182292605832&0.7716535433070866
2059&1.0&2.2386488226797305&0.7720284964379452
2060&1.0&2.23875938156917&0.7724034495688039
2061&1.0&2.2393127285915915&0.7727784026996626
2062&1.0&2.23953451588715&0.7731533558305211
2063&1.0&2.240965785558988&0.7735283089613798
2064&1.0&2.2415837628351114&0.7739032620922385
2065&1.0&2.2429605755074933&0.7742782152230971
2066&1.0&2.2429973291833236&0.7746531683539557
2067&1.0&2.2450255313380225&0.7750281214848144
2068&1.0&2.2462003264304484&0.775403074615673
2069&1.0&2.247127111076347&0.7757780277465317
2070&1.0&2.247679843801506&0.7761529808773904
2071&1.0&2.2479077277662394&0.7765279340082489
2072&1.0&2.248454439566347&0.7769028871391076
2073&1.0&2.249694652009963&0.7772778402699663
2074&1.0&2.250131541389971&0.7776527934008249
2075&1.0&2.250241160787256&0.7780277465316835
2076&1.0&2.2513567139271777&0.7784026996625422
2077&1.0&2.2518684872679127&0.7787776527934008
2078&1.0&2.2520320978470156&0.7791526059242595
2079&1.0&2.25338489985844&0.7795275590551181
2080&1.0&2.2538988172073853&0.7799025121859767
2081&1.0&2.2547143349524768&0.7802774653168354
2082&1.0&2.255394719825596&0.7806524184476941
2083&1.0&2.2559538560136723&0.7810273715785527
2084&1.0&2.2564846968372483&0.7814023247094113
2085&1.0&2.257418195878482&0.78177727784027
2086&1.0&2.2574525268431724&0.7821522309711286
2087&1.0&2.2585933347922595&0.7825271841019873
2088&1.0&2.2590783246268336&0.7829021372328459
2089&1.0&2.259454984934274&0.7832770903637045
2090&1.0&2.261225356098482&0.7836520434945632
2091&1.0&2.261318660863722&0.7840269966254219
2092&1.0&2.2614507665213246&0.7844019497562804
2093&1.0&2.2614715957839886&0.7847769028871391
2094&1.0&2.262080515503382&0.7851518560179978
2095&1.0&2.2626445122700507&0.7855268091488564
2096&1.0&2.262773876463695&0.7859017622797151
2097&1.0&2.2636702859610884&0.7862767154105736
2098&1.0&2.263874932816114&0.7866516685414323
2099&1.0&2.2640234929136778&0.787026621672291
2100&1.0&2.2652638563543688&0.7874015748031497
2101&1.0&2.266285435770717&0.7877765279340082
2102&1.0&2.2685006621901063&0.7881514810648669
2103&1.0&2.2686192757701615&0.7885264341957255
2104&1.0&2.268681936901624&0.7889013873265842
2105&1.0&2.2686893135797326&0.7892763404574428
2106&1.0&2.268689589979913&0.7896512935883014
2107&1.0&2.269118099221862&0.7900262467191601
2108&1.0&2.2697717884848547&0.7904011998500188
2109&1.0&2.2702136479733976&0.7907761529808774
2110&1.0&2.270271733063619&0.791151106111736
2111&1.0&2.270783838879266&0.7915260592425947
2112&1.0&2.2710501664568317&0.7919010123734533
2113&1.0&2.271082396246921&0.792275965504312
2114&1.0&2.271579866064685&0.7926509186351706
2115&1.0&2.271608137877414&0.7930258717660292
2116&1.0&2.2738009747316617&0.7934008248968879
2117&1.0&2.2745124854693626&0.7937757780277466
2118&1.0&2.274556218234395&0.7941507311586051
2119&1.0&2.275294366714612&0.7945256842894638
2120&1.0&2.276000654880316&0.7949006374203225
2121&1.0&2.2760263635341906&0.7952755905511811
2122&1.0&2.2762420505072485&0.7956505436820397
2123&1.0&2.276255262204131&0.7960254968128984
2124&1.0&2.2767846015370767&0.796400449943757
2125&1.0&2.2777733983934674&0.7967754030746157
2126&1.0&2.277868827530742&0.7971503562054744
2127&1.0&2.2797985394858133&0.7975253093363329
2128&1.0&2.2801489709621885&0.7979002624671916
2129&1.0&2.280658723697153&0.7982752155980503
2130&1.0&2.280882369786596&0.7986501687289089
2131&1.0&2.281142978740382&0.7990251218597675
2132&1.0&2.2814818981583596&0.7994000749906262
2133&1.0&2.2816237388665686&0.7997750281214848
2134&1.0&2.281797586883925&0.8001499812523435
2135&1.0&2.2821839008355713&0.800524934383202
2136&1.0&2.283478349751492&0.8008998875140607
2137&1.0&2.2836964027873687&0.8012748406449194
2138&1.0&2.2838512152544648&0.801649793775778
2139&1.0&2.2840852360808217&0.8020247469066367
2140&1.0&2.2848354316462456&0.8023997000374953
2141&1.0&2.284938162727912&0.802774653168354
2142&1.0&2.2852201123978197&0.8031496062992126
2143&1.0&2.2860407876230666&0.8035245594300713
2144&1.0&2.2865768675287272&0.8038995125609298
2145&1.0&2.2868844081025834&0.8042744656917885
2146&1.0&2.287179487179487&0.8046494188226472
2147&1.0&2.2875802600273762&0.8050243719535058
2148&1.0&2.289049413735344&0.8053993250843644
2149&1.0&2.290065154105633&0.8057742782152231
2150&1.0&2.2904753052932674&0.8061492313460817
2151&1.0&2.2905404518711316&0.8065241844769404
2152&1.0&2.2906286936455227&0.8068991376077991
2153&1.0&2.2926423532833975&0.8072740907386576
2154&1.0&2.2929869486414&0.8076490438695163
2155&1.0&2.2941763966533637&0.808023997000375
2156&1.0&2.2956976310002903&0.8083989501312336
2157&1.0&2.295856955290939&0.8087739032620922
2158&1.0&2.2959196829953843&0.8091488563929509
2159&1.0&2.2960240814262307&0.8095238095238095
2160&1.0&2.296349817735355&0.8098987626546682
2161&1.0&2.297664241382289&0.8102737157855268
2162&1.0&2.297746412901776&0.8106486689163854
2163&1.0&2.298247716508355&0.8110236220472441
2164&1.0&2.298600166096093&0.8113985751781028
2165&1.0&2.299211234787537&0.8117735283089614
2166&1.0&2.2992189574701065&0.81214848143982
2167&1.0&2.2999105134210103&0.8125234345706787
2168&1.0&2.300326260603469&0.8128983877015373
2169&1.0&2.3014148416419173&0.813273340832396
2170&1.0&2.3023703632086114&0.8136482939632546
2171&1.0&2.3035235108397494&0.8140232470941132
2172&1.0&2.303749315818281&0.8143982002249719
2173&1.0&2.305820048243466&0.8147731533558306
2174&1.0&2.306091374563127&0.8151481064866891
2175&1.0&2.306639288158795&0.8155230596175478
2176&1.0&2.307488577740434&0.8158980127484065
2177&1.0&2.3098487111092805&0.8162729658792651
2178&1.0&2.3115854045478583&0.8166479190101237
2179&1.0&2.3122264352605866&0.8170228721409823
2180&1.0&2.312527663788382&0.817397825271841
2181&1.0&2.312803795923602&0.8177727784026997
2182&1.0&2.3130994632329225&0.8181477315335584
2183&1.0&2.3141413187228412&0.8185226846644169
2184&1.0&2.3141976063360095&0.8188976377952756
2185&1.0&2.315096081876008&0.8192725909261342
2186&1.0&2.3152949924944295&0.8196475440569929
2187&1.0&2.3166349819347265&0.8200224971878515
2188&1.0&2.3167343479248825&0.8203974503187101
2189&1.0&2.3174333482203537&0.8207724034495688
2190&1.0&2.317645519947678&0.8211473565804275
2191&1.0&2.31828433113863&0.821522309711286
2192&1.0&2.31857326003638&0.8218972628421447
2193&1.0&2.318979846610389&0.8222722159730034
2194&1.0&2.320247519532583&0.822647169103862
2195&1.0&2.3203956059236606&0.8230221222347207
2196&1.0&2.3204537245661414&0.8233970753655793
2197&1.0&2.3205106973589786&0.8237720284964379
2198&1.0&2.321014111843436&0.8241469816272966
2199&1.0&2.3210760616653032&0.8245219347581553
2200&1.0&2.3212879596576057&0.8248968878890138
2201&1.0&2.32157254386925&0.8252718410198725
2202&1.0&2.3221999411981997&0.8256467941507312
2203&1.0&2.322218763618253&0.8260217472815898
2204&1.0&2.322478157267673&0.8263967004124484
2205&1.0&2.3230298492503794&0.8267716535433071
2206&1.0&2.3236057821142153&0.8271466066741657
2207&1.0&2.3237467936176683&0.8275215598050244
2208&1.0&2.323933874879264&0.8278965129358831
2209&1.0&2.324334198214237&0.8282714660667416
2210&1.0&2.3247078919863347&0.8286464191976003
2211&1.0&2.3250456760786586&0.829021372328459
2212&1.0&2.325935814162202&0.8293963254593176
2213&1.0&2.326594712702135&0.8297712785901762
2214&1.0&2.3273222658372084&0.8301462317210349
2215&1.0&2.32737114380162&0.8305211848518935
2216&1.0&2.328427821581461&0.8308961379827522
2217&1.0&2.3285021755110957&0.8312710911136107
2218&1.0&2.328953288706463&0.8316460442444694
2219&1.0&2.33057954188736&0.8320209973753281
2220&1.0&2.3306861833023236&0.8323959505061868
2221&1.0&2.3310098719792274&0.8327709036370454
2222&1.0&2.3311186419530276&0.833145856767904
2223&1.0&2.3311559205732553&0.8335208098987626
2224&1.0&2.33147720352245&0.8338957630296213
2225&1.0&2.3326301404035856&0.83427071616048
2226&1.0&2.3331639542219644&0.8346456692913385
2227&1.0&2.3334646283338136&0.8350206224221972
2228&1.0&2.3340883785531443&0.8353955755530559
2229&1.0&2.334440363099931&0.8357705286839145
2230&1.0&2.334703306458095&0.8361454818147731
2231&1.0&2.335114837768866&0.8365204349456318
2232&1.0&2.3353391231103995&0.8368953880764904
2233&1.0&2.3355400789132217&0.8372703412073491
2234&1.0&2.335680282376982&0.8376452943382077
2235&1.0&2.3359728026064173&0.8380202474690663
2236&1.0&2.3359839645347016&0.838395200599925
2237&1.0&2.338265253133713&0.8387701537307837
2238&1.0&2.3383339708083657&0.8391451068616423
2239&1.0&2.3386032917050903&0.8395200599925009
2240&1.0&2.3397364676529637&0.8398950131233596
2241&1.0&2.3405119979815634&0.8402699662542182
2242&1.0&2.340865401561182&0.8406449193850769
2243&1.0&2.3425107624909502&0.8410198725159355
2244&1.0&2.342961015868511&0.8413948256467941
2245&1.0&2.3432312186870234&0.8417697787776528
2246&1.0&2.34363713932103&0.8421447319085115
2247&1.0&2.3446332305841096&0.84251968503937
2248&1.0&2.3451952543524026&0.8428946381702287
2249&1.0&2.3456017551487873&0.8432695913010874
2250&1.0&2.3460596161698657&0.843644544431946
2251&1.0&2.3461778227038255&0.8440194975628047
2252&1.0&2.3464368093481833&0.8443944506936633
2253&1.0&2.3464402499917725&0.8447694038245219
2254&1.0&2.346577035360983&0.8451443569553806
2255&1.0&2.3490721981025886&0.8455193100862393
2256&1.0&2.3492125973637306&0.8458942632170978
2257&1.0&2.349243229437015&0.8462692163479565
2258&1.0&2.349904405704699&0.8466441694788152
2259&1.0&2.3500567456912282&0.8470191226096738
2260&1.0&2.3508065234827553&0.8473940757405324
2261&1.0&2.3511247351575526&0.847769028871391
2262&1.0&2.3511416008899726&0.8481439820022497
2263&1.0&2.351418311388248&0.8485189351331084
2264&1.0&2.351445447917752&0.8488938882639671
2265&1.0&2.351677926834344&0.8492688413948256
2266&1.0&2.351946155085839&0.8496437945256843
2267&1.0&2.3520428482440994&0.850018747656543
2268&1.0&2.352772439115344&0.8503937007874016
2269&1.0&2.3529356539209596&0.8507686539182602
2270&1.0&2.3530811774113256&0.8511436070491188
2271&1.0&2.35358964411094&0.8515185601799775
2272&1.0&2.354410660350626&0.8518935133108362
2273&1.0&2.3548860286186812&0.8522684664416947
2274&1.0&2.356462092228284&0.8526434195725534
2275&1.0&2.3604472226810755&0.8530183727034121
2276&1.0&2.362281285547736&0.8533933258342707
2277&1.0&2.363140931845182&0.8537682789651294
2278&1.0&2.364007866875507&0.854143232095988
2279&1.0&2.364243617289434&0.8545181852268466
2280&1.0&2.3642875582802243&0.8548931383577053
2281&1.0&2.3643546797249524&0.855268091488564
2282&1.0&2.3643609519679&0.8556430446194225
2283&1.0&2.364616095943192&0.8560179977502812
2284&1.0&2.3646511568974335&0.8563929508811399
2285&1.0&2.3657413698451433&0.8567679040119985
2286&1.0&2.3666713773868806&0.8571428571428571
2287&1.0&2.3669501857999595&0.8575178102737158
2288&1.0&2.3678588504983162&0.8578927634045744
2289&1.0&2.369403047907721&0.8582677165354331
2290&1.0&2.369459308361952&0.8586426696662918
2291&1.0&2.3695558199271898&0.8590176227971503
2292&1.0&2.3695877785425443&0.859392575928009
2293&1.0&2.370216958925606&0.8597675290588677
2294&1.0&2.370318719312008&0.8601424821897263
2295&1.0&2.370780797871061&0.8605174353205849
2296&1.0&2.371719741439898&0.8608923884514436
2297&1.0&2.3720603117422043&0.8612673415823022
2298&1.0&2.3728655247717527&0.8616422947131609
2299&1.0&2.3733482292481285&0.8620172478440195
2300&1.0&2.3734571051030677&0.8623922009748781
2301&1.0&2.3735804390161186&0.8627671541057368
2302&1.0&2.373786807040632&0.8631421072365955
2303&1.0&2.374002344142435&0.863517060367454
2304&1.0&2.3740881537038936&0.8638920134983127
2305&1.0&2.3741101444182324&0.8642669666291714
2306&1.0&2.375164200440443&0.86464191976003
2307&1.0&2.3754532249659044&0.8650168728908887
2308&1.0&2.375729465413034&0.8653918260217472
2309&1.0&2.3769454823619407&0.8657667791526059
2310&1.0&2.377069610732781&0.8661417322834646
2311&1.0&2.3776722185907366&0.8665166854143233
2312&1.0&2.377764332886771&0.8668916385451818
2313&1.0&2.377807897739753&0.8672665916760405
2314&1.0&2.378027136169449&0.8676415448068991
2315&1.0&2.378439948799014&0.8680164979377578
2316&1.0&2.3798056532106804&0.8683914510686164
2317&1.0&2.3808833170786574&0.868766404199475
2318&1.0&2.381444190305517&0.8691413573303337
2319&1.0&2.38290924831558&0.8695163104611924
2320&1.0&2.383131239289805&0.869891263592051
2321&1.0&2.383463329804261&0.8702662167229096
2322&1.0&2.383874755135868&0.8706411698537683
2323&1.0&2.3854410118428033&0.8710161229846269
2324&1.0&2.386995033664422&0.8713910761154856
2325&1.0&2.3870981307428667&0.8717660292463442
2326&1.0&2.3906850948135863&0.8721409823772028
2327&1.0&2.3925113353810152&0.8725159355080615
2328&1.0&2.3943556304491183&0.8728908886389202
2329&1.0&2.3943871043570244&0.8732658417697787
2330&1.0&2.3945335190647254&0.8736407949006374
2331&1.0&2.395196313860646&0.8740157480314961
2332&1.0&2.3954138119877437&0.8743907011623547
2333&1.0&2.3954547225577345&0.8747656542932134
2334&1.0&2.3957364408098343&0.875140607424072
2335&1.0&2.3963799428412025&0.8755155605549306
2336&1.0&2.3967300552826543&0.8758905136857893
2337&1.0&2.398603325458595&0.876265466816648
2338&1.0&2.398959805065831&0.8766404199475065
2339&1.0&2.399201548975816&0.8770153730783652
2340&1.0&2.3992525885443734&0.8773903262092239
2341&1.0&2.4006267453395487&0.8777652793400825
2342&1.0&2.401637543684473&0.8781402324709411
2343&1.0&2.4030780595912336&0.8785151856017998
2344&1.0&2.4032320449807076&0.8788901387326584
2345&1.0&2.4035646504071084&0.8792650918635171
2346&1.0&2.4038185171523416&0.8796400449943758
2347&1.0&2.4049779721067326&0.8800149981252343
2348&1.0&2.4055581237741746&0.880389951256093
2349&1.0&2.405990678467868&0.8807649043869517
2350&1.0&2.4063607778734655&0.8811398575178103
2351&1.0&2.406390758687079&0.8815148106486689
2352&1.0&2.406862812650727&0.8818897637795275
2353&1.0&2.407487761311636&0.8822647169103862
2354&1.0&2.407872596250062&0.8826396700412449
2355&1.0&2.408020032130388&0.8830146231721034
2356&1.0&2.4084910688622667&0.8833895763029621
2357&1.0&2.4112468252757404&0.8837645294338208
2358&1.0&2.412383644354995&0.8841394825646794
2359&1.0&2.4129267535340393&0.884514435695538
2360&1.0&2.4147017258838064&0.8848893888263967
2361&1.0&2.4147953844992776&0.8852643419572553
2362&1.0&2.415130734858205&0.885639295088114
2363&1.0&2.417488719998628&0.8860142482189727
2364&1.0&2.4175956929346896&0.8863892013498312
2365&1.0&2.418062022762678&0.8867641544806899
2366&1.0&2.418075767395275&0.8871391076115486
2367&1.0&2.418351079613709&0.8875140607424072
2368&1.0&2.4192052968866156&0.8878890138732658
2369&1.0&2.419435410013939&0.8882639670041245
2370&1.0&2.4194671177159934&0.8886389201349831
2371&1.0&2.4205085915925126&0.8890138732658418
2372&1.0&2.420925122542115&0.8893888263967004
2373&1.0&2.4222993955404712&0.889763779527559
2374&1.0&2.4243615579388402&0.8901387326584177
2375&1.0&2.425308702916868&0.8905136857892764
2376&1.0&2.425653166448566&0.890888638920135
2377&1.0&2.425752287325224&0.8912635920509936
2378&1.0&2.425993333437661&0.8916385451818523
2379&1.0&2.4262920281280382&0.8920134983127109
2380&1.0&2.4269672608142767&0.8923884514435696
2381&1.0&2.4289279446359884&0.8927634045744282
2382&1.0&2.4292682484564403&0.8931383577052868
2383&1.0&2.431816773287242&0.8935133108361455
2384&1.0&2.43537814393644&0.8938882639670042
2385&1.0&2.436264637281983&0.8942632170978627
2386&1.0&2.4380213974877907&0.8946381702287214
2387&1.0&2.4398684422288897&0.89501312335958
2388&1.0&2.4400017274233865&0.8953880764904387
2389&1.0&2.44009949106065&0.8957630296212974
2390&1.0&2.4416755651576483&0.896137982752156
2391&1.0&2.442415226785254&0.8965129358830146
2392&1.0&2.443216102465674&0.8968878890138733
2393&1.0&2.4435621849123463&0.897262842144732
2394&1.0&2.4437901241890434&0.8976377952755905
2395&1.0&2.4447248028573147&0.8980127484064492
2396&1.0&2.4466041135516767&0.8983877015373078
2397&1.0&2.446877420674938&0.8987626546681665
2398&1.0&2.447169494372585&0.8991376077990251
2399&1.0&2.4485938682358306&0.8995125609298837
2400&1.0&2.449641116706542&0.8998875140607424
2401&1.0&2.4501182171774207&0.9002624671916011
2402&1.0&2.4510017833977265&0.9006374203224597
2403&1.0&2.4527842944573277&0.9010123734533183
2404&1.0&2.457367031392724&0.901387326584177
2405&1.0&2.4605144448778105&0.9017622797150356
2406&1.0&2.4607561254375314&0.9021372328458943
2407&1.0&2.4616619281609666&0.9025121859767529
2408&1.0&2.4627822608502243&0.9028871391076115
2409&1.0&2.4633486783550023&0.9032620922384702
2410&1.0&2.463477201126095&0.9036370453693289
2411&1.0&2.4640668458021016&0.9040119985001874
2412&1.0&2.468301313576338&0.9043869516310461
2413&1.0&2.4707806373187937&0.9047619047619048
2414&1.0&2.4717627344107664&0.9051368578927634
2415&1.0&2.476151255132397&0.905511811023622
2416&1.0&2.476349462476923&0.9058867641544807
2417&1.0&2.478142825276441&0.9062617172853393
2418&1.0&2.4834661194182512&0.906636670416198
2419&1.0&2.483517514473237&0.9070116235470567
2420&1.0&2.4882882554675505&0.9073865766779152
2421&1.0&2.4889309160409097&0.9077615298087739
2422&1.0&2.4893270027627987&0.9081364829396326
2423&1.0&2.4893272181799366&0.9085114360704912
2424&1.0&2.4928057314892955&0.9088863892013498
2425&1.0&2.493401750429331&0.9092613423322085
2426&1.0&2.4936050731103734&0.9096362954630671
2427&1.0&2.494175047951808&0.9100112485939258
2428&1.0&2.4951377582968064&0.9103862017247843
2429&1.0&2.495311906570452&0.910761154855643
2430&1.0&2.4967411751198876&0.9111361079865017
2431&1.0&2.4989098617816543&0.9115110611173604
2432&1.0&2.500104121897943&0.911886014248219
2433&1.0&2.5039496272806603&0.9122609673790776
2434&1.0&2.5044981587847457&0.9126359205099362
2435&1.0&2.5062107746540883&0.9130108736407949
2436&1.0&2.5062937122791853&0.9133858267716536
2437&1.0&2.5064559096647225&0.9137607799025121
2438&1.0&2.5075210604141276&0.9141357330333708
2439&1.0&2.5147119706647745&0.9145106861642295
2440&1.0&2.5151708985732957&0.9148856392950881
2441&1.0&2.516784439235382&0.9152605924259467
2442&1.0&2.5183869923057167&0.9156355455568054
2443&1.0&2.5190077865624474&0.916010498687664
2444&1.0&2.5204555424521584&0.9163854518185227
2445&1.0&2.5207926051848704&0.9167604049493814
2446&1.0&2.5219059405940594&0.9171353580802399
2447&1.0&2.5270958267426837&0.9175103112110986
2448&1.0&2.5327876618235217&0.9178852643419573
2449&1.0&2.536465154752878&0.9182602174728159
2450&1.0&2.540981309720626&0.9186351706036745
2451&1.0&2.5431479242798534&0.9190101237345332
2452&1.0&2.543472020921851&0.9193850768653918
2453&1.0&2.544631383779417&0.9197600299962505
2454&1.0&2.545940528916154&0.9201349831271091
2455&1.0&2.54631813590815&0.9205099362579677
2456&1.0&2.546380111438144&0.9208848893888264
2457&1.0&2.5476193124621105&0.9212598425196851
2458&1.0&2.5678000016334397&0.9216347956505437
2459&1.0&2.569180527010293&0.9220097487814023
2460&1.0&2.570088097386036&0.922384701912261
2461&1.0&2.5701196665936528&0.9227596550431196
2462&1.0&2.58255387923154&0.9231346081739783
2463&1.0&2.5860013232740005&0.9235095613048369
2464&1.0&2.5881341728087333&0.9238845144356955
2465&1.0&2.5907330360082614&0.9242594675665542
2466&1.0&2.5937301868469897&0.9246344206974129
2467&1.0&2.595851581465652&0.9250093738282714
2468&1.0&2.5975190866233713&0.9253843269591301
2469&1.0&2.6056496574219334&0.9257592800899888
2470&1.0&2.611997680764267&0.9261342332208474
2471&1.0&2.6140590921715847&0.926509186351706
2472&1.0&2.615564315274995&0.9268841394825647
2473&1.0&2.6182493262275486&0.9272590926134233
2474&1.0&2.6195510066863394&0.927634045744282
2475&1.0&2.633624738096958&0.9280089988751407
2476&1.0&2.638764855396029&0.9283839520059992
2477&1.0&2.64951826654607&0.9287589051368579
2478&1.0&2.656016007059014&0.9291338582677166
2479&1.0&2.656227648265612&0.9295088113985752
2480&1.0&2.6685256653356233&0.9298837645294338
2481&1.0&2.6690288890700837&0.9302587176602924
2482&1.0&2.6699254054329287&0.9306336707911511
2483&1.0&2.672896246201258&0.9310086239220098
2484&1.0&2.677058989194291&0.9313835770528683
2485&1.0&2.6772397510583636&0.931758530183727
2486&1.0&2.686259282628743&0.9321334833145857
2487&1.0&2.6908957336008994&0.9325084364454443
2488&1.0&2.6932014395314567&0.932883389576303
2489&1.0&2.6974476143743242&0.9332583427071616
2490&1.0&2.699942859687138&0.9336332958380202
2491&1.0&2.705540890598508&0.9340082489688789
2492&1.0&2.7062156149216148&0.9343832020997376
2493&1.0&2.7078661569366593&0.9347581552305961
2494&1.0&2.7084686797615554&0.9351331083614548
2495&1.0&2.710436606050187&0.9355080614923135
2496&1.0&2.7135442680622823&0.9358830146231721
2497&1.0&2.7228276362181494&0.9362579677540307
2498&1.0&2.732012617073529&0.9366329208848894
2499&1.0&2.736138655883692&0.937007874015748
2500&1.0&2.737382418334188&0.9373828271466067
2501&1.0&2.7414377655870736&0.9377577802774654
2502&1.0&2.755346896191967&0.9381327334083239
2503&1.0&2.7581232060057403&0.9385076865391826
2504&1.0&2.758631440761404&0.9388826396700413
2505&1.0&2.7599349602200114&0.9392575928008999
2506&1.0&2.7609983532496547&0.9396325459317585
2507&1.0&2.7697723018489038&0.9400074990626172
2508&1.0&2.773821834835279&0.9403824521934758
2509&1.0&2.7764493671829573&0.9407574053243345
2510&1.0&2.7821226922197866&0.941132358455193
2511&1.0&2.786266696566675&0.9415073115860517
2512&1.0&2.801709514768589&0.9418822647169104
2513&1.0&2.812968549533618&0.9422572178477691
2514&1.0&2.8186703424875414&0.9426321709786277
2515&1.0&2.8297226579961103&0.9430071241094863
2516&1.0&2.8477835934218603&0.943382077240345
2517&1.0&2.847858215166341&0.9437570303712036
2518&1.0&2.850135769134049&0.9441319835020623
2519&1.0&2.856431495278814&0.9445069366329208
2520&1.0&2.8738755464042804&0.9448818897637795
2521&1.0&2.8882191262870105&0.9452568428946382
2522&1.0&2.8889230241630104&0.9456317960254969
2523&1.0&2.8904377429668995&0.9460067491563554
2524&1.0&2.90022034765964&0.9463817022872141
2525&1.0&2.9078256623122942&0.9467566554180727
2526&1.0&2.915193893861233&0.9471316085489314
2527&1.0&2.9363311300801653&0.94750656167979
2528&1.0&2.9438951236795696&0.9478815148106486
2529&1.0&2.9500341769950404&0.9482564679415073
2530&1.0&2.9564139361198563&0.948631421072366
2531&1.0&2.967430744612315&0.9490063742032246
2532&1.0&2.970794389581083&0.9493813273340832
2533&1.0&2.9743012641550863&0.9497562804649419
2534&1.0&2.9756168048353535&0.9501312335958005
2535&1.0&2.985634949364741&0.9505061867266592
2536&1.0&2.986808366272969&0.9508811398575178
2537&1.0&2.996105063417557&0.9512560929883764
2538&1.0&2.997306609888301&0.9516310461192351
2539&1.0&3.003010543146955&0.9520059992500938
2540&1.0&3.003459671911734&0.9523809523809523
2541&1.0&3.0144870679753977&0.952755905511811
2542&1.0&3.0205925328569077&0.9531308586426697
2543&1.0&3.0227610216473066&0.9535058117735283
2544&1.0&3.0285123693366978&0.953880764904387
2545&1.0&3.0384203692232727&0.9542557180352456
2546&1.0&3.045631325941494&0.9546306711661042
2547&1.0&3.05452275144092&0.9550056242969629
2548&1.0&3.0567471052641606&0.9553805774278216
2549&1.0&3.0599685642461814&0.9557555305586801
2550&1.0&3.064366489016257&0.9561304836895388
2551&1.0&3.068721579247587&0.9565054368203975
2552&1.0&3.077440299752346&0.9568803899512561
2553&1.0&3.0809983999097743&0.9572553430821147
2554&1.0&3.0819730207726863&0.9576302962129734
2555&1.0&3.0837856500619885&0.958005249343832
2556&1.0&3.0926976591867756&0.9583802024746907
2557&1.0&3.0975925634539276&0.9587551556055494
2558&1.0&3.108240674898183&0.9591301087364079
2559&1.0&3.1117484919700296&0.9595050618672666
2560&1.0&3.113348717639514&0.9598800149981253
2561&1.0&3.1135656391706417&0.9602549681289839
2562&1.0&3.1207451063621368&0.9606299212598425
2563&1.0&3.1246753055623016&0.9610048743907011
2564&1.0&3.124716218834683&0.9613798275215598
2565&1.0&3.12593485748736&0.9617547806524185
2566&1.0&3.1265461907541026&0.962129733783277
2567&1.0&3.1293675539658214&0.9625046869141357
2568&1.0&3.1294572000948997&0.9628796400449944
2569&1.0&3.1304757302006267&0.963254593175853
2570&1.0&3.1333820727015596&0.9636295463067117
2571&1.0&3.1342835231221153&0.9640044994375703
2572&1.0&3.1361904159358396&0.9643794525684289
2573&1.0&3.139393234580105&0.9647544056992876
2574&1.0&3.1418534028817264&0.9651293588301463
2575&1.0&3.1435869446566964&0.9655043119610048
2576&1.0&3.1452069019869633&0.9658792650918635
2577&1.0000064580292678&3.1491719972297627&0.9662542182227222
2578&1.000317908866125&3.1528797860544&0.9666291713535808
2579&1.0015147143681478&3.157210826949609&0.9670041244844394
2580&1.001745167412098&3.157768417515691&0.9673790776152981
2581&1.001776310028646&3.160718880816017&0.9677540307461567
2582&1.0019184057537585&3.1629645468004415&0.9681289838770154
2583&1.001946171578513&3.162995093880906&0.968503937007874
2584&1.0019809438779073&3.1659771835848503&0.9688788901387326
2585&1.0022016160473348&3.173295384640622&0.9692538432695913
2586&1.0027210170893859&3.174820168841039&0.96962879640045
2587&1.0027441562781425&3.1850139847538754&0.9700037495313086
2588&1.0027614524372348&3.1850182517144456&0.9703787026621672
2589&1.003034100849578&3.192565476030254&0.9707536557930259
2590&1.0034178950752133&3.192608300343918&0.9711286089238845
2591&1.0040734596923804&3.195809550775092&0.9715035620547432
2592&1.0041414440728669&3.19746713112606&0.9718785151856018
2593&1.0044795793468575&3.1991101647690945&0.9722534683164604
2594&1.005229672309341&3.203920149512096&0.9726284214473191
2595&1.0052359258724823&3.2064688218496618&0.9730033745781778
2596&1.0054661110736867&3.2068793865297573&0.9733783277090363
2597&1.0060093117262787&3.209309240727315&0.973753280839895
2598&1.0061062565201995&3.21550962379371&0.9741282339707537
2599&1.006610541569005&3.221068951560345&0.9745031871016123
2600&1.0072461863905713&3.22344383507164&0.974878140232471
2601&1.0076512508131763&3.2298135631692135&0.9752530933633295
2602&1.0082635515507175&3.236113209332278&0.9756280464941882
2603&1.0105298889982688&3.2434034117031145&0.9760029996250469
2604&1.0107432181615703&3.249828003211702&0.9763779527559056
2605&1.0109677124523857&3.250791497060155&0.9767529058867641
2606&1.0112004702821693&3.2544370738182&0.9771278590176228
2607&1.0116166896475094&3.2550226193486753&0.9775028121484814
2608&1.0121719875279378&3.255952498853456&0.9778777652793401
2609&1.0134092105127384&3.260397178215271&0.9782527184101987
2610&1.0145305754236744&3.260597151257385&0.9786276715410573
2611&1.0146963177368016&3.2653966423454794&0.979002624671916
2612&1.0149540452567793&3.2679963957149054&0.9793775778027747
2613&1.0150248207391064&3.271263227035264&0.9797525309336333
2614&1.0160968865219178&3.273066834342989&0.9801274840644919
2615&1.0169007106069494&3.2730767177406435&0.9805024371953506
2616&1.017385141961068&3.279892210921806&0.9808773903262092
2617&1.0181074709214168&3.286212432700034&0.9812523434570679
2618&1.0181096662444094&3.288102444145269&0.9816272965879265
2619&1.0186417581982494&3.2909959703168696&0.9820022497187851
2620&1.019111580410958&3.2992478634131563&0.9823772028496438
2621&1.0194833762805604&3.3049343015765587&0.9827521559805025
2622&1.0195504644558888&3.313521365268773&0.983127109111361
2623&1.0215225768923144&3.3215757852308174&0.9835020622422197
2624&1.0216446792282268&3.3220959856378856&0.9838770153730784
2625&1.0216984623237413&3.3259285452044556&0.984251968503937
2626&1.0229658833262154&3.3300871993407855&0.9846269216347957
2627&1.0230919240174583&3.3329775751869017&0.9850018747656543
2628&1.0240010338906906&3.338105368999956&0.9853768278965129
2629&1.0243475824679236&3.357655082493355&0.9857517810273716
2630&1.0253495264678878&3.359325590438527&0.9861267341582303
2631&1.0267934405787598&3.3661371520433194&0.9865016872890888
2632&1.0288296616398993&3.3693449602695753&0.9868766404199475
2633&1.03133209820907&3.3863393156442596&0.9872515935508062
2634&1.0333319037382125&3.387391169095959&0.9876265466816648
2635&1.0375570162507155&3.3972782121333402&0.9880014998125234
2636&1.0381483015221673&3.398519320212166&0.9883764529433821
2637&1.0393693958775339&3.4009763568488554&0.9887514060742407
2638&1.0401462244991548&3.4056144656926635&0.9891263592050994
2639&1.0403921471419362&3.412573000183826&0.989501312335958
2640&1.041005765358197&3.414617857790243&0.9898762654668166
2641&1.0422297802463696&3.4232722931737465&0.9902512185976753
2642&1.046789900285731&3.4302044405363814&0.990626171728534
2643&1.0482317537136943&3.464301933447415&0.9910011248593926
2644&1.049983961946785&3.4723598474611905&0.9913760779902512
2645&1.050250580569194&3.4911678324413584&0.9917510311211098
2646&1.0519577383922776&3.4953282749106416&0.9921259842519685
2647&1.0520882991039724&3.5096913137114147&0.9925009373828272
2648&1.0539337196802971&3.5371169168754344&0.9928758905136857
2649&1.0573187239802824&3.5473956460723026&0.9932508436445444
2650&1.0617116096381902&3.556808249835337&0.9936257967754031
2651&1.0665322970127438&3.572752920703619&0.9940007499062617
2652&1.0711387841051976&3.6094413348822467&0.9943757030371203
2653&1.073553243536423&3.6113592887563652&0.994750656167979
2654&1.0760408723501604&3.6200355237040505&0.9951256092988376
2655&1.079707641589514&3.6206376701922&0.9955005624296963
2656&1.0824498876302466&3.6623808627915637&0.995875515560555
2657&1.0839232327128943&3.7048510679439546&0.9962504686914135
2658&1.0962672035380707&3.733833925629535&0.9966254218222722
2659&1.1008118270381133&3.824684870301991&0.9970003749531309
2660&1.100906127072077&3.8260143370087283&0.9973753280839895
2661&1.1032907258088722&3.838885874001227&0.9977502812148481
2662&1.1037631944649773&3.907367746579011&0.9981252343457068
2663&1.1082715298885513&3.907434438691962&0.9985001874765654
2664&1.1094793402306868&4.023808547239507&0.9988751406074241
2665&1.1101790960737465&4.109363760386953&0.9992500937382827
2666&1.126842713911999&4.2117263520386645&0.9996250468691413


==> Images/tim_TIMEghost/tim_TIMEghost.csv <==
graph,int32768,int_ContrGhost32768
G3_circuit,0.0,13.369715207331478
amazon0312,0.0,107.85736500604912
amazon0505,0.0,106.72459942285171
amazon0601,0.0,108.49583488757402
as-skitter,0.0,119.32697331732646
citationCiteseer,0.0,103.74498865467339
coAuthorsCiteseer,0.0,46.79837567697764
com-youtube,0.0,105.88367828628704
del23,0.0,36.32917595378527
delaunay_n22,0.0,33.871268858382365
in-2004,0.0,4.406519721464175
rgg23,0.0,6.621941882813642
rgg_n_2_22_s0,0.0,4.394943891452874
roadNet-CA,0.0,7.565663023763514
roadNet-PA,0.0,4.80464515112573
roadNet-TX,0.0,5.360339633764655
soc-flixster,0.0,143.362455482492
soc-lastfm,0.0,143.03956062909035
soc-pokec,0.0,228.81802036738898
wiki-Talk,0.0,105.7606524141331
wiki-topcats,0.0,133.85089584538483


==> Images/tim_TIMErep_label/my_tim_highint_ContrGhost32768.csv <==
2&1.0
3&1.0
4&1.0
5&0.9812995545074118
6&0.9852158956741024
7&0.9813961702921447
8&1.0
9&1.0
10&0.9970847766464119
11&0.9853737293172526
12&0.9987214931124994
13&1.0
14&1.0
15&0.9980057343081662
16&1.0
17&1.0
18&1.0
19&0.9717553875496401
20&0.9951448725615482
21&1.0
22&0.9715531449711027
23&1.0
24&1.0
25&0.9983357439003261
26&1.0
27&0.996631132906257
28&1.0
29&0.9993376860077023
30&1.0
31&1.0
32&1.0
33&0.9865833046702791
34&0.9980795809165794
35&0.9877054353379016
36&0.9827082855685737
37&1.0
38&0.9686183365721345
39&0.9911113230254618
40&1.0
41&1.0
42&1.0
43&1.0
44&0.9988177535012571
45&1.0
46&1.0
47&1.0
48&1.0
49&1.0
50&1.0
51&0.9936348366269259
52&1.0
53&1.0
54&1.0
55&1.0
56&1.0
57&1.0
58&1.0
59&1.0
60&1.0
61&1.0
62&1.0
63&1.0
64&0.9927178391573637
65&1.0
66&1.0
67&0.9818836859090244
68&1.0
69&1.0
70&1.0
71&1.0
72&1.0
73&1.0
74&1.0
75&1.0
76&1.0
77&0.9967449664643794
78&1.0
79&1.0
80&1.0
81&1.0
82&1.0
83&0.9965488467316024
84&1.0
85&1.0
86&1.0
87&0.9959060087726347
88&0.9934018935551019
89&1.0
90&1.0
91&1.0
92&1.0
93&1.0
94&1.0
95&1.0
96&1.0
97&1.0
98&1.0
99&1.0
100&0.9991675810194866
101&1.0
102&1.0
103&1.0
104&1.0
105&1.0
106&1.0
107&1.0
108&1.0
109&0.9997237020904222
110&1.0
111&1.0
112&0.983549382601601
113&1.0
114&0.9963364411692144
115&1.0
116&0.988882360961759
117&1.0
118&1.0
119&1.0
120&1.0
121&1.0
122&1.0
123&1.0
124&1.0
125&1.0
126&0.9931448813942529
127&1.0
128&1.0


==> Images/tim_TIMErep_label/my_tim_minimalint_ContrGhost32768.csv <==
2&0.9542662926449855
3&0.9726882596374404
4&0.9945234024645113
5&0.9868103114132696
6&1.0
7&1.0
8&0.9557160163022993
9&0.9522116586265604
10&0.9988621024551005
11&0.9889510678338886
12&0.9842524415153149
13&0.9826765294861054
14&0.9667831786229543
15&0.9982033550793176
16&0.983260140465636
17&0.9872703913942449
18&0.9920318323605811
19&0.954647363016689
20&0.9809576392166265
21&0.9584240661825125
22&0.9681151046220823
23&0.9424559792887739
24&0.9681416072609853
25&0.9813925337765247
26&0.969260173797674
27&0.9915665488297738
28&0.9719176149019084
29&0.9775523876408849
30&0.9697270239880619
31&0.960513806866455
32&0.9528559085235044
33&0.9581736465691656
34&0.9660161005727484
35&0.9827150887719937
36&0.9442254995059306
37&0.9767779932725041
38&0.9610138931298235
39&0.9812945301948436
40&0.968128100510141
41&0.9502533395506704
42&0.9550504337642022
43&0.9563949960255164
44&0.9940812915507865
45&0.9598146795219467
46&0.979689946442753
47&0.990461791708705
48&0.9842055486498217
49&0.9954394881384857
50&0.9632529890706552
51&0.9733589128897461
52&0.9987801818827988
53&0.9808479893135883
54&0.9413374237731091
55&0.9878520568342377
56&0.9774927552260577
57&0.9614435986972958
58&0.9689140274732374
59&0.9359298415949392
60&0.9778802132976341
61&0.9776985390945001
62&0.9728905820613111
63&0.9670248508589616
64&0.9638439952300327
65&0.9746761247203218
66&0.9474924260429832
67&0.9473832827549397
68&0.9740406606023769
69&0.9565167667029006
70&0.9538803316583748
71&0.9420616012664681
72&0.9686096191124465
73&0.9691493140997589
74&0.9583121295398374
75&0.9464144935663834
76&0.9406663600347711
77&0.9515424891535081
78&0.9496740086255109
79&0.9581447990160282
80&0.9449684182540083
81&0.934108489176119
82&0.948296198733025
83&0.9722971937932448
84&0.9571854487227734
85&0.9662332104100774
86&0.9776291271808472
87&0.9538573410977689
88&0.9754647007849624
89&0.9907388846269055
90&0.9462741832348477
91&0.9565841247890081
92&0.9649649229296688
93&0.9540860677963645
94&0.9778131874899924
95&0.973078766276454
96&0.9263681976111671
97&0.9704902688040487
98&0.9663965140665435
99&0.9816171023313376
100&0.9582451542211659
101&0.9668623299439013
102&0.9641083613911237
103&0.952622400051484
104&0.9601645044259489
105&0.960229904508507
106&0.9319493016447885
107&0.9602496615009196
108&0.9484378074868007
109&0.9465741608815688
110&0.9457154757602412
111&0.958076155118851
112&0.9612765196519802
113&0.8924255453248269
114&0.9743365802731364
115&0.9525116330195492
116&0.9631959738523131
117&0.9689480930114143
118&0.9596186577437855
119&0.93611208224744
120&0.9644131123387559
121&0.9487531948321505
122&0.9562686845466989
123&0.9433223903340355
124&0.9451153677504215
125&0.9474590425895353
126&0.96425780881135
127&0.9585379057468923
128&0.9765057485032894


==> Images/tim_TIMErep_label/my_tim_normalint_ContrGhost32768.csv <==
2&0.9639020789920898
3&0.9833837199387737
4&0.9924428076433696
5&1.0
6&0.9982406288747263
7&0.9702381006600913
8&0.978112361176766
9&0.9883726968955662
10&1.0
11&1.0
12&1.0
13&0.9595978946937465
14&0.9668122730329768
15&1.0
16&0.9946051592444195
17&0.9839448518233734
18&0.972800586589984
19&1.0
20&1.0
21&0.9539044962085974
22&1.0
23&0.9862024058084233
24&0.9836654302725971
25&1.0
26&0.978170033886041
27&1.0
28&0.9998351322976288
29&1.0
30&0.9865394249352325
31&0.983146768377293
32&0.9753977214624028
33&1.0
34&1.0
35&1.0
36&1.0
37&0.9936806992842452
38&1.0
39&1.0
40&0.9905830796966445
41&0.978891453092364
42&0.9792942094978668
43&0.9779909791343961
44&1.0
45&0.9903529216480338
46&0.9970514156790319
47&0.9858767869651327
48&0.9882827787615671
49&0.9831659465904865
50&0.9985264422749734
51&1.0
52&0.9978293112589486
53&0.9843361739791245
54&0.9502892564908809
55&0.9835462952114821
56&0.9815871116606835
57&0.9881008305084473
58&0.998881692281428
59&0.975530690930183
60&0.9892710346052531
61&0.9871232431603849
62&0.9816303147099508
63&0.9949214495493146
64&1.0
65&0.9994898780449107
66&0.9892922949547348
67&1.0
68&0.9821331171529993
69&0.9972312004984313
70&0.991852449712777
71&0.9729611224768671
72&0.975779890243011
73&0.9880224452066455
74&0.9941413018866341
75&0.9810507396802105
76&0.9548537582744202
77&1.0
78&0.9908092052903403
79&0.9597583585305137
80&0.9603149611446598
81&0.9805894519700753
82&0.9848097791077711
83&1.0
84&0.9673705717513359
85&0.9865688934583873
86&0.9933047479828948
87&1.0
88&1.0
89&0.9894933012902725
90&0.9915469794354851
91&0.9810320883160806
92&0.9926280957964533
93&0.9772834921537784
94&0.9708573902089762
95&0.9938035195105951
96&0.9554165348584266
97&0.9728754552080021
98&0.9873105950600439
99&0.9717245922219626
100&1.0
101&0.9848755897100517
102&0.9915863020777873
103&0.9844497801904277
104&0.9929335548626611
105&0.9872603752245911
106&0.9654966002739934
107&0.9972221811387085
108&0.9803032373117845
109&1.0
110&0.9803145611186748
111&0.9807401887115705
112&1.0
113&0.9219738931694654
114&1.0
115&0.989256752486316
116&1.0
117&0.9946948294378531
118&0.9792949791946649
119&0.9787944949681605
120&0.9778661024473727
121&0.9864910693302127
122&0.9800912200360737
123&0.9663511065723633
124&0.9661758337853418
125&0.9942237653143218
126&1.0
127&0.9804716554751511
128&0.9777561875771075


==> Images/tim_TIMErep_label/pp_tim_TIMErep_label.csv <==
&1-round&25-rounds&5-rounds&index
0&1.0&1.0&1.0&0.0
1&1.0&1.0&1.0&0.0003749531308586427
2&1.0&1.0&1.0&0.0007499062617172854
3&1.0&1.0&1.0&0.0011248593925759281
4&1.0&1.0&1.0&0.0014998125234345708
5&1.0&1.0&1.0&0.0018747656542932134
6&1.0&1.0&1.0&0.0022497187851518562
7&1.0&1.0&1.0&0.0026246719160104987
8&1.0&1.0&1.0&0.0029996250468691415
9&1.0&1.0&1.0&0.003374578177727784
10&1.0&1.0&1.0&0.0037495313085864268
11&1.0&1.0&1.0&0.004124484439445069
12&1.0&1.0&1.0&0.0044994375703037125
13&1.0&1.0&1.0&0.004874390701162355
14&1.0&1.0&1.0&0.005249343832020997
15&1.0&1.0&1.0&0.00562429696287964
16&1.0&1.0&1.0&0.005999250093738283
17&1.0&1.0&1.0&0.006374203224596925
18&1.0&1.0&1.0&0.006749156355455568
19&1.0&1.0&1.0&0.007124109486314211
20&1.0&1.0&1.0&0.0074990626171728535
21&1.0&1.0&1.0&0.007874015748031496
22&1.0&1.0&1.0&0.008248968878890138
23&1.0&1.0&1.0&0.00862392200974878
24&1.0&1.0&1.0&0.008998875140607425
25&1.0&1.0&1.0&0.009373828271466067
26&1.0&1.0&1.0&0.00974878140232471
27&1.0&1.0&1.0&0.010123734533183352
28&1.0&1.0&1.0&0.010498687664041995
29&1.0&1.0&1.0&0.010873640794900637
30&1.0&1.0&1.0&0.01124859392575928
31&1.0&1.0&1.0&0.011623547056617924
32&1.0&1.0&1.0&0.011998500187476566
33&1.0&1.0&1.0&0.012373453318335208
34&1.0&1.0&1.0&0.01274840644919385
35&1.0&1.0&1.0&0.013123359580052493
36&1.0&1.0&1.0&0.013498312710911136
37&1.0&1.0&1.0&0.013873265841769778
38&1.0&1.0&1.0&0.014248218972628422
39&1.0&1.0&1.0&0.014623172103487065
40&1.0&1.0&1.0&0.014998125234345707
41&1.0&1.0&1.0&0.01537307836520435
42&1.0&1.0&1.0&0.015748031496062992
43&1.0&1.0&1.0&0.016122984626921636
44&1.0&1.0&1.0&0.016497937757780277
45&1.0&1.0&1.0&0.01687289088863892
46&1.0&1.0&1.0&0.01724784401949756
47&1.0&1.0&1.0&0.017622797150356206
48&1.0&1.0&1.0&0.01799775028121485
49&1.0&1.0&1.0&0.01837270341207349
50&1.0&1.0&1.0&0.018747656542932135
51&1.0&1.0&1.0&0.019122609673790775
52&1.0&1.0&1.0&0.01949756280464942
53&1.0&1.0&1.0&0.01987251593550806
54&1.0&1.0&1.0&0.020247469066366704
55&1.0&1.0&1.0&0.02062242219722535
56&1.0&1.0&1.0&0.02099737532808399
57&1.0&1.0&1.0&0.021372328458942633
58&1.0&1.0&1.0&0.021747281589801274
59&1.0&1.0&1.0&0.022122234720659918
60&1.0&1.0&1.0&0.02249718785151856
61&1.0&1.0&1.0&0.022872140982377203
62&1.0&1.0&1.0&0.023247094113235847
63&1.0&1.0&1.0&0.023622047244094488
64&1.0&1.0&1.0&0.023997000374953132
65&1.0&1.0&1.0&0.024371953505811773
66&1.0&1.0&1.0&0.024746906636670417
67&1.0&1.0&1.0&0.025121859767529058
68&1.0&1.0&1.0&0.0254968128983877
69&1.0&1.0&1.0&0.025871766029246346
70&1.0&1.0&1.0&0.026246719160104987
71&1.0&1.0&1.0&0.02662167229096363
72&1.0&1.0&1.0&0.02699662542182227
73&1.0&1.0&1.0&0.027371578552680915
74&1.0&1.0&1.0&0.027746531683539556
75&1.0&1.0&1.0&0.0281214848143982
76&1.0&1.0&1.0&0.028496437945256844
77&1.0&1.0&1.0&0.028871391076115485
78&1.0&1.0&1.0&0.02924634420697413
79&1.0&1.0&1.0&0.02962129733783277
80&1.0&1.0&1.0&0.029996250468691414
81&1.0&1.0&1.0&0.030371203599550055
82&1.0&1.0&1.0&0.0307461567304087
83&1.0&1.0&1.0&0.031121109861267343
84&1.0&1.0&1.0&0.031496062992125984
85&1.0&1.0&1.0&0.031871016122984624
86&1.0&1.0&1.0&0.03224596925384327
87&1.0&1.0&1.0&0.03262092238470191
88&1.0&1.0&1.0&0.032995875515560553
89&1.0&1.0&1.0&0.033370828646419194
90&1.0&1.0&1.0&0.03374578177727784
91&1.0&1.0&1.0&0.03412073490813648
92&1.0&1.0&1.0&0.03449568803899512
93&1.0&1.0&1.0&0.03487064116985377
94&1.0&1.0&1.0&0.03524559430071241
95&1.0&1.0&1.0&0.03562054743157105
96&1.0&1.0&1.0&0.0359955005624297
97&1.0&1.0&1.0&0.03637045369328834
98&1.0&1.0&1.0&0.03674540682414698
99&1.0&1.0&1.0&0.03712035995500562
100&1.0&1.0&1.0&0.03749531308586427
101&1.0&1.0&1.0&0.03787026621672291
102&1.0&1.0&1.0&0.03824521934758155
103&1.0&1.0&1.0&0.0386201724784402
104&1.0&1.0&1.0&0.03899512560929884
105&1.0&1.0&1.0&0.03937007874015748
106&1.0&1.0&1.0&0.03974503187101612
107&1.0&1.0&1.0&0.04011998500187477
108&1.0&1.0&1.0&0.04049493813273341
109&1.0&1.0&1.0&0.04086989126359205
110&1.0&1.0&1.0&0.0412448443944507
111&1.0&1.0&1.0&0.04161979752530934
112&1.0&1.0&1.0&0.04199475065616798
113&1.0&1.0&1.0&0.04236970378702662
114&1.0&1.0&1.0&0.04274465691788527
115&1.0&1.0&1.0&0.04311961004874391
116&1.0&1.0&1.0&0.04349456317960255
117&1.0&1.0&1.0&0.043869516310461196
118&1.0&1.0&1.0&0.044244469441319836
119&1.0&1.0&1.0&0.04461942257217848
120&1.0&1.0&1.0&0.04499437570303712
121&1.0&1.0&1.0&0.045369328833895765
122&1.0&1.0&1.0&0.045744281964754406
123&1.0&1.0&1.0&0.04611923509561305
124&1.0&1.0&1.0&0.046494188226471694
125&1.0&1.0&1.0&0.046869141357330335
126&1.0&1.0&1.0&0.047244094488188976
127&1.0&1.0&1.0&0.047619047619047616
128&1.0&1.0&1.0&0.047994000749906264
129&1.0&1.0&1.0&0.048368953880764905
130&1.0&1.0&1.0&0.048743907011623545
131&1.0&1.0&1.0&0.04911886014248219
132&1.0&1.0&1.0&0.049493813273340834
133&1.0&1.0&1.0&0.049868766404199474
134&1.0&1.0&1.0&0.050243719535058115
135&1.0&1.0&1.0&0.05061867266591676
136&1.0&1.0&1.0&0.0509936257967754
137&1.0&1.0&1.0&0.051368578927634044
138&1.0&1.0&1.0&0.05174353205849269
139&1.0&1.0&1.0&0.05211848518935133
140&1.0&1.0&1.0&0.05249343832020997
141&1.0&1.0&1.0&0.052868391451068614
142&1.0&1.0&1.0&0.05324334458192726
143&1.0&1.0&1.0&0.0536182977127859
144&1.0&1.0&1.0&0.05399325084364454
145&1.0&1.0&1.0&0.05436820397450319
146&1.0&1.0&1.0&0.05474315710536183
147&1.0&1.0&1.0&0.05511811023622047
148&1.0&1.0&1.0&0.05549306336707911
149&1.0&1.0&1.0&0.05586801649793776
150&1.0&1.0&1.0&0.0562429696287964
151&1.0&1.0&1.0&0.05661792275965504
152&1.0&1.0&1.0&0.05699287589051369
153&1.0&1.0&1.0&0.05736782902137233
154&1.0&1.0&1.0&0.05774278215223097
155&1.0&1.0&1.0&0.05811773528308961
156&1.0&1.0&1.0&0.05849268841394826
157&1.0&1.0&1.0&0.0588676415448069
158&1.0&1.0&1.0&0.05924259467566554
159&1.0&1.0&1.0&0.05961754780652419
160&1.0&1.0&1.0&0.05999250093738283
161&1.0&1.0&1.0&0.06036745406824147
162&1.0&1.0&1.0&0.06074240719910011
163&1.0&1.0&1.0&0.06111736032995876
164&1.0&1.0&1.0&0.0614923134608174
165&1.0&1.0&1.0&0.06186726659167604
166&1.0&1.0&1.0&0.062242219722534686
167&1.0&1.0&1.0&0.06261717285339333
168&1.0&1.0&1.0&0.06299212598425197
169&1.0&1.0&1.0&0.06336707911511061
170&1.0&1.0&1.0&0.06374203224596925
171&1.0&1.0&1.0&0.06411698537682789
172&1.0&1.0&1.0&0.06449193850768654
173&1.0&1.0&1.0&0.06486689163854518
174&1.0&1.0&1.0&0.06524184476940383
175&1.0&1.0&1.0&0.06561679790026247
176&1.0&1.0&1.0&0.06599175103112111
177&1.0&1.0&1.0&0.06636670416197975
178&1.0&1.0&1.0&0.06674165729283839
179&1.0&1.0&1.0&0.06711661042369704
180&1.0&1.0&1.0&0.06749156355455568
181&1.0&1.0&1.0&0.06786651668541432
182&1.0&1.0&1.0&0.06824146981627296
183&1.0&1.0&1.0&0.0686164229471316
184&1.0&1.0&1.0&0.06899137607799025
185&1.0&1.0&1.0&0.06936632920884889
186&1.0&1.0&1.0&0.06974128233970754
187&1.0&1.0&1.0&0.07011623547056618
188&1.0&1.0&1.0&0.07049118860142482
189&1.0&1.0&1.0&0.07086614173228346
190&1.0&1.0&1.0&0.0712410948631421
191&1.0&1.0&1.0&0.07161604799400074
192&1.0&1.0&1.0&0.0719910011248594
193&1.0&1.0&1.0&0.07236595425571804
194&1.0&1.0&1.0&0.07274090738657668
195&1.0&1.0&1.0&0.07311586051743532
196&1.0&1.0&1.0&0.07349081364829396
197&1.0&1.0&1.0&0.0738657667791526
198&1.0&1.0&1.0&0.07424071991001124
199&1.0&1.0&1.0&0.0746156730408699
200&1.0&1.0&1.0&0.07499062617172854
201&1.0&1.0&1.0&0.07536557930258718
202&1.0&1.0&1.0&0.07574053243344582
203&1.0&1.0&1.0&0.07611548556430446
204&1.0&1.0&1.0&0.0764904386951631
205&1.0&1.0&1.0&0.07686539182602174
206&1.0&1.0&1.0&0.0772403449568804
207&1.0&1.0&1.0&0.07761529808773904
208&1.0&1.0&1.0&0.07799025121859768
209&1.0&1.0&1.0&0.07836520434945632
210&1.0&1.0&1.0&0.07874015748031496
211&1.0&1.0&1.0&0.0791151106111736
212&1.0&1.0&1.0&0.07949006374203224
213&1.0&1.0&1.0&0.0798650168728909
214&1.0&1.0&1.0&0.08023997000374954
215&1.0&1.0&1.0&0.08061492313460818
216&1.0&1.0&1.0&0.08098987626546682
217&1.0&1.0&1.0&0.08136482939632546
218&1.0&1.0&1.0&0.0817397825271841
219&1.0&1.0&1.0&0.08211473565804274
220&1.0&1.0&1.0&0.0824896887889014
221&1.0&1.0&1.0&0.08286464191976003
222&1.0&1.0&1.0&0.08323959505061868
223&1.0&1.0&1.0&0.08361454818147732
224&1.0&1.0&1.0&0.08398950131233596
225&1.0&1.0&1.0&0.0843644544431946
226&1.0&1.0&1.0&0.08473940757405324
227&1.0&1.0&1.0&0.08511436070491189
228&1.0&1.0&1.0&0.08548931383577053
229&1.0&1.0&1.0&0.08586426696662917
230&1.0&1.0&1.0&0.08623922009748781
231&1.0&1.0&1.0&0.08661417322834646
232&1.0&1.0&1.0&0.0869891263592051
233&1.0&1.0&1.0&0.08736407949006374
234&1.0&1.0&1.0&0.08773903262092239
235&1.0&1.0&1.0&0.08811398575178103
236&1.0&1.0&1.0&0.08848893888263967
237&1.0&1.0&1.0&0.08886389201349831
238&1.0&1.0&1.0&0.08923884514435695
239&1.0&1.0&1.0&0.0896137982752156
240&1.0&1.0&1.0&0.08998875140607424
241&1.0&1.0&1.0&0.09036370453693289
242&1.0&1.0&1.0&0.09073865766779153
243&1.0&1.0&1.0&0.09111361079865017
244&1.0&1.0&1.0&0.09148856392950881
245&1.0&1.0&1.0&0.09186351706036745
246&1.0&1.0&1.0&0.0922384701912261
247&1.0&1.0&1.0&0.09261342332208473
248&1.0&1.0&1.0&0.09298837645294339
249&1.0&1.0&1.0&0.09336332958380203
250&1.0&1.0&1.0&0.09373828271466067
251&1.0&1.0&1.0&0.09411323584551931
252&1.0&1.0&1.0&0.09448818897637795
253&1.0&1.0&1.0&0.09486314210723659
254&1.0&1.0&1.0&0.09523809523809523
255&1.0&1.0&1.0&0.09561304836895389
256&1.0&1.0&1.0&0.09598800149981253
257&1.0&1.0&1.0&0.09636295463067117
258&1.0&1.0&1.0&0.09673790776152981
259&1.0&1.0&1.0&0.09711286089238845
260&1.0&1.0&1.0&0.09748781402324709
261&1.0&1.0&1.0&0.09786276715410573
262&1.0&1.0&1.0&0.09823772028496439
263&1.0&1.0&1.0&0.09861267341582303
264&1.0&1.0&1.0&0.09898762654668167
265&1.0&1.0&1.0&0.09936257967754031
266&1.0&1.0&1.0&0.09973753280839895
267&1.0&1.0&1.0&0.10011248593925759
268&1.0&1.0&1.0&0.10048743907011623
269&1.0&1.0&1.0&0.10086239220097488
270&1.0&1.0&1.0&0.10123734533183353
271&1.0&1.0&1.0&0.10161229846269217
272&1.0&1.0&1.0&0.1019872515935508
273&1.0&1.0&1.0&0.10236220472440945
274&1.0&1.0&1.0&0.10273715785526809
275&1.0&1.0&1.0&0.10311211098612673
276&1.0&1.0&1.0&0.10348706411698538
277&1.0&1.0&1.0&0.10386201724784402
278&1.0&1.0&1.0&0.10423697037870266
279&1.0&1.0&1.0&0.1046119235095613
280&1.0&1.0&1.0&0.10498687664041995
281&1.0&1.0&1.0&0.10536182977127859
282&1.0&1.0&1.0&0.10573678290213723
283&1.0&1.0&1.0&0.10611173603299588
284&1.0&1.0&1.0&0.10648668916385452
285&1.0&1.0&1.0&0.10686164229471316
286&1.0&1.0&1.0&0.1072365954255718
287&1.0&1.0&1.0&0.10761154855643044
288&1.0&1.0&1.0&0.10798650168728909
289&1.0&1.0&1.0&0.10836145481814773
290&1.0&1.0&1.0&0.10873640794900638
291&1.0&1.0&1.0&0.10911136107986502
292&1.0&1.0&1.0&0.10948631421072366
293&1.0&1.0&1.0&0.1098612673415823
294&1.0&1.0&1.0&0.11023622047244094
295&1.0&1.0&1.0&0.11061117360329958
296&1.0&1.0&1.0&0.11098612673415822
297&1.0&1.0&1.0&0.11136107986501688
298&1.0&1.0&1.0&0.11173603299587552
299&1.0&1.0&1.0&0.11211098612673416
300&1.0&1.0&1.0&0.1124859392575928
301&1.0&1.0&1.0&0.11286089238845144
302&1.0&1.0&1.0&0.11323584551931008
303&1.0&1.0&1.0&0.11361079865016872
304&1.0&1.0&1.0&0.11398575178102738
305&1.0&1.0&1.0&0.11436070491188602
306&1.0&1.0&1.0&0.11473565804274466
307&1.0&1.0&1.0&0.1151106111736033
308&1.0&1.0&1.0&0.11548556430446194
309&1.0&1.0&1.0&0.11586051743532058
310&1.0&1.0&1.0&0.11623547056617922
311&1.0&1.0&1.0&0.11661042369703788
312&1.0&1.0&1.0&0.11698537682789652
313&1.0&1.0&1.0&0.11736032995875516
314&1.0&1.0&1.0&0.1177352830896138
315&1.0&1.0&1.0&0.11811023622047244
316&1.0&1.0&1.0&0.11848518935133108
317&1.0&1.0&1.0&0.11886014248218972
318&1.0&1.0&1.0&0.11923509561304838
319&1.0&1.0&1.0&0.11961004874390702
320&1.0&1.0&1.0&0.11998500187476566
321&1.0&1.0&1.0&0.1203599550056243
322&1.0&1.0&1.0&0.12073490813648294
323&1.0&1.0&1.0&0.12110986126734158
324&1.0&1.0&1.0&0.12148481439820022
325&1.0&1.0&1.0&0.12185976752905887
326&1.0&1.0&1.0&0.12223472065991751
327&1.0&1.0&1.0&0.12260967379077616
328&1.0&1.0&1.0&0.1229846269216348
329&1.0&1.0&1.0&0.12335958005249344
330&1.0&1.0&1.0&0.12373453318335208
331&1.0&1.0&1.0&0.12410948631421072
332&1.0&1.0&1.0&0.12448443944506937
333&1.0&1.0&1.0&0.12485939257592801
334&1.0&1.0&1.0&0.12523434570678665
335&1.0&1.0&1.0&0.1256092988376453
336&1.0&1.0&1.0&0.12598425196850394
337&1.0&1.0&1.0&0.12635920509936258
338&1.0&1.0&1.0&0.12673415823022122
339&1.0&1.0&1.0&0.12710911136107986
340&1.0&1.0&1.0&0.1274840644919385
341&1.0&1.0&1.0&0.12785901762279714
342&1.0&1.0&1.0&0.12823397075365578
343&1.0&1.0&1.0&0.12860892388451445
344&1.0&1.0&1.0&0.1289838770153731
345&1.0&1.0&1.0&0.12935883014623173
346&1.0&1.0&1.0&0.12973378327709037
347&1.0&1.0&1.0&0.130108736407949
348&1.0&1.0&1.0&0.13048368953880765
349&1.0&1.0&1.0&0.1308586426696663
350&1.0&1.0&1.0&0.13123359580052493
351&1.0&1.0&1.0&0.13160854893138357
352&1.0&1.0&1.0&0.13198350206224221
353&1.0&1.0&1.0&0.13235845519310085
354&1.0&1.0&1.0&0.1327334083239595
355&1.0&1.0&1.0&0.13310836145481814
356&1.0&1.0&1.0&0.13348331458567678
357&1.0&1.0&1.0&0.13385826771653545
358&1.0&1.0&1.0&0.13423322084739409
359&1.0&1.0&1.0&0.13460817397825273
360&1.0&1.0&1.0&0.13498312710911137
361&1.0&1.0&1.0&0.13535808023997
362&1.0&1.0&1.0&0.13573303337082865
363&1.0&1.0&1.0&0.1361079865016873
364&1.0&1.0&1.0&0.13648293963254593
365&1.0&1.0&1.0&0.13685789276340457
366&1.0&1.0&1.0&0.1372328458942632
367&1.0&1.0&1.0&0.13760779902512185
368&1.0&1.0&1.0&0.1379827521559805
369&1.0&1.0&1.0&0.13835770528683913
370&1.0&1.0&1.0&0.13873265841769777
371&1.0&1.0&1.0&0.13910761154855644
372&1.0&1.0&1.0&0.13948256467941508
373&1.0&1.0&1.0&0.13985751781027372
374&1.0&1.0&1.0&0.14023247094113236
375&1.0&1.0&1.0&0.140607424071991
376&1.0&1.0&1.0&0.14098237720284965
377&1.0&1.0&1.0&0.1413573303337083
378&1.0&1.0&1.0&0.14173228346456693
379&1.0&1.0&1.0&0.14210723659542557
380&1.0&1.0&1.0&0.1424821897262842
381&1.0&1.0&1.0&0.14285714285714285
382&1.0&1.0&1.0&0.1432320959880015
383&1.0&1.0&1.0&0.14360704911886013
384&1.0&1.0&1.0&0.1439820022497188
385&1.0&1.0&1.0&0.14435695538057744
386&1.0&1.0&1.0&0.14473190851143608
387&1.0&1.0&1.0&0.14510686164229472
388&1.0&1.0&1.0&0.14548181477315336
389&1.0&1.0&1.0&0.145856767904012
390&1.0&1.0&1.0&0.14623172103487064
391&1.0&1.0&1.0&0.14660667416572928
392&1.0&1.0&1.0&0.14698162729658792
393&1.0&1.0&1.0&0.14735658042744657
394&1.0&1.0&1.0&0.1477315335583052
395&1.0&1.0&1.0&0.14810648668916385
396&1.0&1.0&1.0&0.1484814398200225
397&1.0&1.0&1.0&0.14885639295088113
398&1.0&1.0&1.0&0.1492313460817398
399&1.0&1.0&1.0&0.14960629921259844
400&1.0&1.0&1.0&0.14998125234345708
401&1.0&1.0&1.0&0.15035620547431572
402&1.0&1.0&1.0&0.15073115860517436
403&1.0&1.0&1.0&0.151106111736033
404&1.0&1.0&1.0&0.15148106486689164
405&1.0&1.0&1.0&0.15185601799775028
406&1.0&1.0&1.0&0.15223097112860892
407&1.0&1.0&1.0&0.15260592425946756
408&1.0&1.0&1.0&0.1529808773903262
409&1.0&1.0&1.0&0.15335583052118484
410&1.0&1.0&1.0&0.15373078365204348
411&1.0&1.0&1.0&0.15410573678290213
412&1.0&1.0&1.0&0.1544806899137608
413&1.0&1.0&1.0&0.15485564304461943
414&1.0&1.0&1.0&0.15523059617547807
415&1.0&1.0&1.0&0.15560554930633672
416&1.0&1.0&1.0&0.15598050243719536
417&1.0&1.0&1.0&0.156355455568054
418&1.0&1.0&1.0&0.15673040869891264
419&1.0&1.0&1.0&0.15710536182977128
420&1.0&1.0&1.0&0.15748031496062992
421&1.0&1.0&1.0&0.15785526809148856
422&1.0&1.0&1.0&0.1582302212223472
423&1.0&1.0&1.0&0.15860517435320584
424&1.0&1.0&1.0&0.15898012748406448
425&1.0&1.0&1.0&0.15935508061492312
426&1.0&1.0&1.0&0.1597300337457818
427&1.0&1.0&1.0&0.16010498687664043
428&1.0&1.0&1.0&0.16047994000749907
429&1.0&1.0&1.0&0.1608548931383577
430&1.0&1.0&1.0&0.16122984626921635
431&1.0&1.0&1.0&0.161604799400075
432&1.0&1.0&1.0&0.16197975253093364
433&1.0&1.0&1.0&0.16235470566179228
434&1.0&1.0&1.0&0.16272965879265092
435&1.0&1.0&1.0&0.16310461192350956
436&1.0&1.0&1.0&0.1634795650543682
437&1.0&1.0&1.0&0.16385451818522684
438&1.0&1.0&1.0&0.16422947131608548
439&1.0&1.0&1.0&0.16460442444694412
440&1.0&1.0&1.0&0.1649793775778028
441&1.0&1.0&1.0&0.16535433070866143
442&1.0&1.0&1.0&0.16572928383952007
443&1.0&1.0&1.0&0.1661042369703787
444&1.0&1.0&1.0&0.16647919010123735
445&1.0&1.0&1.0&0.166854143232096
446&1.0&1.0&1.0&0.16722909636295463
447&1.0&1.0&1.0&0.16760404949381327
448&1.0&1.0&1.0&0.1679790026246719
449&1.0&1.0&1.0&0.16835395575553055
450&1.0&1.0&1.0&0.1687289088863892
451&1.0&1.0&1.0&0.16910386201724784
452&1.0&1.0&1.0&0.16947881514810648
453&1.0&1.0&1.0&0.16985376827896512
454&1.0&1.0&1.0&0.17022872140982379
455&1.0&1.0&1.0&0.17060367454068243
456&1.0&1.0&1.0&0.17097862767154107
457&1.0&1.0&1.0&0.1713535808023997
458&1.0&1.0&1.0&0.17172853393325835
459&1.0&1.0&1.0&0.172103487064117
460&1.0&1.0&1.0&0.17247844019497563
461&1.0&1.0&1.0&0.17285339332583427
462&1.0&1.0&1.0&0.1732283464566929
463&1.0&1.0&1.0&0.17360329958755155
464&1.0&1.0&1.0&0.1739782527184102
465&1.0&1.0&1.0&0.17435320584926883
466&1.0&1.0&1.0&0.17472815898012747
467&1.0&1.0&1.0&0.17510311211098611
468&1.0&1.0&1.0&0.17547806524184478
469&1.0&1.0&1.0&0.17585301837270342
470&1.0&1.0&1.0&0.17622797150356206
471&1.0&1.0&1.0&0.1766029246344207
472&1.0&1.0&1.0&0.17697787776527935
473&1.0&1.0&1.0&0.177352830896138
474&1.0&1.0&1.0&0.17772778402699663
475&1.0&1.0000074186727994&1.0&0.17810273715785527
476&1.0&1.0000507289634069&1.0&0.1784776902887139
477&1.0&1.0000520782750553&1.0&0.17885264341957255
478&1.0&1.0000988512444853&1.0&0.1792275965504312
479&1.0&1.0001207711236244&1.0&0.17960254968128983
480&1.0&1.0001359280149131&1.0&0.17997750281214847
481&1.0&1.0001679011707878&1.0&0.1803524559430071
482&1.0&1.0002043234849416&1.0&0.18072740907386578
483&1.0&1.000214712801989&1.0&0.18110236220472442
484&1.0&1.0003201230720502&1.0&0.18147731533558306
485&1.0&1.0003222738799662&1.0&0.1818522684664417
486&1.0&1.0003760377194757&1.0&0.18222722159730034
487&1.0&1.0004014410705093&1.0&0.18260217472815898
488&1.0&1.0004471255581693&1.0&0.18297712785901762
489&1.0&1.0005273424313588&1.0&0.18335208098987626
490&1.0&1.0005573829151813&1.0&0.1837270341207349
491&1.0&1.0005682581338409&1.0&0.18410198725159355
492&1.0&1.000616484612668&1.0&0.1844769403824522
493&1.0&1.0006802450752363&1.0&0.18485189351331083
494&1.0&1.0006909636014427&1.0&0.18522684664416947
495&1.0&1.000748669175999&1.0&0.1856017997750281
496&1.0&1.0007690799692368&1.0&0.18597675290588678
497&1.0&1.0007959137264506&1.0&0.18635170603674542
498&1.0&1.0008334270387544&1.0&0.18672665916760406
499&1.0&1.0008363843823218&1.0&0.1871016122984627
500&1.0&1.0008682696766684&1.0&0.18747656542932134
501&1.0&1.0008799999999995&1.0&0.18785151856017998
502&1.0&1.0010256300680551&1.0&0.18822647169103862
503&1.0&1.0012543336948547&1.0&0.18860142482189726
504&1.0&1.0012840314866853&1.0&0.1889763779527559
505&1.0&1.0013029925916679&1.0&0.18935133108361454
506&1.0&1.001306066738834&1.0&0.18972628421447318
507&1.0&1.0013415765760727&1.0&0.19010123734533182
508&1.0&1.0014091608382572&1.0&0.19047619047619047
509&1.0&1.0014106407194268&1.0&0.1908511436070491
510&1.0&1.0014770019144539&1.0&0.19122609673790777
511&1.0&1.0015095945872372&1.0&0.19160104986876642
512&1.0&1.0015670188347676&1.0&0.19197600299962506
513&1.0&1.0016391009466776&1.0&0.1923509561304837
514&1.0&1.0016666501651799&1.0&0.19272590926134234
515&1.0&1.0016692280411397&1.0&0.19310086239220098
516&1.0&1.0016746363214493&1.0&0.19347581552305962
517&1.0&1.001679353370478&1.0&0.19385076865391826
518&1.0&1.0017329828147272&1.0&0.1942257217847769
519&1.0&1.0017330092248233&1.0&0.19460067491563554
520&1.0&1.0018296340731856&1.0&0.19497562804649418
521&1.0&1.0018539344988582&1.0&0.19535058117735282
522&1.0&1.0018911923577074&1.0&0.19572553430821146
523&1.0&1.0018992855068807&1.0&0.1961004874390701
524&1.0&1.0019752828838677&1.0&0.19647544056992877
525&1.0&1.0020071184137531&1.0&0.1968503937007874
526&1.0&1.0020443828931316&1.0&0.19722534683164605
527&1.0&1.002081070306528&1.0&0.1976002999625047
528&1.0&1.002125607761315&1.0&0.19797525309336333
529&1.0&1.002191203146237&1.0&0.19835020622422198
530&1.0&1.0021975867814639&1.0&0.19872515935508062
531&1.0&1.0022308820977235&1.0&0.19910011248593926
532&1.0&1.0022940477653517&1.0&0.1994750656167979
533&1.0&1.0023118927049628&1.0&0.19985001874765654
534&1.0&1.002351698199411&1.0&0.20022497187851518
535&1.0&1.002362297728257&1.0&0.20059992500937382
536&1.0&1.0023949335514166&1.0&0.20097487814023246
537&1.0&1.002396375761263&1.0&0.2013498312710911
538&1.0&1.0024190071772627&1.0&0.20172478440194977
539&1.0&1.0024645198401285&1.0&0.2020997375328084
540&1.0&1.0025153257508084&1.0&0.20247469066366705
541&1.0&1.002562920972395&1.0&0.2028496437945257
542&1.0&1.0025804729384022&1.0&0.20322459692538433
543&1.0&1.0025890831442679&1.0&0.20359955005624297
544&1.0&1.0025962477357888&1.0&0.2039745031871016
545&1.0&1.0026301333377727&1.0&0.20434945631796025
546&1.0&1.0026494180416234&1.0&0.2047244094488189
547&1.0&1.0026537853713808&1.0&0.20509936257967754
548&1.0&1.002682599682965&1.0&0.20547431571053618
549&1.0&1.0027041033109916&1.0&0.20584926884139482
550&1.0&1.0027060763714888&1.0&0.20622422197225346
551&1.0&1.0027392787170744&1.0&0.2065991751031121
552&1.0&1.0028535878002518&1.0&0.20697412823397077
553&1.0&1.0028614733464336&1.0&0.2073490813648294
554&1.0&1.0029252502054113&1.0&0.20772403449568805
555&1.0&1.002935777245274&1.0&0.2080989876265467
556&1.0&1.0029961636958085&1.0&0.20847394075740533
557&1.0&1.0030455089873682&1.0&0.20884889388826397
558&1.0&1.0030594405594406&1.0&0.2092238470191226
559&1.0&1.0030918868464875&1.0&0.20959880014998125
560&1.0&1.0031057984490181&1.0&0.2099737532808399
561&1.0&1.0031286281433043&1.0&0.21034870641169853
562&1.0&1.0031525330396476&1.0&0.21072365954255717
563&1.0&1.0031748913550569&1.0&0.21109861267341581
564&1.0&1.003207166913286&1.0&0.21147356580427445
565&1.0&1.0032714853354845&1.0&0.2118485189351331
566&1.0&1.0032908268202383&1.0&0.21222347206599176
567&1.0&1.003351250081402&1.0&0.2125984251968504
568&1.0&1.0033771089535137&1.0&0.21297337832770905
569&1.0&1.0035045161033758&1.0&0.21334833145856769
570&1.0&1.0035555499017295&1.0&0.21372328458942633
571&1.0&1.0035794407864738&1.0&0.21409823772028497
572&1.0&1.0035876068160499&1.0&0.2144731908511436
573&1.0&1.0036146922889813&1.0&0.21484814398200225
574&1.0&1.0036197594656018&1.0&0.2152230971128609
575&1.0&1.0036310887722675&1.0&0.21559805024371953
576&1.0&1.0036848348143972&1.0&0.21597300337457817
577&1.0&1.0037303309820944&1.0&0.2163479565054368
578&1.0&1.0037882562474594&1.0&0.21672290963629545
579&1.0&1.0038707920535297&1.0&0.2170978627671541
580&1.0&1.0039165638518135&1.0&0.21747281589801276
581&1.0&1.0039281914695752&1.0&0.2178477690288714
582&1.0&1.0039287294080943&1.0&0.21822272215973004
583&1.0&1.0039358496266904&1.0&0.21859767529058868
584&1.0&1.003989038990455&1.0&0.21897262842144732
585&1.0&1.003995160072821&1.0&0.21934758155230596
586&1.0&1.0040192432647514&1.0&0.2197225346831646
587&1.0&1.004072289681934&1.0&0.22009748781402325
588&1.0&1.0042084484259441&1.0&0.2204724409448819
589&1.0&1.004217780880646&1.0&0.22084739407574053
590&1.0&1.0042216412008&1.0000352601849045&0.22122234720659917
591&1.0&1.0042886592878006&1.0000584293034644&0.2215973003374578
592&1.0&1.0042981053447693&1.000062068292856&0.22197225346831645
593&1.0&1.004319014578623&1.0000958913381919&0.2223472065991751
594&1.0&1.004384726940035&1.0001805892638118&0.22272215973003376
595&1.0&1.004409995044949&1.0001864692055922&0.2230971128608924
596&1.0&1.0044329401730763&1.0002258845433365&0.22347206599175104
597&1.0&1.0044404865016532&1.0002582598400835&0.22384701912260968
598&1.0&1.004539817521481&1.0002690517463382&0.22422197225346832
599&1.0&1.0045429928252043&1.0002970358944427&0.22459692538432696
600&1.0&1.0045647910076256&1.00035615771245&0.2249718785151856
601&1.0&1.004567843137255&1.0005023667053674&0.22534683164604424
602&1.0&1.0046098053520263&1.0005328477348798&0.22572178477690288
603&1.0&1.0046143749281118&1.0005351318684867&0.22609673790776152
604&1.0&1.0046431074451452&1.0005609514745462&0.22647169103862017
605&1.0&1.0047383183754914&1.0005838243532377&0.2268466441694788
606&1.0&1.004738791032826&1.0006649523963271&0.22722159730033745
607&1.0&1.0047957906230294&1.0006822248928118&0.2275965504311961
608&1.0&1.004810420110023&1.0006911756544727&0.22797150356205476
609&1.0&1.004814316272981&1.000736182056531&0.2283464566929134
610&1.0&1.0048398859643306&1.0007486610485095&0.22872140982377204
611&1.0&1.0048907680450616&1.0008605325897326&0.22909636295463068
612&1.0&1.004924396697322&1.0009230002604785&0.22947131608548932
613&1.0&1.005018798114221&1.0009777316936086&0.22984626921634796
614&1.0&1.0050667158857636&1.000995059905506&0.2302212223472066
615&1.0&1.0050694298835958&1.0010472627270401&0.23059617547806524
616&1.0&1.0050703913314938&1.001057937575043&0.23097112860892388
617&1.0&1.005072791077447&1.0010628351679367&0.23134608173978252
618&1.0&1.0050763987175415&1.0010697491570528&0.23172103487064116
619&1.0&1.005100028741971&1.0010802588496148&0.2320959880014998
620&1.0&1.0051377169874658&1.001087284016925&0.23247094113235844
621&1.0&1.0051513005476926&1.0011513445084688&0.23284589426321708
622&1.0&1.0051936994465729&1.0011530036902148&0.23322084739407575
623&1.0&1.0052126739106202&1.0011683266641354&0.2335958005249344
624&1.0&1.0052934522582098&1.0011724188466333&0.23397075365579303
625&1.0&1.0053646395398887&1.0012290763688576&0.23434570678665168
626&1.0&1.005592884181148&1.0013738962019125&0.23472065991751032
627&1.0&1.0055984570472265&1.0013852549588165&0.23509561304836896
628&1.0&1.0057237777459207&1.0014525820011886&0.2354705661792276
629&1.0&1.005762311126041&1.0014706606714379&0.23584551931008624
630&1.0&1.0058196794699616&1.0015006657307925&0.23622047244094488
631&1.0&1.005834381712931&1.0015264355299747&0.23659542557180352
632&1.0&1.005882506187313&1.0015283642149964&0.23697037870266216
633&1.0&1.0059354207281939&1.0015285897618709&0.2373453318335208
634&1.0&1.0059475669729194&1.0015332041678744&0.23772028496437944
635&1.0&1.0059840696196523&1.0015431729549966&0.23809523809523808
636&1.0&1.0060243932487372&1.001570219096068&0.23847019122609675
637&1.0&1.0060332708528585&1.0015886040142226&0.2388451443569554
638&1.0&1.0060867334859125&1.001741290503269&0.23922009748781403
639&1.0&1.006087151194013&1.0017453686432132&0.23959505061867267
640&1.0&1.006196194272188&1.0017879926416737&0.2399700037495313
641&1.0&1.0062149226171677&1.0020183934686435&0.24034495688038995
642&1.0&1.0062165154426643&1.0020231252595897&0.2407199100112486
643&1.0&1.0062711900776788&1.0020490729386118&0.24109486314210724
644&1.0&1.006308176386511&1.0020732691266738&0.24146981627296588
645&1.0&1.0063329839273234&1.0020765300897743&0.24184476940382452
646&1.0&1.0063764540313263&1.002083297806427&0.24221972253468316
647&1.0&1.0063932924501893&1.0021059899879163&0.2425946756655418
648&1.0&1.0064317938189629&1.0021172657119308&0.24296962879640044
649&1.0&1.0064729035494973&1.0021347616829683&0.24334458192725908
650&1.0&1.0064819855884708&1.002136067499733&0.24371953505811775
651&1.0&1.0064893833920718&1.0021533094191761&0.2440944881889764
652&1.0&1.0065217823993702&1.0021951854745694&0.24446944131983503
653&1.0&1.0065253066440072&1.0022673151392623&0.24484439445069367
654&1.0&1.006552900420658&1.002348479684721&0.2452193475815523
655&1.0&1.0066341818321065&1.0023487275618277&0.24559430071241095
656&1.0&1.0066694815210555&1.0023531790531148&0.2459692538432696
657&1.0&1.0066783125795695&1.0024159177068535&0.24634420697412823
658&1.0&1.0067974286674761&1.002456342958709&0.24671916010498687
659&1.0&1.006861583797995&1.002473791024702&0.24709411323584551
660&1.0&1.0070113935144613&1.0024957197979574&0.24746906636670415
661&1.0&1.0072151962513227&1.0025130751146605&0.2478440194975628
662&1.0&1.0072447653936631&1.0025491506074504&0.24821897262842144
663&1.0&1.007289406116106&1.0025852858902111&0.24859392575928008
664&1.0&1.0073085246690032&1.0025905175010543&0.24896887889013875
665&1.0&1.0073606157590387&1.0026056490077926&0.24934383202099739
666&1.0&1.0073639414523694&1.0026166641929297&0.24971878515185603
667&1.0&1.0074882231784166&1.0026810682518665&0.25009373828271464
668&1.0&1.0075038564829968&1.0027307323188897&0.2504686914135733
669&1.0&1.0075603075780648&1.002747964950485&0.2508436445444319
670&1.0&1.0075620032885715&1.0027554250694453&0.2512185976752906
671&1.0&1.007629495730225&1.0027570633336835&0.25159355080614926
672&1.0&1.0076343234040732&1.0028066984445558&0.25196850393700787
673&1.0&1.0077126654064272&1.00281160930855&0.25234345706786654
674&1.0&1.0077884531508965&1.0028184730225&0.25271841019872515
675&1.0&1.007818195310829&1.0028509626965936&0.2530933633295838
676&1.0&1.0078691359803993&1.0028514803429869&0.25346831646044243
677&1.0&1.0078966954901094&1.0028886713320522&0.2538432695913011
678&1.0&1.0079234250346016&1.0028927844647433&0.2542182227221597
679&1.0&1.0079581420025245&1.002920428069857&0.2545931758530184
680&1.0&1.0079994103907293&1.0029215825191504&0.254968128983877
681&1.0&1.008017262843389&1.0029590108281707&0.25534308211473566
682&1.0&1.0080229852139304&1.0029756751383625&0.2557180352455943
683&1.0&1.0080561263308265&1.0030164959234213&0.25609298837645295
684&1.0&1.0080894599095884&1.003052463774332&0.25646794150731156
685&1.0&1.008163135323341&1.0030593122756315&0.2568428946381702
686&1.0&1.0081692864807357&1.00310107041334&0.2572178477690289
687&1.0&1.0082815734989647&1.0031857361234215&0.2575928008998875
688&1.0&1.008284930404263&1.0032111484776571&0.2579677540307462
689&1.0&1.0082900212107966&1.003212473800709&0.2583427071616048
690&1.0&1.0083147700334736&1.0032540037006314&0.25871766029246346
691&1.0&1.0083515553361078&1.0032859546760884&0.25909261342332207
692&1.0&1.0083628547313581&1.003332634436487&0.25946756655418074
693&1.0&1.0084143786678506&1.0033735793463843&0.25984251968503935
694&1.0&1.0084601850205681&1.0033871938980328&0.260217472815898
695&1.0&1.0084907370196134&1.0033883993925004&0.26059242594675663
696&1.0&1.0084907541955153&1.0034022618151754&0.2609673790776153
697&1.0&1.0085302199318027&1.0034878292764253&0.2613423322084739
698&1.0&1.008565914555786&1.003500383273207&0.2617172853393326
699&1.0&1.0085816065640412&1.0035044243958888&0.26209223847019125
700&1.0&1.0086198008884268&1.0035570704941297&0.26246719160104987
701&1.0&1.0086334012449207&1.0035629810502396&0.26284214473190853
702&1.0&1.008744351996725&1.0035881574116312&0.26321709786276715
703&1.0&1.0087520104783245&1.0035945207156898&0.2635920509936258
704&1.0&1.0087958174129041&1.0036052504633508&0.26396700412448443
705&1.0&1.0088534957254949&1.0036063244797904&0.2643419572553431
706&1.0&1.008931898212046&1.0036431824270025&0.2647169103862017
707&1.0&1.008946728654304&1.00370379583431&0.2650918635170604
708&1.0&1.009008843036109&1.0037165875920226&0.265466816647919
709&1.0&1.0090348490121106&1.0037473948748485&0.26584176977877766
710&1.0&1.009039707788382&1.0037792539431785&0.26621672290963627
711&1.0&1.00905141622576&1.003827227993439&0.26659167604049494
712&1.0&1.0091660139966148&1.0038472129979104&0.26696662917135355
713&1.0&1.0092359248118943&1.003857486341144&0.2673415823022122
714&1.0&1.0092829772168768&1.0038992513271172&0.2677165354330709
715&1.0&1.0092973680322508&1.0039511844247357&0.2680914885639295
716&1.0&1.0093264113193239&1.003965748559703&0.26846644169478817
717&1.0&1.0093302916360969&1.0039741600430667&0.2688413948256468
718&1.0&1.009368026997621&1.0040284843456229&0.26921634795650545
719&1.0&1.0094268149510441&1.0040343637212272&0.26959130108736407
720&1.0&1.009453589491369&1.004046254057449&0.26996625421822273
721&1.0&1.009553853086976&1.0040671120014706&0.27034120734908135
722&1.0&1.0097714597534244&1.004091693369485&0.27071616047994
723&1.0&1.0097977201458888&1.0041886655212633&0.27109111361079863
724&1.0&1.0097980434660068&1.0042141112525371&0.2714660667416573
725&1.0&1.0099024657022957&1.0042225860970564&0.2718410198725159
726&1.0&1.0099854412807343&1.0042693006895769&0.2722159730033746
727&1.0&1.010001259052864&1.0043318612885046&0.27259092613423325
728&1.0&1.0100136910623791&1.0043351257948365&0.27296587926509186
729&1.0&1.0100233411137045&1.0043590204746173&0.27334083239595053
730&1.0&1.0101212267078776&1.0044053658800802&0.27371578552680914
731&1.0&1.0101649206513847&1.0044552394489947&0.2740907386576678
732&1.0&1.010171940576829&1.0044730596424538&0.2744656917885264
733&1.0&1.0101860007784174&1.0046607348223473&0.2748406449193851
734&1.0&1.010213430335623&1.0047368395137104&0.2752155980502437
735&1.0&1.0102598131795213&1.004780070187062&0.2755905511811024
736&1.0&1.010261249359683&1.0050042397641548&0.275965504311961
737&1.0&1.0102945790804554&1.0050309327226514&0.27634045744281965
738&1.0&1.0103031390982895&1.0050758750023923&0.27671541057367827
739&1.0&1.0103695216270412&1.005121046146395&0.27709036370453693
740&1.0&1.0104303602154083&1.0051218324963078&0.27746531683539555
741&1.0&1.0104424846249802&1.0051268386410805&0.2778402699662542
742&1.0&1.010474156728875&1.0051308658161309&0.2782152230971129
743&1.0&1.0105111476024111&1.0051401990088378&0.2785901762279715
744&1.0&1.0105282506356776&1.0051443708979584&0.27896512935883017
745&1.0&1.0105421029851396&1.0051933121486676&0.2793400824896888
746&1.0&1.010571524724761&1.0052350698856418&0.27971503562054745
747&1.0&1.0106185675452728&1.0052632912354482&0.28008998875140606
748&1.0&1.0106280841921513&1.0053137439521205&0.28046494188226473
749&1.0&1.0106280881594885&1.0053200113493574&0.28083989501312334
750&1.0&1.010650664310898&1.0053408800749002&0.281214848143982
751&1.0&1.010656843722607&1.0053614435312903&0.2815898012748406
752&1.0&1.010672285423075&1.005364758698092&0.2819647544056993
753&1.0&1.0106761339819883&1.0054273462972476&0.2823397075365579
754&1.0&1.0107113567480834&1.0054281359116608&0.2827146606674166
755&1.0&1.0107146029808314&1.00546299910937&0.28308961379827524
756&1.0&1.0107523164154335&1.005504407443682&0.28346456692913385
757&1.0&1.01078353139086&1.0055228487697216&0.2838395200599925
758&1.0&1.0107927280704159&1.0056037496439394&0.28421447319085114
759&1.0&1.0108403796782626&1.0056221592656427&0.2845894263217098
760&1.0&1.0108421859599166&1.005657332823547&0.2849643794525684
761&1.0&1.0108732116428218&1.00567299874344&0.2853393325834271
762&1.0&1.0108943961073769&1.0057385958555882&0.2857142857142857
763&1.0&1.0108984229425886&1.005743872857928&0.28608923884514437
764&1.0&1.0109224904006886&1.0057838428204016&0.286464191976003
765&1.0&1.0109446480590132&1.0057852763564283&0.28683914510686165
766&1.0&1.011012234581508&1.005846701985646&0.28721409823772026
767&1.0&1.0110480850087913&1.0058914202110985&0.28758905136857893
768&1.0&1.011076749471712&1.005907541603414&0.2879640044994376
769&1.0&1.0111025947383845&1.0059108551018787&0.2883389576302962
770&1.0&1.011136084135533&1.0059179566216025&0.2887139107611549
771&1.0&1.0111369891408237&1.00591798740197&0.2890888638920135
772&1.0&1.0112515919104805&1.0059331960935174&0.28946381702287216
773&1.0&1.0112916124020381&1.0059419226428092&0.2898387701537308
774&1.0&1.0112973707671395&1.0059625298883164&0.29021372328458944
775&1.0&1.0113809877902722&1.005987849047786&0.29058867641544806
776&1.0&1.0114102052510432&1.0059969914309508&0.2909636295463067
777&1.0&1.0114177759862462&1.0059971075044192&0.29133858267716534
778&1.0&1.0114198011433149&1.0060256186307448&0.291713535808024
779&1.0&1.0114249095698147&1.0061101321365995&0.2920884889388826
780&1.0&1.0114696597685022&1.0061504159070649&0.2924634420697413
781&1.0&1.0116400055979116&1.0061601642710472&0.2928383952005999
782&1.0&1.0116528204436939&1.006162586123861&0.29321334833145857
783&1.0&1.0116864717565632&1.0062016690911877&0.29358830146231724
784&1.0&1.0117084760747046&1.0062018643910076&0.29396325459317585
785&1.0&1.0117105048517772&1.0062276283877012&0.2943382077240345
786&1.0&1.0117395046158355&1.0062919724399146&0.29471316085489313
787&1.0&1.0117510052093566&1.0063322369611052&0.2950881139857518
788&1.0&1.0117987560072386&1.00635330676987&0.2954630671166104
789&1.0&1.0118231012537633&1.0063551359931797&0.2958380202474691
790&1.0&1.011823240816185&1.0063847768346368&0.2962129733783277
791&1.0&1.0119363915974087&1.0064875199378458&0.29658792650918636
792&1.0&1.0119499664954208&1.0066161758045191&0.296962879640045
793&1.0&1.011980961759396&1.006621489802906&0.29733783277090364
794&1.0&1.0119953111054871&1.0066378693085114&0.29771278590176226
795&1.0&1.0120566394978945&1.0067175281900744&0.2980877390326209
796&1.0&1.0120821660294022&1.0067350074938815&0.2984626921634796
797&1.0&1.0121089101980822&1.0067512927269955&0.2988376452943382
798&1.0&1.0121848766441568&1.0068011102385337&0.2992125984251969
799&1.0&1.0121916721671558&1.0068193750077958&0.2995875515560555
800&1.0&1.0122800628402768&1.0068594946838918&0.29996250468691416
801&1.0&1.0123125404047482&1.0068698934049867&0.30033745781777277
802&1.0&1.0123572666438614&1.006875768894235&0.30071241094863144
803&1.0&1.0123944618038527&1.0068760471445033&0.30108736407949005
804&1.0&1.0124380277103848&1.0069080619153088&0.3014623172103487
805&1.0&1.0125062825297093&1.0069162497799633&0.30183727034120733
806&1.0&1.0125214563194507&1.0069246634052125&0.302212223472066
807&1.0&1.0125254662440544&1.0069294066695542&0.3025871766029246
808&1.0&1.0125498721543535&1.0069494986252627&0.3029621297337833
809&1.0&1.0125711467196252&1.0069869797377586&0.3033370828646419
810&1.0&1.0125747482764784&1.00704010226477&0.30371203599550056
811&1.0&1.0125768531765982&1.0070663743526198&0.30408698912635923
812&1.0&1.0126291769396214&1.0071489177701087&0.30446194225721784
813&1.0&1.0126549489214962&1.0071588344845936&0.3048368953880765
814&1.0&1.012658481516613&1.0071700175417737&0.3052118485189351
815&1.0&1.0126997853203354&1.0071787212577392&0.3055868016497938
816&1.0&1.0127118734762983&1.0072011708858999&0.3059617547806524
817&1.0&1.0127497612978391&1.0072243559072904&0.3063367079115111
818&1.0&1.0128863019299592&1.0072616119451727&0.3067116610423697
819&1.0&1.0129833007371747&1.007298967362004&0.30708661417322836
820&1.0&1.0129908248595225&1.007303677157993&0.30746156730408697
821&1.0&1.0129972371030442&1.00731478655213&0.30783652043494564
822&1.0&1.0130196111893284&1.0073417469373818&0.30821147356580425
823&1.0&1.0130457481154582&1.0073769813091382&0.3085864266966629
824&1.0&1.0130640633100845&1.007390474211272&0.3089613798275216
825&1.0&1.0131189288780424&1.0074407592956645&0.3093363329583802
826&1.0&1.0131277872068496&1.0074764586192209&0.30971128608923887
827&1.0&1.0131529008189817&1.0074939126734594&0.3100862392200975
828&1.0&1.0131893732359663&1.0075106002389174&0.31046119235095615
829&1.0&1.0132652520802896&1.0075305607228278&0.31083614548181476
830&1.0&1.0133515439183223&1.007541040305347&0.31121109861267343
831&1.0&1.013444049031238&1.0075557915094517&0.31158605174353204
832&1.0&1.0135715268809649&1.0075760556091862&0.3119610048743907
833&1.0&1.0136174080018765&1.0076206077326897&0.3123359580052493
834&1.0&1.0136227465300551&1.0077199745648198&0.312710911136108
835&1.0&1.0136490430006007&1.0077302570570126&0.3130858642669666
836&1.0&1.0136630093872998&1.007791655388423&0.3134608173978253
837&1.0&1.0136937923876927&1.007882773853778&0.3138357705286839
838&1.0&1.013839993701425&1.0079139259131036&0.31421072365954256
839&1.0&1.0139517842749324&1.0079186974187617&0.3145856767904012
840&1.0&1.0139640961348664&1.007927848589587&0.31496062992125984
841&1.0&1.0140074275696624&1.0079636951042446&0.3153355830521185
842&1.0&1.0140085301776032&1.007979624887014&0.3157105361829771
843&1.0&1.014146935649362&1.007982501055121&0.3160854893138358
844&1.0&1.0141809417011456&1.0080005373759087&0.3164604424446944
845&1.0&1.0141922443192706&1.0080343537886136&0.31683539557555307
846&1.0&1.0142053515324805&1.0080436175168879&0.3172103487064117
847&1.0&1.0142131258753833&1.0080516300400506&0.31758530183727035
848&1.0&1.014221553155111&1.0081070358421818&0.31796025496812896
849&1.0&1.0142522675143477&1.0081091585791015&0.31833520809898763
850&1.0&1.0143007349780129&1.0081110807018188&0.31871016122984624
851&1.0&1.014313355169317&1.0081825086697116&0.3190851143607049
852&1.0&1.014317490675657&1.0082132490151356&0.3194600674915636
853&1.0&1.0143624021283242&1.008216323095216&0.3198350206224222
854&1.0&1.0143702766092102&1.0082756395351595&0.32020997375328086
855&1.0&1.014373403318482&1.0082972760533424&0.3205849268841395
856&1.0&1.0143769067915993&1.0083881090708622&0.32095988001499814
857&1.0&1.014408035061191&1.0084456174865886&0.32133483314585676
858&1.0&1.0144975695581542&1.0085118096443342&0.3217097862767154
859&1.0&1.0145141088926544&1.008561711578364&0.32208473940757404
860&1.0&1.0145305609446873&1.0085992886920883&0.3224596925384327
861&1.0&1.0145769375635283&1.0086070115984114&0.3228346456692913
862&1.0&1.0146026425263073&1.0086113330526845&0.32320959880015
863&1.0&1.014614217558996&1.0087073049906639&0.3235845519310086
864&1.0&1.0146245866540606&1.0087116689565796&0.32395950506186727
865&1.0&1.0146395413137752&1.008722755404072&0.3243344581927259
866&1.0&1.0146475749308108&1.0087597359323586&0.32470941132358455
867&1.0&1.0146754913216722&1.0088231678723782&0.3250843644544432
868&1.0&1.0147133672649344&1.0088384454939274&0.32545931758530183
869&1.0&1.0147652493203971&1.0089325697046831&0.3258342707161605
870&1.0&1.0147807688629626&1.0089552238805968&0.3262092238470191
871&1.0&1.0147979795233721&1.0089702329130268&0.3265841769778778
872&1.0&1.0147983237297014&1.0089793410312349&0.3269591301087364
873&1.0&1.0148232611174457&1.0090140886190746&0.32733408323959506
874&1.0&1.0148566235836827&1.009046848675462&0.3277090363704537
875&1.0&1.0149081739027903&1.0090708518350282&0.32808398950131235
876&1.0&1.0149120174893371&1.0090856503684726&0.32845894263217096
877&1.0&1.0149198783157978&1.009206102667951&0.3288338957630296
878&1.0&1.0149235738425915&1.009245272009388&0.32920884889388824
879&1.0&1.0149473849631603&1.0092602461457438&0.3295838020247469
880&1.0&1.0149518003891245&1.0092616191002863&0.3299587551556056
881&1.0&1.014971680705043&1.009331689742769&0.3303337082864642
882&1.0&1.015000594514223&1.009406481369098&0.33070866141732286
883&1.0&1.015026180926916&1.0094129171799076&0.33108361454818147
884&1.0&1.015075376884422&1.0095200431263032&0.33145856767904014
885&1.0&1.0150960482319382&1.009641900803325&0.33183352080989875
886&1.0&1.0151207522974992&1.0096627122466064&0.3322084739407574
887&1.0&1.0151238181624653&1.0097070224658942&0.33258342707161603
888&1.0&1.0151317715959005&1.009715647577175&0.3329583802024747
889&1.0&1.0151603102137297&1.0097306324991262&0.3333333333333333
890&1.0&1.015202751692256&1.0097316024823666&0.333708286464192
891&1.0&1.015239337420112&1.0097610360833604&0.3340832395950506
892&1.0&1.0152591318697157&1.0098137727300762&0.33445819272590926
893&1.0&1.0152957073220346&1.0098520274868823&0.3348331458567679
894&1.0&1.0153159179850824&1.0100580748795254&0.33520809898762655
895&1.0&1.0153163930843292&1.0100771475804642&0.3355830521184852
896&1.0&1.01533591127853&1.0101117521424325&0.3359580052493438
897&1.0&1.0153388112647506&1.0102227148289413&0.3363329583802025
898&1.0&1.0153619156670022&1.0102655573711192&0.3367079115110611
899&1.0&1.0154165425078974&1.0102684859881885&0.3370828646419198
900&1.0&1.0155086646460518&1.0102968337953597&0.3374578177727784
901&1.0&1.0155517784766142&1.0103402670697297&0.33783277090363706
902&1.0&1.0155521498877569&1.0103573111000692&0.33820772403449567
903&1.0&1.0155783671454153&1.0104091208999093&0.33858267716535434
904&1.0&1.0156188476177976&1.0104166519399036&0.33895763029621295
905&1.0&1.015700893349509&1.0104212263039158&0.3393325834270716
906&1.0&1.015711804342866&1.0104660524197155&0.33970753655793023
907&1.0&1.0157521972051167&1.0104826948218983&0.3400824896887889
908&1.0&1.015808514112726&1.0104863844116343&0.34045744281964757
909&1.0&1.0158342218212635&1.0104877434048405&0.3408323959505062
910&1.0&1.0158832495856929&1.0104887607657211&0.34120734908136485
911&1.0&1.0159102292223916&1.0105229943354839&0.34158230221222347
912&1.0&1.0159291069880776&1.010530099494463&0.34195725534308213
913&1.0&1.015969507355063&1.0105464087542024&0.34233220847394075
914&1.0&1.0159753453389693&1.0105468229652326&0.3427071616047994
915&1.0&1.0159952304760351&1.010559046085226&0.34308211473565803
916&1.0&1.0160140479370843&1.0105743321742606&0.3434570678665167
917&1.0&1.0160267372299125&1.0106198092894494&0.3438320209973753
918&1.0&1.016047758312601&1.0106280193236714&0.344206974128234
919&1.0&1.0161586887960739&1.010644137371423&0.3445819272590926
920&1.0&1.0162099928118034&1.0106508967643484&0.34495688038995126
921&1.0&1.0162457406293848&1.0106668150745286&0.34533183352080987
922&1.0&1.0162463974565878&1.0107468033235485&0.34570678665166854
923&1.0&1.0162722074829034&1.010747888765168&0.3460817397825272
924&1.0&1.0163588030809079&1.010804943631744&0.3464566929133858
925&1.0&1.0163924410544174&1.0108939278336744&0.3468316460442445
926&1.0&1.0163943382396463&1.0108941364353754&0.3472065991751031
927&1.0&1.0164593916310862&1.010978598565949&0.34758155230596177
928&1.0&1.0165506315921127&1.0109873377631877&0.3479565054368204
929&1.0&1.0165516506187666&1.0110135084198775&0.34833145856767905
930&1.0&1.0166512880385659&1.0111243158877266&0.34870641169853767
931&1.0&1.0167048851300777&1.0111278912646053&0.34908136482939633
932&1.0&1.0167956298513274&1.0111319186658543&0.34945631796025495
933&1.0&1.0168053345373853&1.0111912073605505&0.3498312710911136
934&1.0&1.0168079123311646&1.0112143173651815&0.35020622422197223
935&1.0&1.0168354260615915&1.011224421484837&0.3505811773528309
936&1.0&1.0168994346349134&1.011226814017068&0.35095613048368957
937&1.0&1.016906646221531&1.0112792116240166&0.3513310836145482
938&1.0&1.0169207584713524&1.0113108845350127&0.35170603674540685
939&1.0&1.0169291898036814&1.0113616398243044&0.35208098987626546
940&1.0&1.017037977957116&1.0114018034898702&0.35245594300712413
941&1.0&1.0171200343639772&1.011465106412369&0.35283089613798274
942&1.0&1.0171404045802765&1.0115208798762674&0.3532058492688414
943&1.0&1.0171986755542424&1.011524073455322&0.3535808023997
944&1.0&1.0172056944369456&1.0115617185724028&0.3539557555305587
945&1.0&1.0172389813523723&1.0115890626993813&0.3543307086614173
946&1.0&1.017272409810084&1.011687561580539&0.354705661792276
947&1.0&1.0172766152588502&1.0117080871599113&0.3550806149231346
948&1.0&1.0173108859418996&1.0117237624917372&0.35545556805399325
949&1.0&1.0173272909130076&1.011762550664458&0.35583052118485187
950&1.0&1.017355502815973&1.0117695558519708&0.35620547431571054
951&1.0&1.0173822550565157&1.011801197946378&0.3565804274465692
952&1.0&1.0174528884249752&1.0118541716527252&0.3569553805774278
953&1.0&1.0174570624871357&1.0118746655348678&0.3573303337082865
954&1.0&1.017462278424786&1.011889148252139&0.3577052868391451
955&1.0&1.017476340231503&1.0119196907603003&0.35808023997000377
956&1.0&1.0174781209133887&1.0119763523970393&0.3584551931008624
957&1.0&1.017635109755228&1.0120078799362386&0.35883014623172105
958&1.0&1.0176406474965352&1.0120232951343227&0.35920509936257966
959&1.0&1.017812246847597&1.0120616940887857&0.35958005249343833
960&1.0&1.0178568068491862&1.0120762830589904&0.35995500562429694
961&1.0&1.0179150169743718&1.0121226407996828&0.3603299587551556
962&1.0&1.0179166926439314&1.0121290184082006&0.3607049118860142
963&1.0&1.0179927337036965&1.0121447764612557&0.3610798650168729
964&1.0&1.0181789023336663&1.012167226607575&0.36145481814773156
965&1.0&1.0181827513484256&1.0122123838945316&0.3618297712785902
966&1.0&1.0182787421450141&1.0122390634627232&0.36220472440944884
967&1.0&1.0183307155830474&1.0123987168902537&0.36257967754030745
968&1.0&1.0183408715506228&1.0124223252088018&0.3629546306711661
969&1.0&1.018400375759842&1.0125271933363904&0.36332958380202474
970&1.0&1.018563747540062&1.012540056694509&0.3637045369328834
971&1.0&1.0185841333292955&1.012572278767795&0.364079490063742
972&1.0&1.0186802869268037&1.012594205936227&0.3644544431946007
973&1.0&1.0186888345195728&1.0125967248515386&0.3648293963254593
974&1.0&1.0187192886670302&1.0126257004560517&0.36520434945631797
975&1.0&1.0187578708012999&1.0126360632046971&0.3655793025871766
976&1.0&1.018787135227964&1.0126451992354066&0.36595425571803525
977&1.0&1.0187913174743632&1.0127045175798315&0.36632920884889386
978&1.0&1.018828196329062&1.012719296261275&0.36670416197975253
979&1.0&1.0188449455411062&1.0127643906230823&0.3670791151106112
980&1.0&1.0188610671532736&1.0127879126453614&0.3674540682414698
981&1.0&1.0188871071347698&1.0127929670926465&0.3678290213723285
982&1.0&1.0189082957716247&1.012835591920225&0.3682039745031871
983&1.0&1.0189476363839256&1.0128462501012756&0.36857892763404576
984&1.0&1.018974716417213&1.0128855415513884&0.3689538807649044
985&1.0&1.019000169800794&1.0129177197416452&0.36932883389576304
986&1.0&1.0190149209870758&1.0129840345770484&0.36970378702662166
987&1.0&1.0190218971826253&1.0130205713710894&0.3700787401574803
988&1.0&1.0190389288167565&1.013207646453029&0.37045369328833894
989&1.0&1.0190782100397753&1.013327767673455&0.3708286464191976
990&1.0&1.0190785125322859&1.0133313159841304&0.3712035995500562
991&1.0&1.0191026335601259&1.0133692662264413&0.3715785526809149
992&1.0&1.0191919145217743&1.0134062415764025&0.37195350581177355
993&1.0&1.0192552825051502&1.0134224729208052&0.37232845894263217
994&1.0&1.0192645912535492&1.0134386870286494&0.37270341207349084
995&1.0&1.0192744652511168&1.0134975162357418&0.37307836520434945
996&1.0&1.0193081133387767&1.013523034169635&0.3734533183352081
997&1.0&1.019340805580644&1.0135256021991332&0.37382827146606673
998&1.0&1.0193483010861648&1.0135622539818896&0.3742032245969254
999&1.0&1.0193903775965498&1.0136255506755738&0.374578177727784
1000&1.0&1.0194007190580046&1.0136362190194392&0.3749531308586427
1001&1.0&1.0195779867791133&1.0136685903841318&0.3753280839895013
1002&1.0&1.0195890352077785&1.013688032261602&0.37570303712035996
1003&1.0&1.0196026555429596&1.013718196469627&0.3760779902512186
1004&1.0&1.0196776030660912&1.0137845084784167&0.37645294338207724
1005&1.0&1.0196891012161564&1.0137930139990947&0.37682789651293586
1006&1.0&1.0197659190795831&1.0138443300076216&0.3772028496437945
1007&1.0&1.0198148324902165&1.0138961404072453&0.3775778027746532
1008&1.0&1.0198434166046502&1.0139302227711577&0.3779527559055118
1009&1.0&1.0198650494015584&1.0139534732085709&0.3783277090363705
1010&1.0&1.01987301171696&1.0139786101396873&0.3787026621672291
1011&1.0&1.0198993427964134&1.0140132043409005&0.37907761529808776
1012&1.0&1.0199163325697953&1.0140378552271934&0.37945256842894637
1013&1.0&1.0199343438291018&1.0140702079529038&0.37982752155980504
1014&1.0&1.0199898390468292&1.0141238894455298&0.38020247469066365
1015&1.0&1.0200128294164736&1.0141375253250946&0.3805774278215223
1016&1.0&1.0200383698939708&1.0142508271349162&0.38095238095238093
1017&1.0&1.0200385144284905&1.014275384330921&0.3813273340832396
1018&1.0&1.020143654252761&1.0143303724099226&0.3817022872140982
1019&1.0&1.020173797362093&1.0143312557182067&0.3820772403449569
1020&1.0&1.020253901528047&1.0143439594544081&0.38245219347581555
1021&1.0&1.0202726484725908&1.0143517297302578&0.38282714660667416
1022&1.0&1.0202897278795893&1.014366910317963&0.38320209973753283
1023&1.0&1.0203235713447887&1.0143745811109923&0.38357705286839144
1024&1.0&1.0203674075438254&1.0144387969827449&0.3839520059992501
1025&1.0&1.0203823861957972&1.0144740948813977&0.3843269591301087
1026&1.0&1.0204117663036096&1.0145016450435171&0.3847019122609674
1027&1.0&1.020443898458915&1.0145469133834901&0.385076865391826
1028&1.0&1.0206405283975273&1.0145600489534399&0.3854518185226847
1029&1.0&1.0206508206883258&1.0145797046365124&0.3858267716535433
1030&1.0&1.0206560035659584&1.014639446052713&0.38620172478440196
1031&1.0&1.020694385082549&1.01468195580714&0.38657667791526057
1032&1.0&1.0207047482471305&1.0146854001221748&0.38695163104611924
1033&1.0&1.0207066904189088&1.014694752683361&0.38732658417697785
1034&1.0&1.0207159302516515&1.0147098963119234&0.3877015373078365
1035&1.0&1.020749391308095&1.0147317149906927&0.3880764904386952
1036&1.0&1.020774653248276&1.0147557870729245&0.3884514435695538
1037&1.0&1.0207785574573547&1.0147827124782312&0.38882639670041247
1038&1.0&1.020803607803011&1.014828455792924&0.3892013498312711
1039&1.0&1.0209094535301158&1.0148912890018356&0.38957630296212975
1040&1.0&1.020948574698188&1.0149309416515477&0.38995125609298836
1041&1.0&1.0210313097863597&1.0149534506712798&0.39032620922384703
1042&1.0&1.0210463377433145&1.0149881066764548&0.39070116235470564
1043&1.0&1.0210564784652727&1.0150066834530138&0.3910761154855643
1044&1.0&1.0210786523533286&1.0150280404587027&0.3914510686164229
1045&1.0&1.0210890550192726&1.015069607836953&0.3918260217472816
1046&1.0&1.021089276860043&1.015083673659062&0.3922009748781402
1047&1.0&1.0210964379159027&1.0150849533139448&0.3925759280089989
1048&1.0&1.0211226498337065&1.0151129943502821&0.39295088113985754
1049&1.0&1.0211590227243084&1.0151226331172953&0.39332583427071616
1050&1.0&1.0213042556029595&1.0151266749732224&0.3937007874015748
1051&1.0&1.02131997739175&1.0151269791322899&0.39407574053243344
1052&1.0&1.021326268846592&1.0151938261754754&0.3944506936632921
1053&1.0&1.0213448203629802&1.0151945987721833&0.3948256467941507
1054&1.0&1.0213471690177216&1.0152258238814722&0.3952005999250094
1055&1.0&1.0213474984703876&1.0152301751896522&0.395575553055868
1056&1.0&1.0213566143539026&1.0152842796862667&0.39595050618672667
1057&1.0&1.0213840743980156&1.0153145151706584&0.3963254593175853
1058&1.0&1.021411736978553&1.0153376611866887&0.39670041244844395
1059&1.0&1.0214375913864149&1.015341921135243&0.39707536557930256
1060&1.0&1.0214465375749884&1.0154303565867335&0.39745031871016123
1061&1.0&1.021477330493089&1.0154320076636782&0.39782527184101985
1062&1.0&1.021489060617116&1.015441149177833&0.3982002249718785
1063&1.0&1.0215323284663602&1.0154769203408947&0.3985751781027372
1064&1.0&1.0215502651472412&1.0154954552927637&0.3989501312335958
1065&1.0&1.0216548243223937&1.0155572935382275&0.39932508436445446
1066&1.0&1.0217183189545298&1.015597198870407&0.3997000374953131
1067&1.0&1.021759486966063&1.0156006972378655&0.40007499062617174
1068&1.0&1.0217632519633768&1.0156528520499108&0.40044994375703036
1069&1.0&1.0217827504607366&1.0156911958613157&0.400824896887889
1070&1.0&1.0217985498930677&1.0156995146655412&0.40119985001874764
1071&1.0&1.0218637895598954&1.015751850672036&0.4015748031496063
1072&1.0&1.021882673189932&1.0158185478672233&0.4019497562804649
1073&1.0&1.0218876288840673&1.0158223543585558&0.4023247094113236
1074&1.0&1.021919174588588&1.015879415787165&0.4026996625421822
1075&1.0&1.0220270432275205&1.0159523695890802&0.40307461567304087
1076&1.0&1.0220452016193904&1.0159578771371551&0.40344956880389954
1077&1.0&1.022049119644639&1.0159604532247668&0.40382452193475815
1078&1.0&1.0220556857839325&1.016008968045042&0.4041994750656168
1079&1.0&1.0220661390196455&1.0160126813859667&0.40457442819647543
1080&1.0&1.0220685452216667&1.0160466779322879&0.4049493813273341
1081&1.0&1.0220770886028163&1.0160573172457001&0.4053243344581927
1082&1.0&1.0221328952807818&1.01606325493813&0.4056992875890514
1083&1.0&1.022142927941322&1.0161091431161395&0.40607424071991
1084&1.0&1.0222215925410256&1.0161704791570954&0.40644919385076866
1085&1.0&1.022289766970618&1.0162006819702176&0.4068241469816273
1086&1.0&1.022316623537225&1.0162413460751025&0.40719910011248595
1087&1.0&1.0223258324492341&1.0162671656716271&0.40757405324334456
1088&1.0&1.0223440802660972&1.0162745933849293&0.4079490063742032
1089&1.0&1.022381262199089&1.0163340583629497&0.40832395950506184
1090&1.0&1.0223978128959126&1.0163653412875877&0.4086989126359205
1091&1.0&1.0224443846556877&1.0163914621358192&0.4090738657667792
1092&1.0&1.022504344580646&1.016441367943468&0.4094488188976378
1093&1.0&1.0225828022467267&1.0164538368594374&0.40982377202849646
1094&1.0&1.02259021770891&1.0165433911128676&0.41019872515935507
1095&1.0&1.0226200405201513&1.016607714491036&0.41057367829021374
1096&1.0&1.0226482022758874&1.0166112128802323&0.41094863142107235
1097&1.0&1.0226575441829466&1.0166575465928478&0.411323584551931
1098&1.0&1.0227122348690423&1.0167424280696256&0.41169853768278963
1099&1.0&1.0228314133211407&1.0167754842721388&0.4120734908136483
1100&1.0&1.0228970173843976&1.0168033634295954&0.4124484439445069
1101&1.0&1.0229145811335243&1.016860664637611&0.4128233970753656
1102&1.0&1.022920205645116&1.0168606650244918&0.4131983502062242
1103&1.0&1.0229247624539324&1.0168619183524277&0.41357330333708286
1104&1.0&1.0229277959897214&1.0168781160774316&0.41394825646794153
1105&1.0&1.0229757464351366&1.0168974325842137&0.41432320959880015
1106&1.0&1.0230039377063853&1.0169297512620048&0.4146981627296588
1107&1.0&1.0230164781303&1.0169302795358868&0.4150731158605174
1108&1.0&1.0230404558964405&1.0169606079635563&0.4154480689913761
1109&1.0&1.023082172374024&1.0169811297289166&0.4158230221222347
1110&1.0&1.0230928218273099&1.0170993188361694&0.4161979752530934
1111&1.0&1.0230949542545595&1.0171982048547124&0.416572928383952
1112&1.0&1.023111243766757&1.0172196692946516&0.41694788151481066
1113&1.0&1.0231730756123827&1.0172293531332912&0.41732283464566927
1114&1.0&1.0233165394442798&1.017232102984144&0.41769778777652794
1115&1.0&1.0233491677135678&1.0173163940132266&0.41807274090738655
1116&1.0&1.0233502843559115&1.0173856692986012&0.4184476940382452
1117&1.0&1.0233584774283393&1.0174407309690479&0.41882264716910383
1118&1.0&1.0233643920611672&1.0174470936781908&0.4191976002999625
1119&1.0&1.0233767878151592&1.0174892644899947&0.41957255343082117
1120&1.0&1.0234215819231245&1.0175176322764667&0.4199475065616798
1121&1.0&1.0234264951524858&1.017592168011739&0.42032245969253845
1122&1.0&1.023433706410249&1.0176215023468325&0.42069741282339707
1123&1.0&1.0234704435963908&1.0176705112861053&0.42107236595425573
1124&1.0&1.0234932395821519&1.017767125111758&0.42144731908511435
1125&1.0&1.023530498222284&1.0177681321000818&0.421822272215973
1126&1.0&1.023602405594913&1.017836180719268&0.42219722534683163
1127&1.0&1.0236703789058121&1.0178435714480984&0.4225721784776903
1128&1.0&1.0237039323394086&1.0178768172033288&0.4229471316085489
1129&1.0&1.0237717908082409&1.0179374379537889&0.4233220847394076
1130&1.0&1.0237894413986122&1.0180521852334643&0.4236970378702662
1131&1.0&1.0237931996463172&1.0181280200407716&0.42407199100112486
1132&1.0&1.0238388306294575&1.018143198816837&0.42444694413198353
1133&1.0&1.0238901522121113&1.0181910203128197&0.42482189726284214
1134&1.0&1.023895307289185&1.018228984391405&0.4251968503937008
1135&1.0&1.023930913986194&1.0182339883766576&0.4255718035245594
1136&1.0&1.0239770245054258&1.0182603775525951&0.4259467566554181
1137&1.0&1.0240093476506213&1.0182814376872689&0.4263217097862767
1138&1.0&1.024100829294437&1.0183035035238048&0.42669666291713537
1139&1.0&1.0241286863270775&1.0183432742151481&0.427071616047994
1140&1.0&1.024188943680249&1.0183501433034752&0.42744656917885265
1141&1.0&1.0242036868976496&1.0183561740072964&0.42782152230971127
1142&1.0&1.0242114676251508&1.0184264495324604&0.42819647544056993
1143&1.0&1.0243338832153333&1.0184318830196133&0.42857142857142855
1144&1.0&1.0243994396917233&1.0184640401693132&0.4289463817022872
1145&1.0&1.0244130531082345&1.018528042123341&0.4293213348331459
1146&1.0&1.0244440548201397&1.018576796254564&0.4296962879640045
1147&1.0&1.0244793550171245&1.018580400893198&0.43007124109486317
1148&1.0&1.024508908677834&1.018624853493022&0.4304461942257218
1149&1.0&1.0246790183650254&1.0186443028312504&0.43082114735658045
1150&1.0&1.0247296003951796&1.0186531197082194&0.43119610048743906
1151&1.0&1.0247499376261653&1.0186560157164115&0.43157105361829773
1152&1.0&1.024773885277954&1.018667852670264&0.43194600674915634
1153&1.0&1.0248134761094787&1.018682085940307&0.432320959880015
1154&1.0&1.0248161718128423&1.0186901991688289&0.4326959130108736
1155&1.0&1.0248347306299233&1.018780590908003&0.4330708661417323
1156&1.0&1.02485966319166&1.0188320556726076&0.4334458192725909
1157&1.0&1.0248990167357133&1.018837356334816&0.4338207724034496
1158&1.0&1.0249299918001449&1.0188480250758567&0.4341957255343082
1159&1.0&1.0249564615522015&1.0188942914271801&0.43457067866516685
1160&1.0&1.024975245568608&1.0189155721960588&0.4349456317960255
1161&1.0&1.0249952377765306&1.0189348155057056&0.43532058492688414
1162&1.0&1.0250055752197211&1.0189505733583755&0.4356955380577428
1163&1.0&1.0250462937748486&1.0189537746485355&0.4360704911886014
1164&1.0&1.0250964494291426&1.0189811856473279&0.4364454443194601
1165&1.0&1.0251492935159185&1.0190145423571517&0.4368203974503187
1166&1.0&1.0252308158014227&1.019017875838963&0.43719535058117737
1167&1.0&1.025313520565664&1.0190881948404844&0.437570303712036
1168&1.0&1.0253697359625669&1.0191167498396507&0.43794525684289465
1169&1.0&1.025410343330593&1.0191314413608126&0.43832020997375326
1170&1.0&1.0254528531538625&1.0192859842965025&0.43869516310461193
1171&1.0&1.0254777070063694&1.0193084781027697&0.43907011623547054
1172&1.0&1.025596774730316&1.0193107546048723&0.4394450693663292
1173&1.0&1.025730647709321&1.0193761236457421&0.4398200224971879
1174&1.0&1.0257561275346485&1.0194051411389935&0.4401949756280465
1175&1.0&1.0257764041808854&1.0194178173020194&0.44056992875890516
1176&1.0&1.025860583291069&1.0194379987125166&0.4409448818897638
1177&1.0&1.0258812666340773&1.0194393518244722&0.44131983502062244
1178&1.0&1.0259030855532596&1.0194408136030932&0.44169478815148105
1179&1.0&1.026023936231803&1.0194409826434727&0.4420697412823397
1180&1.0&1.026050450646501&1.0194412561341348&0.44244469441319834
1181&1.0&1.0260611063259641&1.0194455975563663&0.442819647544057
1182&1.0&1.0261380801469062&1.019455547913146&0.4431946006749156
1183&1.0&1.0261848514014058&1.0194751720966377&0.4435695538057743
1184&1.0&1.0262003919033371&1.019501681628964&0.4439445069366329
1185&1.0&1.0262019937535711&1.0195378297487299&0.44431946006749157
1186&1.0&1.0262526183607303&1.0196118671002643&0.4446944131983502
1187&1.0&1.0262703553112802&1.0196182999843566&0.44506936632920885
1188&1.0&1.0262890108898133&1.0196423493971272&0.4454443194600675
1189&1.0&1.0263785724271985&1.0196649542634095&0.44581927259092613
1190&1.0&1.026389458950315&1.019674043609149&0.4461942257217848
1191&1.0&1.0264384434967742&1.0196783258560238&0.4465691788526434
1192&1.0&1.0264389426235079&1.0197034045812157&0.4469441319835021
1193&1.0&1.026453245091721&1.0197760536877916&0.4473190851143607
1194&1.0&1.0265025629471074&1.0197846503234007&0.44769403824521936
1195&1.0&1.026503120428546&1.019784679487951&0.448068991376078
1196&1.0&1.026509284207047&1.019789491220868&0.44844394450693664
1197&1.0&1.0266838489175882&1.0197956289246715&0.44881889763779526
1198&1.0&1.0267595293828244&1.01981446498132&0.4491938507686539
1199&1.0&1.0268302633992237&1.0198176078568921&0.44956880389951254
1200&1.0&1.02684205187164&1.0198188630954077&0.4499437570303712
1201&1.0&1.0268555770741274&1.0198211854968444&0.4503187101612299
1202&1.0&1.0268697050204674&1.019892884468248&0.4506936632920885
1203&1.0&1.0268804614417588&1.0198939949741486&0.45106861642294716
1204&1.0&1.0269402568397543&1.0199312074413982&0.45144356955380577
1205&1.0&1.0270029989675686&1.01993174652306&0.45181852268466444
1206&1.0&1.0270426401539337&1.02011101199326&0.45219347581552305
1207&1.0&1.0270689572340708&1.0201119753425938&0.4525684289463817
1208&1.0&1.0271113582473557&1.0201869978432443&0.45294338207724033
1209&1.0&1.027122819969931&1.0201875428291438&0.453318335208099
1210&1.0&1.0271760692778094&1.020188142535085&0.4536932883389576
1211&1.0&1.0272405271004472&1.0202039719284686&0.4540682414698163
1212&1.0&1.0273372728530878&1.0202142648831174&0.4544431946006749
1213&1.0&1.0274364469260564&1.02022153025805&0.45481814773153356
1214&1.0&1.027444410401497&1.0202254049547401&0.4551931008623922
1215&1.0&1.0274448341143976&1.0203253543463178&0.45556805399325084
1216&1.0&1.0274682838702744&1.0203605928553818&0.4559430071241095
1217&1.0&1.0275063316025024&1.0203646454618314&0.4563179602549681
1218&1.0&1.0275177111095923&1.0203893028360191&0.4566929133858268
1219&1.0&1.027574266725562&1.0203986669739245&0.4570678665166854
1220&1.0&1.0276517383618153&1.0204299662357101&0.4574428196475441
1221&1.0&1.0277348642052053&1.0204447893677393&0.4578177727784027
1222&1.0&1.0277715792676745&1.0204509068003464&0.45819272590926136
1223&1.0&1.0278389018503495&1.0204521931806585&0.45856767904011997
1224&1.0&1.0278752787593581&1.0205363579907631&0.45894263217097864
1225&1.0&1.0279062221140587&1.0206262296697752&0.45931758530183725
1226&1.0&1.0279360312483132&1.0206270340386598&0.4596925384326959
1227&1.0&1.0279598145285933&1.0206440875092744&0.46006749156355453
1228&1.0&1.0279663573028486&1.0206740468238764&0.4604424446944132
1229&1.0&1.0280596141002534&1.020686078978859&0.46081739782527187
1230&1.0&1.0281153010366346&1.0207084383364378&0.4611923509561305
1231&1.0&1.028136515865993&1.0207116328549302&0.46156730408698915
1232&1.0&1.0282911941792126&1.0207280339000357&0.46194225721784776
1233&1.0&1.0283467297010473&1.020748070626754&0.46231721034870643
1234&1.0&1.0283484172589943&1.0207577032747555&0.46269216347956504
1235&1.0&1.0283686634811111&1.0208157108934706&0.4630671166104237
1236&1.0&1.0283910626558523&1.0208696189240938&0.4634420697412823
1237&1.0&1.0284436434958877&1.020877006930229&0.463817022872141
1238&1.0&1.028445319406391&1.0209417840418653&0.4641919760029996
1239&1.0&1.0284789983929752&1.0209582297606863&0.4645669291338583
1240&1.0&1.0284889108948831&1.020998742941257&0.4649418822647169
1241&1.0&1.0284934502709075&1.021001510398513&0.46531683539557556
1242&1.0&1.0285435238867071&1.0210921552146162&0.46569178852643417
1243&1.0&1.0285516094062959&1.0211579493403276&0.46606674165729284
1244&1.0&1.0286351689994497&1.0212294377516096&0.4664416947881515
1245&1.0&1.0286431658035287&1.0212350984052818&0.4668166479190101
1246&1.0&1.0287045035369926&1.0212695162528795&0.4671916010498688
1247&1.0&1.0287773504411621&1.0212800841105931&0.4675665541807274
1248&1.0&1.028789998783307&1.021337259544404&0.46794150731158607
1249&1.0&1.0288225007931646&1.0213548934307368&0.4683164604424447
1250&1.0&1.0288726701486632&1.0213776443959934&0.46869141357330335
1251&1.0&1.028899300184989&1.0214333403386273&0.46906636670416196
1252&1.0&1.0289656147886428&1.02149961516202&0.46944131983502063
1253&1.0&1.0289738133660844&1.0215059328942429&0.46981627296587924
1254&1.0&1.0289872424818753&1.0215866162978953&0.4701912260967379
1255&1.0&1.0290043329366774&1.0215895148678038&0.4705661792275965
1256&1.0&1.0290524304156736&1.0216314250582084&0.4709411323584552
1257&1.0&1.0290571840302125&1.0216603865035507&0.47131608548931386
1258&1.0&1.0291267821347327&1.0216710400805447&0.4716910386201725
1259&1.0&1.0291695344306664&1.0216826017133283&0.47206599175103114
1260&1.0&1.0291944444444445&1.021724096281229&0.47244094488188976
1261&1.0&1.0292493785351444&1.0217520153119195&0.4728158980127484
1262&1.0&1.0292816856812803&1.0217576760487894&0.47319085114360704
1263&1.0&1.0293023324215418&1.0217590774019243&0.4735658042744657
1264&1.0&1.0293221121488048&1.0217725156048747&0.4739407574053243
1265&1.0&1.0293237178655736&1.0217728115683467&0.474315710536183
1266&1.0&1.0293252731705322&1.0217820427113327&0.4746906636670416
1267&1.0&1.029361482188295&1.0218344191334001&0.47506561679790027
1268&1.0&1.0293909126926202&1.021861638560616&0.4754405699287589
1269&1.0&1.0294537294857853&1.0218710424290454&0.47581552305961755
1270&1.0&1.0294855048036409&1.0219136633222259&0.47619047619047616
1271&1.0&1.029511556195687&1.0219239179228754&0.47656542932133483
1272&1.0&1.0295142619300033&1.0219381766010174&0.4769403824521935
1273&1.0&1.0295157116451015&1.0220339799478397&0.4773153355830521
1274&1.0&1.0296543726707168&1.0220394074635668&0.4776902887139108
1275&1.0&1.0298228969006957&1.0220894416894744&0.4780652418447694
1276&1.0&1.0298780759223216&1.0221413283643226&0.47844019497562806
1277&1.0&1.0299137473870952&1.0221525916418137&0.4788151481064867
1278&1.0&1.0299356072322359&1.0222164659408846&0.47919010123734535
1279&1.0&1.0299412155668728&1.022233787611048&0.47956505436820396
1280&1.0&1.0299723693806038&1.022309870629384&0.4799400074990626
1281&1.0&1.0300266353918652&1.0223216164385212&0.48031496062992124
1282&1.0&1.0300347844713178&1.022335144724257&0.4806899137607799
1283&1.0&1.030041025397804&1.022407632751407&0.4810648668916385
1284&1.0&1.0301159574273206&1.0225775843598612&0.4814398200224972
1285&1.0&1.0301444635578962&1.0226072199244742&0.48181477315335586
1286&1.0&1.0301644635720875&1.0226090011123845&0.48218972628421447
1287&1.0&1.0301707638956334&1.0226173960566696&0.48256467941507314
1288&1.0&1.03024242626738&1.022679439534748&0.48293963254593175
1289&1.0&1.0302688817322263&1.0227074092686872&0.4833145856767904
1290&1.0&1.0303016559328353&1.0227315903208185&0.48368953880764903
1291&1.0&1.0303143174540939&1.022754273483294&0.4840644919385077
1292&1.0&1.030354677361439&1.022774504385999&0.4844394450693663
1293&1.0&1.0303719620161438&1.0228511768169621&0.484814398200225
1294&1.0&1.0303917766956388&1.0228853389935633&0.4851893513310836
1295&1.0&1.0304922482615133&1.0228874945019455&0.48556430446194226
1296&1.0&1.0306061603484218&1.022913040060197&0.4859392575928009
1297&1.0&1.03067112424384&1.0230429372440162&0.48631421072365955
1298&1.0&1.0307090803360428&1.0230488175005255&0.48668916385451816
1299&1.0&1.0308082458290695&1.0230555555555556&0.4870641169853768
1300&1.0&1.0308167641917836&1.0230597708701759&0.4874390701162355
1301&1.0&1.0308238442493411&1.0230633521407435&0.4878140232470941
1302&1.0&1.030872190014146&1.0231244716821644&0.4881889763779528
1303&1.0&1.0308996458549378&1.0231503911965196&0.4885639295088114
1304&1.0&1.030934890544635&1.0232137441539995&0.48893888263967006
1305&1.0&1.0310505149374416&1.0232388143625994&0.48931383577052867
1306&1.0&1.0310512075069804&1.0232391322340653&0.48968878890138734
1307&1.0&1.0310671767054493&1.023240623918359&0.49006374203224595
1308&1.0&1.031075080685074&1.0232837962395396&0.4904386951631046
1309&1.0&1.031122377129982&1.023296696163915&0.49081364829396323
1310&1.0&1.031151906797547&1.0233228368763416&0.4911886014248219
1311&1.0&1.0311661708042723&1.0235320608832934&0.4915635545556805
1312&1.0&1.031170072618817&1.0235372698362062&0.4919385076865392
1313&1.0&1.0311872542147347&1.0235514726121662&0.49231346081739785
1314&1.0&1.0312610721975415&1.0235534175493257&0.49268841394825647
1315&1.0&1.0313080858944637&1.0235660875062675&0.49306336707911513
1316&1.0&1.0315269849092359&1.0236146915439395&0.49343832020997375
1317&1.0&1.0316525893695077&1.0236856740929763&0.4938132733408324
1318&1.0&1.0316846229187069&1.0237073526564393&0.49418822647169103
1319&1.0&1.0317088969053776&1.02376451157172&0.4945631796025497
1320&1.0&1.0317540405508419&1.0237947114662225&0.4949381327334083
1321&1.0&1.0318699785633274&1.0237970534567817&0.495313085864267
1322&1.0&1.0319503041936091&1.0238691958945896&0.4956880389951256
1323&1.0&1.0319608108248657&1.0239090508548985&0.49606299212598426
1324&1.0&1.0319785540928839&1.0239112211089378&0.49643794525684287
1325&1.0&1.0319804612184083&1.023960203904304&0.49681289838770154
1326&1.0&1.032011778146068&1.0239767406736142&0.49718785151856015
1327&1.0&1.0320297794668891&1.0240302008576168&0.4975628046494188
1328&1.0&1.0320519426981345&1.0240643309817052&0.4979377577802775
1329&1.0&1.0321249631594462&1.0241602275166346&0.4983127109111361
1330&1.0&1.0321855390227386&1.0241806546827956&0.49868766404199477
1331&1.0&1.0322044514452626&1.0241849558959248&0.4990626171728534
1332&1.0&1.032236541449593&1.0242271778126142&0.49943757030371205
1333&1.0&1.032257740133772&1.0242341446030028&0.49981252343457067
1334&1.0&1.0323088885251268&1.0242639663188378&0.5001874765654293
1335&1.0&1.0323913132387221&1.0243929431677625&0.500562429696288
1336&1.0&1.0324354346014994&1.0244552865238339&0.5009373828271466
1337&1.0&1.0324969784415317&1.0244581645297803&0.5013123359580053
1338&1.0&1.0325322038228937&1.0244724750197935&0.5016872890888638
1339&1.0&1.032585659244539&1.0245171212033952&0.5020622422197225
1340&1.0&1.032642718736026&1.0245231267921704&0.5024371953505812
1341&1.0&1.032678021103333&1.0245361370250654&0.5028121484814398
1342&1.0&1.03269661364316&1.0245700591058917&0.5031871016122985
1343&1.0&1.0327607658500346&1.0245766510183794&0.5035620547431571
1344&1.0&1.0327725530213188&1.0246947416922867&0.5039370078740157
1345&1.0&1.0328908995927313&1.0247404095033787&0.5043119610048744
1346&1.0&1.0329051890292795&1.0247703559322758&0.5046869141357331
1347&1.0&1.0329506890063027&1.0247734785352862&0.5050618672665916
1348&1.0&1.0330638976790925&1.0248049726753161&0.5054368203974503
1349&1.0&1.033242263176196&1.0248179580607204&0.505811773528309
1350&1.0&1.0332500211199553&1.024837420336672&0.5061867266591676
1351&1.0&1.0332572706249905&1.0248539042060345&0.5065616797900262
1352&1.0&1.0334008205589655&1.0248862033777821&0.5069366329208849
1353&1.0&1.0334064118450736&1.024933397408681&0.5073115860517435
1354&1.0&1.033436661144916&1.024986990328214&0.5076865391826022
1355&1.0&1.0334773498274972&1.0250137665198238&0.5080614923134609
1356&1.0&1.0334839402612521&1.0250469799018835&0.5084364454443194
1357&1.0&1.0335085841902014&1.0250729738090643&0.5088113985751781
1358&1.0&1.0335950608586022&1.0251255378051558&0.5091863517060368
1359&1.0&1.0336217903248688&1.0251358099771362&0.5095613048368954
1360&1.0&1.0336487187264563&1.02514164305949&0.509936257967754
1361&1.0&1.0336669646561143&1.0252142460490177&0.5103112110986127
1362&1.0&1.0336738281344062&1.0252203038933314&0.5106861642294713
1363&1.0&1.0336752899197146&1.0252592169224193&0.51106111736033
1364&1.0&1.0336988537451821&1.025259844410906&0.5114360704911886
1365&1.0&1.033716659014067&1.0252989519885345&0.5118110236220472
1366&1.0&1.0337860218615436&1.0253612654980757&0.5121859767529059
1367&1.0&1.0338303383033833&1.0253830120142202&0.5125609298837646
1368&1.0&1.033853608335835&1.025392156130776&0.5129358830146231
1369&1.0&1.0339149661179916&1.0254547175040047&0.5133108361454818
1370&1.0&1.0339522230976204&1.025456604217523&0.5136857892763405
1371&1.0&1.0339744780577032&1.0254704288689431&0.5140607424071991
1372&1.0&1.0340973029215756&1.0255597822797309&0.5144356955380578
1373&1.0&1.0341158647579007&1.0255711559736567&0.5148106486689163
1374&1.0&1.0341307193563491&1.0256028632893195&0.515185601799775
1375&1.0&1.0342525253650223&1.025656268704727&0.5155605549306337
1376&1.0&1.0342656410284317&1.0256808558270873&0.5159355080614924
1377&1.0&1.0342961058149944&1.025719553106394&0.5163104611923509
1378&1.0&1.0343764078039992&1.025763345067893&0.5166854143232096
1379&1.0&1.0344351258016773&1.0257836790092407&0.5170603674540682
1380&1.0&1.03453658031803&1.0258637507058883&0.5174353205849269
1381&1.0&1.0346475971257754&1.0258658953909594&0.5178102737157855
1382&1.0&1.0346606715404023&1.0258676057498646&0.5181852268466441
1383&1.0&1.0346667041999775&1.0259131436665274&0.5185601799775028
1384&1.0&1.0347744786871322&1.0260433053636104&0.5189351331083615
1385&1.0&1.0347988027186386&1.0260709716081176&0.5193100862392201
1386&1.0&1.0349348503522549&1.026105853408624&0.5196850393700787
1387&1.0&1.0349882315637995&1.026185443926365&0.5200599925009374
1388&1.0&1.0350203725779763&1.026185494618879&0.520434945631796
1389&1.0&1.0350591183624624&1.0262028184156973&0.5208098987626547
1390&1.0&1.0351590433561992&1.0262493409419418&0.5211848518935133
1391&1.0&1.0351945952188475&1.026271713253398&0.5215598050243719
1392&1.0&1.0352214760893583&1.0263428120063194&0.5219347581552306
1393&1.0&1.0352571417703222&1.026349641953604&0.5223097112860893
1394&1.0&1.0353572263797943&1.0264675813625372&0.5226846644169478
1395&1.0&1.0354064010838602&1.0264841941665035&0.5230596175478065
1396&1.0&1.0354290188146833&1.0265247254708763&0.5234345706786652
1397&1.0&1.0354408839132472&1.0265291253715119&0.5238095238095238
1398&1.0&1.0354442707398963&1.0265484893346093&0.5241844769403825
1399&1.0&1.0354815560446755&1.0266374976621344&0.5245594300712411
1400&1.0&1.035497532462987&1.0266415636735395&0.5249343832020997
1401&1.0&1.0355733768966116&1.0267436980208346&0.5253093363329584
1402&1.0&1.0355768021134732&1.0267950719348007&0.5256842894638171
1403&1.0&1.0356312475603755&1.0269155374252688&0.5260592425946756
1404&1.0&1.0357160626328246&1.0269998741209243&0.5264341957255343
1405&1.0&1.0357278751550434&1.0270021740241018&0.526809148856393
1406&1.0&1.035746581025273&1.0270205172383482&0.5271841019872516
1407&1.0&1.0358178057147618&1.0270371572906023&0.5275590551181102
1408&1.0&1.0358369384402415&1.0270387779083432&0.5279340082489689
1409&1.0&1.0359566207620867&1.0270550400061995&0.5283089613798275
1410&1.0&1.0359808383814073&1.0270611661301219&0.5286839145106862
1411&1.0&1.0360511380212483&1.0271197974521404&0.5290588676415449
1412&1.0&1.0360690822473853&1.0271903163848966&0.5294338207724034
1413&1.0&1.0360868669202792&1.0272218845662733&0.5298087739032621
1414&1.0&1.0361061097107194&1.027254541780992&0.5301837270341208
1415&1.0&1.0361667975820499&1.0272577683447404&0.5305586801649794
1416&1.0&1.0362389950130815&1.0272827758835466&0.530933633295838
1417&1.0&1.0362766875362563&1.0273734963309251&0.5313085864266966
1418&1.0&1.0363080746281834&1.0275123632774337&0.5316835395575553
1419&1.0&1.0363140085004467&1.0275218334052465&0.532058492688414
1420&1.0&1.0363143631436316&1.027535824669851&0.5324334458192725
1421&1.0&1.036351770397503&1.0275394421708217&0.5328083989501312
1422&1.0&1.0363754277113393&1.0275413589109763&0.5331833520809899
1423&1.0&1.0364274314007083&1.0275825260317013&0.5335583052118485
1424&1.0&1.0364339696095213&1.0275949822007022&0.5339332583427071
1425&1.0&1.0365801670237418&1.0276297702428487&0.5343082114735658
1426&1.0&1.036609912492859&1.0276709077043922&0.5346831646044244
1427&1.0&1.0366321406299084&1.0276951303417168&0.5350581177352831
1428&1.0&1.0366852083096834&1.0277363431817341&0.5354330708661418
1429&1.0&1.0367052371695733&1.0277454535545487&0.5358080239970003
1430&1.0&1.0367164676800846&1.0277559823436864&0.536182977127859
1431&1.0&1.0367694085123063&1.0277782222577807&0.5365579302587177
1432&1.0&1.0368227959215828&1.0278056171107544&0.5369328833895763
1433&1.0&1.03682381795885&1.027889945303036&0.5373078365204349
1434&1.0&1.0369531113822554&1.027983790352027&0.5376827896512936
1435&1.0&1.0371160130718953&1.0281170406914948&0.5380577427821522
1436&1.0&1.0372310951452943&1.0281377646222822&0.5384326959130109
1437&1.0&1.0373370731117137&1.028138984900855&0.5388076490438695
1438&1.0&1.0374688405215702&1.0281516747740729&0.5391826021747281
1439&1.0&1.0374689106481327&1.0281996824166957&0.5395575553055868
1440&1.0&1.0374968065733623&1.0282215473989966&0.5399325084364455
1441&1.0&1.0375433556712221&1.0282418036088286&0.5403074615673041
1442&1.0&1.0376590559405217&1.0282488269936472&0.5406824146981627
1443&1.0&1.037835368445931&1.0282863700287497&0.5410573678290214
1444&1.0&1.037858861367008&1.0282985936559181&0.54143232095988
1445&1.0&1.0378942955089157&1.0283349045486685&0.5418072740907387
1446&1.0&1.037931150746822&1.0283739468240756&0.5421822272215973
1447&1.0&1.0379992682717982&1.0284766833669485&0.5425571803524559
1448&1.0&1.0380027967426175&1.028552735182657&0.5429321334833146
1449&1.0&1.0381205321532156&1.0285742152575712&0.5433070866141733
1450&1.0&1.03821899147427&1.0286015628247225&0.5436820397450318
1451&1.0&1.0382338228596601&1.0288499990478546&0.5440569928758905
1452&1.0&1.0382864513192087&1.0288526439861783&0.5444319460067492
1453&1.0&1.0382990589055419&1.0288586482041704&0.5448068991376078
1454&1.0&1.0383832056517122&1.028876907146027&0.5451818522684665
1455&1.0&1.0383876979555904&1.0289517930487835&0.545556805399325
1456&1.0&1.0384475605669432&1.028986018820027&0.5459317585301837
1457&1.0&1.0384755785938529&1.0291420813534542&0.5463067116610424
1458&1.0&1.0384981853027164&1.0291666666666663&0.5466816647919011
1459&1.0&1.0385230975656508&1.029178830217821&0.5470566179227596
1460&1.0&1.0385261978145137&1.029266123878067&0.5474315710536183
1461&1.0&1.0385272361326803&1.0292940744492955&0.547806524184477
1462&1.0&1.0385276272955055&1.0293060105911684&0.5481814773153356
1463&1.0&1.0385427946176389&1.0293131950027552&0.5485564304461942
1464&1.0&1.0385593440240803&1.0293335359829774&0.5489313835770528
1465&1.0&1.0385827777352035&1.029413195340884&0.5493063367079115
1466&1.0&1.0386152880008415&1.0294650034409576&0.5496812898387702
1467&1.0&1.0386191289436137&1.0295429252468487&0.5500562429696289
1468&1.0&1.0387458026880803&1.0295526807601756&0.5504311961004874
1469&1.0&1.0388600829292065&1.0295744834387706&0.5508061492313461
1470&1.0&1.0388832305766555&1.0295924130465475&0.5511811023622047
1471&1.0&1.0389203880332658&1.0297431275349258&0.5515560554930634
1472&1.0&1.0389799433473192&1.029745370658708&0.551931008623922
1473&1.0&1.0389959308193202&1.0298760821592259&0.5523059617547806
1474&1.0&1.0390147269028427&1.0298974487555774&0.5526809148856393
1475&1.0&1.039030817581043&1.0299429981090065&0.553055868016498
1476&1.0&1.0390529841656515&1.0300236651500785&0.5534308211473565
1477&1.0&1.039096519038985&1.0301388872462636&0.5538057742782152
1478&1.0&1.0392824711401492&1.0301750045732903&0.5541807274090739
1479&1.0&1.0394335273635407&1.030288442186783&0.5545556805399325
1480&1.0&1.0395571078000285&1.0302889899026384&0.5549306336707911
1481&1.0&1.0395892335726362&1.0303783157966426&0.5553055868016498
1482&1.0&1.0396656051223583&1.0304064350655742&0.5556805399325084
1483&1.0&1.0396899599767586&1.030422901756669&0.5560554930633671
1484&1.0&1.0397019221178916&1.0304692902023271&0.5564304461942258
1485&1.0&1.0398446001677377&1.0304727996230172&0.5568053993250843
1486&1.0&1.039980765402951&1.0306581196152826&0.557180352455943
1487&1.0&1.0399942673948739&1.030669481341616&0.5575553055868017
1488&1.0&1.0400942777050146&1.0307085974321468&0.5579302587176603
1489&1.0&1.0401074659239358&1.0307405764725408&0.5583052118485189
1490&1.0&1.0401219529671402&1.0307708155962831&0.5586801649793776
1491&1.0&1.0401315512671276&1.030804174387782&0.5590551181102362
1492&1.0&1.0402642259427681&1.0308931971738828&0.5594300712410949
1493&1.0&1.0402800247970123&1.0311251726090016&0.5598050243719535
1494&1.0&1.040327847632048&1.0312036934296114&0.5601799775028121
1495&1.0&1.040350937834857&1.031264818806164&0.5605549306336708
1496&1.0&1.0403682486828703&1.031273703082263&0.5609298837645295
1497&1.0&1.0405478725474928&1.0313020567331879&0.5613048368953881
1498&1.0&1.040548929913413&1.0314012979432066&0.5616797900262467
1499&1.0&1.0406147788953093&1.0314094261721911&0.5620547431571054
1500&1.0&1.0406845571106258&1.0314556074882903&0.562429696287964
1501&1.0&1.0408211877974063&1.03151831827923&0.5628046494188227
1502&1.0&1.0408541877333928&1.0315566107107594&0.5631796025496812
1503&1.0&1.040924172114981&1.0316022204398667&0.5635545556805399
1504&1.0&1.0409532587332158&1.0316825216326895&0.5639295088113986
1505&1.0&1.04117508813161&1.0316942290799374&0.5643044619422573
1506&1.0&1.041208088047095&1.0317857803078674&0.5646794150731158
1507&1.0&1.0412176940966489&1.0317885002294307&0.5650543682039745
1508&1.0&1.0413321951652992&1.0318032751746904&0.5654293213348331
1509&1.0&1.0413405025824563&1.0318434565950594&0.5658042744656918
1510&1.0&1.0413412137366245&1.03193603024944&0.5661792275965505
1511&1.0&1.0413961202739292&1.0319375097519115&0.566554180727409
1512&1.0&1.0414103880817474&1.0319567086855297&0.5669291338582677
1513&1.0&1.0414914105858066&1.0319969999645267&0.5673040869891264
1514&1.0&1.0414940843797298&1.0319999193702818&0.567679040119985
1515&1.0&1.0415320915144615&1.0320180162537942&0.5680539932508436
1516&1.0&1.0416784456729926&1.03202224241057&0.5684289463817023
1517&1.0&1.0418080660894273&1.0320379856250173&0.5688038995125609
1518&1.0&1.0418123543123543&1.0320855034132934&0.5691788526434196
1519&1.0&1.0419137457921361&1.032129142258269&0.5695538057742782
1520&1.0&1.0419891183864491&1.0322989400879083&0.5699287589051368
1521&1.0&1.042024025911473&1.032314647056734&0.5703037120359955
1522&1.0&1.0420736897572047&1.0323317316618517&0.5706786651668542
1523&1.0&1.042142297719&1.0323565578524856&0.5710536182977128
1524&1.0&1.0421813740931536&1.0323696565357054&0.5714285714285714
1525&1.0&1.0421982841680446&1.0323803919645629&0.5718035245594301
1526&1.0&1.042257374946558&1.0323876013137836&0.5721784776902887
1527&1.0&1.0423152506432376&1.0323884758364312&0.5725534308211474
1528&1.0&1.042374848731817&1.032423118284569&0.572928383952006
1529&1.0&1.0426092179639819&1.032439630402009&0.5733033370828646
1530&1.0&1.042679383795581&1.0324680905187673&0.5736782902137233
1531&1.0&1.0429942663664094&1.032504800926754&0.574053243344582
1532&1.0&1.0432723714144096&1.0325932842697596&0.5744281964754405
1533&1.0&1.0434325691723343&1.0326508201596851&0.5748031496062992
1534&1.0&1.0435415370718117&1.0327066089276253&0.5751781027371579
1535&1.0&1.0436149744905285&1.0327141257876873&0.5755530558680165
1536&1.0&1.0436851731868557&1.0327274307945318&0.5759280089988752
1537&1.0&1.0438055170259868&1.032736116032639&0.5763029621297338
1538&1.0&1.0438068706711279&1.032799853378362&0.5766779152605924
1539&1.0&1.0438254689834687&1.032968656606156&0.5770528683914511
1540&1.0&1.0438732110148705&1.0329827632010753&0.5774278215223098
1541&1.0&1.0439371015212762&1.0329831335269632&0.5778027746531683
1542&1.0&1.0439495030591623&1.033075063273021&0.578177727784027
1543&1.0&1.0439892919666196&1.0330795564866384&0.5785526809148857
1544&1.0&1.0439995622614666&1.0331101857051639&0.5789276340457443
1545&1.0&1.0440034585174414&1.033159476766981&0.5793025871766029
1546&1.0&1.044144940985413&1.0331880999387297&0.5796775403074615
1547&1.0&1.0441566126871304&1.0333294328730789&0.5800524934383202
1548&1.0&1.0442347241657126&1.0333866249404722&0.5804274465691789
1549&1.0&1.044261170967227&1.0334207043843915&0.5808023997000374
1550&1.0&1.044275150088894&1.03366437522813&0.5811773528308961
1551&1.0&1.0442756757312075&1.0337047703726612&0.5815523059617548
1552&1.0&1.0443505691828456&1.0337856217332426&0.5819272590926134
1553&1.0&1.0444945563880605&1.0338547424275923&0.5823022122234721
1554&1.0&1.0445212347927628&1.0338704192670827&0.5826771653543307
1555&1.0&1.0445760441530452&1.0338948881565109&0.5830521184851893
1556&1.0&1.044649524051837&1.0339191907190688&0.583427071616048
1557&1.0&1.0446533490011751&1.0339414058551586&0.5838020247469067
1558&1.0&1.0446649861249389&1.0339581498721013&0.5841769778777652
1559&1.0&1.0447552485090525&1.0339649521629852&0.5845519310086239
1560&1.0&1.0447970765339645&1.0339757339246836&0.5849268841394826
1561&1.0&1.0449236318676023&1.0339825475039506&0.5853018372703412
1562&1.0&1.044958605186688&1.0340100349285495&0.5856767904011998
1563&1.0&1.0449948534481897&1.034021422689745&0.5860517435320585
1564&1.0&1.0451482771456688&1.0340438220141845&0.5864266966629171
1565&1.0&1.0451793503027147&1.0340765394658331&0.5868016497937758
1566&1.0&1.0452813803160765&1.0340998963674048&0.5871766029246345
1567&1.0&1.0453803929133052&1.0342307811675613&0.587551556055493
1568&1.0&1.0453870341209957&1.0343161221293995&0.5879265091863517
1569&1.0&1.045402379579016&1.034425244822001&0.5883014623172104
1570&1.0&1.0455352645274811&1.0344465949498132&0.588676415448069
1571&1.0&1.0456334427395446&1.0344709961113143&0.5890513685789276
1572&1.0&1.0456425482658185&1.0345436624372566&0.5894263217097863
1573&1.0&1.0457561405532996&1.034544178766125&0.5898012748406449
1574&1.0&1.0457815263926993&1.0345914120594095&0.5901762279715036
1575&1.0&1.0458433276415715&1.034598607992564&0.5905511811023622
1576&1.0&1.0459983396245627&1.0346133404198776&0.5909261342332208
1577&1.0&1.046009756396413&1.0346136780520832&0.5913010873640795
1578&1.0&1.046031966001478&1.0346468131469038&0.5916760404949382
1579&1.0&1.04608344814013&1.0347988644390027&0.5920509936257968
1580&1.0&1.0460847487507148&1.0348528420876473&0.5924259467566554
1581&1.0&1.0460897450902367&1.034892700480681&0.592800899887514
1582&1.0&1.0460957442044456&1.034908406259306&0.5931758530183727
1583&1.0&1.0461076509290312&1.0349630172660396&0.5935508061492314
1584&1.0&1.0461588565225257&1.0349744835508352&0.59392575928009
1585&1.0&1.046237154837168&1.0350117334072926&0.5943007124109486
1586&1.0&1.046294462845622&1.0350717226598485&0.5946756655418073
1587&1.0&1.0463510055334486&1.035139742319128&0.595050618672666
1588&1.0&1.0463891653693356&1.0351813926272675&0.5954255718035245
1589&1.0&1.0464463666710004&1.0352211843437562&0.5958005249343832
1590&1.0&1.0465141209790159&1.0352466961974056&0.5961754780652418
1591&1.0&1.0465181474974767&1.0352756376147123&0.5965504311961005
1592&1.0&1.0465576365075178&1.0353088913761568&0.5969253843269592
1593&1.0&1.0467621846451405&1.0353090100321787&0.5973003374578177
1594&1.0&1.0468107385068863&1.0353174255451985&0.5976752905886764
1595&1.0&1.0470151982922122&1.03538513476634&0.5980502437195351
1596&1.0&1.0470233306516492&1.0354279093874814&0.5984251968503937
1597&1.0&1.0470354234826782&1.0354832029909253&0.5988001499812523
1598&1.0&1.0470580475603382&1.035528092875487&0.599175103112111
1599&1.0&1.0471413739661648&1.0356342845082716&0.5995500562429696
1600&1.0&1.0471714654276305&1.035728095614729&0.5999250093738283
1601&1.0&1.0472043338139747&1.0357550596782565&0.6002999625046869
1602&1.0001245980074813&1.0472085800710067&1.0357608869403805&0.6006749156355455
1603&1.0001587332382107&1.0472495993204616&1.0358005389187561&0.6010498687664042
1604&1.0001849837999035&1.0473337818921447&1.0358375774707376&0.6014248218972629
1605&1.000280608783055&1.0474329248095398&1.035851597118454&0.6017997750281214
1606&1.0003365451529511&1.0475138381816043&1.0359688647026655&0.6021747281589801
1607&1.0003717529701515&1.047628310223136&1.0359996951485064&0.6025496812898388
1608&1.0003763604923204&1.047704787383911&1.0360453431498213&0.6029246344206974
1609&1.0003889155681212&1.0477098492820887&1.0360968495324065&0.6032995875515561
1610&1.0003930745744738&1.047804335742079&1.0361128227880338&0.6036745406824147
1611&1.0004484714374717&1.0479183861761168&1.0361499736028357&0.6040494938132733
1612&1.000457527490423&1.0481052472402843&1.0363878405035292&0.604424446944132
1613&1.0004861829702438&1.0482025318006536&1.0363993212994427&0.6047994000749907
1614&1.000497905041054&1.0482324714770668&1.0364493314033507&0.6051743532058492
1615&1.000521024096075&1.048242341964466&1.036450017775767&0.6055493063367079
1616&1.0005297950870335&1.0482623651404637&1.0364522063038255&0.6059242594675666
1617&1.0005514639680195&1.0484467696312798&1.0364953344931207&0.6062992125984252
1618&1.0005653491030713&1.0484481418418716&1.0365153009992565&0.6066741657292838
1619&1.0005760528196124&1.0485165939939354&1.0365352412848226&0.6070491188601425
1620&1.0005819836957701&1.04857242168568&1.0365355613531035&0.6074240719910011
1621&1.0006933325709058&1.0486448325608524&1.0365968117195736&0.6077990251218598
1622&1.0007108721934819&1.0486777924784365&1.0366004230145693&0.6081739782527185
1623&1.0007120455274299&1.048688823446922&1.036687367873757&0.608548931383577
1624&1.0007304390699683&1.0487140126281642&1.0367479536975195&0.6089238845144357
1625&1.0007548825086585&1.0487549975450656&1.036817102137767&0.6092988376452944
1626&1.0007553905778257&1.048781868813474&1.0368543991694783&0.609673790776153
1627&1.0007721166725185&1.048831500500864&1.0368554237803553&0.6100487439070116
1628&1.0007789461970735&1.0488687629032396&1.0368831588732168&0.6104236970378702
1629&1.000795479930477&1.0488949861464203&1.0368870128971475&0.6107986501687289
1630&1.0008050131801176&1.0492569724889018&1.0369300936787362&0.6111736032995876
1631&1.000894788508483&1.0492773377074447&1.0369424258771511&0.6115485564304461
1632&1.0009342311613967&1.049305244880106&1.037025877189038&0.6119235095613048
1633&1.0009389079397388&1.049332663112298&1.0371628400059767&0.6122984626921635
1634&1.0009405231099966&1.0493602571099387&1.0372563192831248&0.6126734158230221
1635&1.00095502651576&1.0493849210426074&1.0372811261752213&0.6130483689538808
1636&1.0009793771161541&1.0494895241153337&1.0373104351692153&0.6134233220847394
1637&1.000990049852953&1.0495739383880498&1.0373456820436266&0.613798275215598
1638&1.0010161426737332&1.0496814290739944&1.037370526972956&0.6141732283464567
1639&1.0011422727965011&1.0497041384262529&1.037474433199864&0.6145481814773154
1640&1.0011492354643206&1.0497564315243437&1.0374797585750035&0.6149231346081739
1641&1.0011901246104546&1.0497586744385359&1.0374817941325092&0.6152980877390326
1642&1.001197063928655&1.0500040512010667&1.0375035608839387&0.6156730408698913
1643&1.0012015412874447&1.0501335444767232&1.0375131957832968&0.6160479940007499
1644&1.0012131525498162&1.0502203299505477&1.0375744812379006&0.6164229471316085
1645&1.0012181104391962&1.0502667029366892&1.0376826049913763&0.6167979002624672
1646&1.0013804655461214&1.050402881835952&1.0377449478986778&0.6171728533933258
1647&1.0013878683974202&1.0504085359183433&1.0378218520226823&0.6175478065241845
1648&1.0014002473944557&1.0506468909997142&1.0378931690564608&0.6179227596550432
1649&1.0014640673470978&1.0508401874219173&1.0379139383952702&0.6182977127859017
1650&1.0015415889765533&1.0508973024492407&1.037932932724556&0.6186726659167604
1651&1.001558929030891&1.050926707561859&1.0379936520575517&0.6190476190476191
1652&1.0015733108649936&1.05115833763747&1.0380685000903842&0.6194225721784777
1653&1.001623115504409&1.05119116656568&1.038088305577001&0.6197975253093363
1654&1.0016251909727563&1.05127314834043&1.0381055396122791&0.620172478440195
1655&1.0016491965302314&1.051375939123806&1.0381487503672409&0.6205474315710536
1656&1.0017217702865666&1.0514055867413643&1.038178538915655&0.6209223847019123
1657&1.0017418956392736&1.0514546332176966&1.038190024013859&0.6212973378327709
1658&1.0017885382935463&1.0515625972732365&1.0381969430931752&0.6216722909636295
1659&1.0018095114319137&1.0516814572629614&1.0382293268576197&0.6220472440944882
1660&1.0018111145875952&1.0517736807467348&1.0382619064319283&0.6224221972253469
1661&1.001833775859105&1.0517740996634017&1.0382830366852995&0.6227971503562054
1662&1.0019041319553554&1.0517990232562886&1.0383558020331372&0.6231721034870641
1663&1.0019077153584155&1.0518058984019747&1.0383796374978755&0.6235470566179228
1664&1.0019091487620837&1.0518171924588302&1.0385641140483923&0.6239220097487814
1665&1.0020307572110554&1.0519448960096531&1.0385887269836132&0.6242969628796401
1666&1.0020422413598924&1.0519454003175714&1.0387924380730873&0.6246719160104987
1667&1.0021236992490488&1.0520046805316376&1.0388461441324468&0.6250468691413573
1668&1.0021739130434781&1.0522088353413654&1.0388554403823473&0.625421822272216
1669&1.0021782920316666&1.0523189449994335&1.0388740841293598&0.6257967754030747
1670&1.0022093244823025&1.0524166248061675&1.038982644265068&0.6261717285339332
1671&1.002259460935969&1.0524515119816507&1.0390500243496381&0.6265466816647919
1672&1.0023442331234145&1.0525713424757557&1.0391677497885334&0.6269216347956506
1673&1.0023654054483837&1.052601610194535&1.0391920396254624&0.6272965879265092
1674&1.0024785281355992&1.0526975611889386&1.0391942571842718&0.6276715410573678
1675&1.002519138591831&1.052730465652026&1.039397103594732&0.6280464941882264
1676&1.0025311629757325&1.0528662893789618&1.0394880585481967&0.6284214473190851
1677&1.0025484165456744&1.052926403801618&1.0395075389716664&0.6287964004499438
1678&1.002643967075706&1.0529400120611156&1.0395749068125941&0.6291713535808025
1679&1.0027374007841638&1.0529748537086827&1.0395900428817992&0.629546306711661
1680&1.0027480904945838&1.0531988076129328&1.039606010678047&0.6299212598425197
1681&1.0027715007310916&1.0531994788337333&1.03972648599145&0.6302962129733783
1682&1.0027962550156042&1.053228085310036&1.039835473992196&0.630671166104237
1683&1.0028846818213224&1.0534497816593889&1.039964373293851&0.6310461192350956
1684&1.0029036761284318&1.053454576971413&1.0399767706308445&0.6314210723659542
1685&1.0029246579576854&1.0535208867192971&1.0399862825788753&0.6317960254968129
1686&1.0029602893464697&1.053569535665676&1.0401159974800043&0.6321709786276716
1687&1.0030267106498982&1.054207961287747&1.0401999932888157&0.6325459317585301
1688&1.0030550374693328&1.05425703987484&1.0402034252502&0.6329208848893888
1689&1.0030639452388004&1.0542882274121022&1.0402104246141006&0.6332958380202475
1690&1.0030754391237795&1.0542882310651847&1.0403501607881172&0.6336707911511061
1691&1.0031214983191932&1.054294817099423&1.0403643507769245&0.6340457442819648
1692&1.0031571709424059&1.0543038950477854&1.0403969945869125&0.6344206974128234
1693&1.0031654450144243&1.0543223347196735&1.0404111538433471&0.634795650543682
1694&1.0031901364429978&1.0543435778191095&1.0404753558069377&0.6351706036745407
1695&1.0032183618599553&1.054597487733266&1.0406334527101562&0.6355455568053994
1696&1.0032567678804303&1.054750438813628&1.0407265594428456&0.6359205099362579
1697&1.0033705238274606&1.0547893742670758&1.0407497784943425&0.6362954630671166
1698&1.003448800936622&1.0548821180582681&1.0408188554858855&0.6366704161979753
1699&1.0035507613950456&1.0548871739394372&1.0410421402708372&0.6370453693288339
1700&1.0035794160856635&1.0550794596295632&1.0410657207453027&0.6374203224596925
1701&1.0036000137084038&1.0551728697367986&1.041142667698088&0.6377952755905512
1702&1.0036238149587084&1.055221463436732&1.041220956807964&0.6381702287214098
1703&1.00363167760075&1.0552667655205217&1.0412544083268307&0.6385451818522685
1704&1.0036723849130713&1.0552771641028862&1.0412561675318628&0.6389201349831272
1705&1.003683465501758&1.0553088494159066&1.0412819889860707&0.6392950881139857
1706&1.0036980716191324&1.0553976203027333&1.0413319782534163&0.6396700412448444
1707&1.0038423786419637&1.0554798297271666&1.0413769816668141&0.6400449943757031
1708&1.0039033457249071&1.0556119417193974&1.0415865478946749&0.6404199475065617
1709&1.003986513097857&1.0556559730288544&1.0415948733025446&0.6407949006374203
1710&1.0040302204912677&1.0557243113019796&1.0417776970447943&0.641169853768279
1711&1.004037281831501&1.0557445757404327&1.0417912860722665&0.6415448068991376
1712&1.0040516948079201&1.0558505854104914&1.0418273077762423&0.6419197600299963
1713&1.0040546946796367&1.0559368419147541&1.0418469920007103&0.6422947131608548
1714&1.0040970753217777&1.0560212804170652&1.0419470663903554&0.6426696662917135
1715&1.0041350618434572&1.0561799618162195&1.042017217983227&0.6430446194225722
1716&1.0041582268619507&1.0561914294832742&1.0421292718542186&0.6434195725534309
1717&1.0042276821273206&1.0563759484376276&1.0421985531115652&0.6437945256842894
1718&1.004304224848234&1.0564316571864054&1.04225073310408&0.6441694788151481
1719&1.004344460689757&1.056583108003149&1.0422686352734047&0.6445444319460067
1720&1.0044475561779023&1.0566103873342292&1.0422937597566344&0.6449193850768654
1721&1.0045093702312982&1.0566151629328895&1.0423006508221795&0.6452943382077241
1722&1.0046059945684938&1.0566620899444283&1.0423173695034975&0.6456692913385826
1723&1.004826165987897&1.0566893424036279&1.0423471534890212&0.6460442444694413
1724&1.0048293846276781&1.0567550026774717&1.0423570539220386&0.6464191976003
1725&1.0048341574490978&1.0570471770166263&1.0423861201354807&0.6467941507311586
1726&1.0049091547390894&1.0571994315931699&1.0425210735880486&0.6471691038620172
1727&1.0049371954443478&1.0572224426796402&1.042538448714208&0.6475440569928759
1728&1.004938143258135&1.0572929853858648&1.0425624441096124&0.6479190101237345
1729&1.0050614477165114&1.0573158821183302&1.0425635615571263&0.6482939632545932
1730&1.0050829504498309&1.0573883763875245&1.0426094622392006&0.6486689163854518
1731&1.005112225314064&1.0574012411079157&1.0426790083788529&0.6490438695163104
1732&1.0051428516753738&1.0574134580295844&1.0427209569948999&0.6494188226471691
1733&1.0052137225798368&1.0574757507308&1.0428178303885383&0.6497937757780278
1734&1.0052768083711916&1.057505424356205&1.042884771774715&0.6501687289088864
1735&1.0053522133456398&1.0575568201327912&1.0429758437553536&0.650543682039745
1736&1.0053663384226217&1.0575659985213324&1.0430076276960167&0.6509186351706037
1737&1.0054372290269844&1.0576567783316484&1.043012090805486&0.6512935883014623
1738&1.0054860127437908&1.057703153700877&1.0431612132553443&0.651668541432321
1739&1.0055290797205385&1.057718782501007&1.0433054507762216&0.6520434945631796
1740&1.0055579431968007&1.057728109577173&1.0433360341054512&0.6524184476940382
1741&1.0055932256350966&1.058008857283449&1.0433532122656697&0.6527934008248969
1742&1.0056801516211276&1.0582692496853618&1.0434312061925521&0.6531683539557556
1743&1.0058657179346835&1.0586376882642916&1.0434325691723343&0.6535433070866141
1744&1.0058841862494545&1.0588694353963082&1.0435787946708546&0.6539182602174728
1745&1.0059240555501603&1.0590241772635482&1.0435813405460073&0.6542932133483315
1746&1.0059560780674233&1.0592241988445072&1.0436104277062832&0.6546681664791901
1747&1.0059670729535102&1.059227687196025&1.0436314898126695&0.6550431196100488
1748&1.0059988035627245&1.059553942290675&1.0437021115546383&0.6554180727409074
1749&1.006022699216675&1.059632559036801&1.043725686266042&0.655793025871766
1750&1.0060227280102283&1.059640054112953&1.0437492108058322&0.6561679790026247
1751&1.0060651981167061&1.0597165459716547&1.0437596374001217&0.6565429321334834
1752&1.0060779477059694&1.0597905577977365&1.0438230014409107&0.6569178852643419
1753&1.0060872727272725&1.0598161459463098&1.0438237965485924&0.6572928383952006
1754&1.0060881086316804&1.0598833345639815&1.0438299882688296&0.6576677915260593
1755&1.0061029641185646&1.0600197702071574&1.043911865866297&0.6580427446569179
1756&1.0061593729588505&1.060093967869051&1.0439610080450563&0.6584176977877765
1757&1.0061693392909796&1.0602033282217298&1.0440250790968877&0.6587926509186351
1758&1.0062021228805889&1.0602482437106584&1.0440873632556829&0.6591676040494938
1759&1.0062411612767501&1.0603472293004452&1.0440937610343048&0.6595425571803525
1760&1.0062804228907354&1.0606363131082484&1.0441748735295&0.6599175103112112
1761&1.006298077131899&1.0606676047392334&1.0442366745479694&0.6602924634420697
1762&1.0063263384159713&1.0606708509899656&1.0442974012677229&0.6606674165729284
1763&1.0063730238208597&1.0606923171161466&1.0443124540918416&0.661042369703787
1764&1.0063734977719763&1.0607718602183225&1.0443302117263842&0.6614173228346457
1765&1.0063837925097565&1.0611191240818223&1.0443570534086168&0.6617922759655043
1766&1.006413501158353&1.061298113622346&1.0443761070655384&0.6621672290963629
1767&1.0064236218267655&1.0613425661542275&1.0444277630211338&0.6625421822272216
1768&1.0064281094494527&1.0614179740115681&1.0445811393011013&0.6629171353580803
1769&1.0064493479428827&1.061465799037622&1.0446507995053265&0.6632920884889388
1770&1.0064870093843505&1.0614796895330387&1.0446536959874009&0.6636670416197975
1771&1.0066320782405347&1.061542085742932&1.0448133333968983&0.6640419947506562
1772&1.0066512340647518&1.0615804882829247&1.0448178555727092&0.6644169478815148
1773&1.006652620972359&1.0615866981829405&1.0449080561177715&0.6647919010123734
1774&1.0066698662071871&1.0616425845916784&1.0449493386439175&0.6651668541432321
1775&1.0067650973001272&1.0617646206036713&1.0450686878802005&0.6655418072740907
1776&1.0067853376444276&1.0618013175510692&1.0450801424755118&0.6659167604049494
1777&1.0067907649427956&1.0618194518934416&1.0450920656641072&0.6662917135358081
1778&1.0068178933434873&1.0620557057596807&1.0451469627694319&0.6666666666666666
1779&1.0068214515764202&1.062109247231438&1.0451923384827926&0.6670416197975253
1780&1.00692320147109&1.0622090358684901&1.04523542157403&0.667416572928384
1781&1.0069277167283985&1.0622410740023884&1.0452357971497106&0.6677915260592426
1782&1.0069420715733843&1.0622676017295052&1.0454575717160524&0.6681664791901012
1783&1.0069907159600582&1.0622774433200974&1.045486917479486&0.6685414323209599
1784&1.0070002962507816&1.0623521645185106&1.0455321041448051&0.6689163854518185
1785&1.0070119448049368&1.06252526021189&1.0455418396780205&0.6692913385826772
1786&1.0071922710518573&1.0627797876715672&1.0456020961461476&0.6696662917135358
1787&1.0071946247409185&1.0628443919029387&1.0456036925326753&0.6700412448443944
1788&1.007200778754218&1.062856536076879&1.045660259677039&0.6704161979752531
1789&1.0072779895524495&1.0628742101605682&1.0456767234114277&0.6707911511061118
1790&1.0075322430835063&1.0629157746331785&1.0457032580315588&0.6711661042369704
1791&1.0076234787476417&1.063006801945418&1.0457786597292114&0.671541057367829
1792&1.0076829228080588&1.063010746250786&1.0457821330429824&0.6719160104986877
1793&1.0076924876177558&1.0630524354174147&1.045795848333813&0.6722909636295463
1794&1.0077730732077244&1.0630673812947549&1.0457990352743705&0.672665916760405
1795&1.0077784055087486&1.0631271029384752&1.045978012236531&0.6730408698912635
1796&1.0078754842702249&1.0631317058000311&1.046299011978257&0.6734158230221222
1797&1.0078811822447546&1.0631374599255028&1.0464144633206505&0.6737907761529809
1798&1.007883978313958&1.0631433633205256&1.0465330876615972&0.6741657292838396
1799&1.0078912279484293&1.0631663113006395&1.0465783035669127&0.6745406824146981
1800&1.0080271869690045&1.0631747622378944&1.0466149155284528&0.6749156355455568
1801&1.008031359881245&1.0632538356372476&1.04666513398217&0.6752905886764154
1802&1.0080469345433278&1.063264768563971&1.046676098475876&0.6756655418072741
1803&1.0081170326696531&1.0632778902311382&1.0466787119721506&0.6760404949381328
1804&1.0081272708771047&1.0632922107289609&1.0466963339234499&0.6764154480689913
1805&1.0081293298522347&1.063325037870591&1.0467331728677898&0.67679040119985
1806&1.0081537698542176&1.0633865358894339&1.0468630293276304&0.6771653543307087
1807&1.0082285617833708&1.063427611802207&1.046954113415277&0.6775403074615673
1808&1.0082704808678689&1.0634358139386397&1.0470110043090706&0.6779152605924259
1809&1.0083273120461616&1.0634874146000777&1.047042289219588&0.6782902137232846
1810&1.008330393297772&1.0634961467142567&1.0470565583203104&0.6786651668541432
1811&1.0083329554095652&1.0635256734556988&1.0470605555010306&0.6790401199850019
1812&1.0083381754793723&1.0635278330817308&1.0470794950580242&0.6794150731158605
1813&1.008345894325804&1.063740106408979&1.0472814918455686&0.6797900262467191
1814&1.0083598553502209&1.0637493445201887&1.0472970580946648&0.6801649793775778
1815&1.0084476534296027&1.0637878082829224&1.0473300242105923&0.6805399325084365
1816&1.008454090499275&1.063820274415161&1.0474671042635308&0.6809148856392951
1817&1.008477216512413&1.0639250161756586&1.0475099642994048&0.6812898387701537
1818&1.0085049842417086&1.0639869898757461&1.0475205294071803&0.6816647919010124
1819&1.0085801027693042&1.0640439158279964&1.0477733804679301&0.682039745031871
1820&1.0086197991984462&1.0641342335913344&1.0478708910115997&0.6824146981627297
1821&1.0086853614612812&1.0643497888735383&1.047880510584206&0.6827896512935883
1822&1.0087063257574267&1.0643506530060796&1.047957111689987&0.6831646044244469
1823&1.00870657267086&1.0644700504713835&1.0479761277173691&0.6835395575553056
1824&1.0087080016444294&1.064470743505301&1.0479901495523691&0.6839145106861643
1825&1.0087129790300284&1.064495122087362&1.0480420125462537&0.6842894638170228
1826&1.0087555945534774&1.064666470214185&1.0481432552501637&0.6846644169478815
1827&1.0087812335939383&1.0647452453627615&1.0481687514067974&0.6850393700787402
1828&1.008793252869433&1.0648583274377206&1.0482218619571595&0.6854143232095988
1829&1.0088295022720977&1.0648869767605882&1.0482402165887275&0.6857892763404574
1830&1.00884529854957&1.06493340558926&1.0482740364791463&0.6861642294713161
1831&1.00893017223702&1.064986924085612&1.0482845372117449&0.6865391826021747
1832&1.0089409292622977&1.0650491212938686&1.0483203359328135&0.6869141357330334
1833&1.0089672204350562&1.06507296194943&1.048414701069729&0.6872890888638921
1834&1.0089865047755304&1.0651146718953413&1.0484594360439792&0.6876640419947506
1835&1.0091315627773607&1.065398924789015&1.048524556599186&0.6880389951256093
1836&1.0091517166197863&1.0654767641333052&1.0485864218574976&0.688413948256468
1837&1.0092782198299397&1.0659125451749498&1.048708999432859&0.6887889013873266
1838&1.0092795836827306&1.0660439031103768&1.0487229657845598&0.6891638545181852
1839&1.009281501710291&1.0661173517010523&1.04873855615347&0.6895388076490439
1840&1.0093195787795646&1.0662310930827579&1.04875109449879&0.6899137607799025
1841&1.0093204691441502&1.0663224944077694&1.048761319323819&0.6902887139107612
1842&1.0093741426878065&1.0663370449824634&1.048925353325399&0.6906636670416197
1843&1.0094137209676555&1.0663416724141532&1.0489453320459783&0.6910386201724784
1844&1.00941430275162&1.0663456868532148&1.0489780832453481&0.6914135733033371
1845&1.0094672779386356&1.0663533403396088&1.049056756537932&0.6917885264341957
1846&1.0095172304114028&1.0663645396602284&1.049141153511342&0.6921634795650544
1847&1.0095443605278447&1.0664306926581726&1.049335502345006&0.692538432695913
1848&1.009597105739188&1.0664330761443543&1.049356967499268&0.6929133858267716
1849&1.0096059656168876&1.0664400647711854&1.0494039537379953&0.6932883389576303
1850&1.0096304134149028&1.0664574370139608&1.049470755470251&0.693663292088489
1851&1.0096465934994943&1.0665181350221808&1.0494727474038534&0.6940382452193475
1852&1.0096687351380687&1.0665443973618045&1.0496352786864849&0.6944131983502062
1853&1.0097146196359121&1.066657614470919&1.049637243625079&0.6947881514810649
1854&1.009925666812418&1.066759686234835&1.0496442125237193&0.6951631046119235
1855&1.0100422994988427&1.0668417372775547&1.0498265820299717&0.6955380577427821
1856&1.0100431456437402&1.0669042674733598&1.0498452927897064&0.6959130108736408
1857&1.0100574037396355&1.0670890619025613&1.0498534771602928&0.6962879640044994
1858&1.0100634291874544&1.0671475554265177&1.0498601749706185&0.6966629171353581
1859&1.0103101264087304&1.0672117010008095&1.049978291969452&0.6970378702662168
1860&1.0104080202394738&1.0672539537315384&1.0499822936396803&0.6974128233970753
1861&1.0104839606359992&1.0672572428568878&1.0500088079173624&0.697787776527934
1862&1.0105624649900966&1.067374889114866&1.0501161829893495&0.6981627296587927
1863&1.0105899937954763&1.0674265647712389&1.0501459347671052&0.6985376827896513
1864&1.0106129303106635&1.0675159434300594&1.0501673138521554&0.6989126359205099
1865&1.0106210661766217&1.0675518198368537&1.0502836242646638&0.6992875890513686
1866&1.0106893897507616&1.0676056888224184&1.0503382286733571&0.6996625421822272
1867&1.0107104025570823&1.0676415917706548&1.0504243294470257&0.7000374953130859
1868&1.0107187454297961&1.0676908946241384&1.0504486705673488&0.7004124484439445
1869&1.0107415948537442&1.0677217355545632&1.0504739508836576&0.7007874015748031
1870&1.0107570891244824&1.067727928066269&1.0504904226936762&0.7011623547056618
1871&1.0107824519617625&1.0678710595387593&1.0506833712984056&0.7015373078365205
1872&1.0108115836214708&1.0680320533995866&1.050691699132769&0.7019122609673791
1873&1.0109145321714639&1.06805909006269&1.0507150065224347&0.7022872140982377
1874&1.0109504098157893&1.0681262543331507&1.0508082217890937&0.7026621672290964
1875&1.0109877266292486&1.068362642932024&1.0510328141539391&0.703037120359955
1876&1.010988438975384&1.0684419197131336&1.0510645826962761&0.7034120734908137
1877&1.0109978150036416&1.0686871503797635&1.0511229530136021&0.7037870266216723
1878&1.0110310358643504&1.068699302558271&1.0512944004161893&0.7041619797525309
1879&1.0110498366013074&1.0687119080315879&1.0513296400832033&0.7045369328833896
1880&1.0110518527846868&1.068733658010818&1.0513808838524452&0.7049118860142483
1881&1.0110597204574334&1.0687865392841867&1.0514077986213521&0.7052868391451068
1882&1.0111149017179872&1.0688714135167916&1.0514455144551447&0.7056617922759655
1883&1.0111707125221228&1.068930202750674&1.0514895250938856&0.7060367454068242
1884&1.0112462267160771&1.069022425449854&1.0515095852844536&0.7064116985376828
1885&1.011275921095243&1.0690282693127344&1.0515937704584515&0.7067866516685414
1886&1.011294094927474&1.069127651669722&1.0516859790285453&0.7071616047994
1887&1.011295753231237&1.0691295997805137&1.0517498433946302&0.7075365579302587
1888&1.0113200419453798&1.0692250841704758&1.0517695094464308&0.7079115110611174
1889&1.0113644668566832&1.0692342793217144&1.0519313928376368&0.708286464191976
1890&1.011433758250858&1.0692343918911686&1.0519525223281516&0.7086614173228346
1891&1.0114655901509273&1.0693648847218702&1.0523157613323257&0.7090363704536933
1892&1.0115439330494451&1.0693731494838692&1.0523340290069474&0.709411323584552
1893&1.0115445619159693&1.0694203616546942&1.0523586529229545&0.7097862767154106
1894&1.0115808470606305&1.069451828636987&1.052408797818937&0.7101612298462692
1895&1.011606651147939&1.069715572009878&1.052445971606836&0.7105361829771278
1896&1.0116085372201977&1.069795557970522&1.0524880812757986&0.7109111361079865
1897&1.0116149911550538&1.0698744963034776&1.0525583716460858&0.7112860892388452
1898&1.0116440909655773&1.0698989098116947&1.0526758692405023&0.7116610423697037
1899&1.0116577722182338&1.0699796379974453&1.0526833074493387&0.7120359955005624
1900&1.0116588612275081&1.0700222900853307&1.0529055775266354&0.7124109486314211
1901&1.0116918799251509&1.0700496203925287&1.0529407349022255&0.7127859017622797
1902&1.011704081798527&1.0700553675792064&1.0531068868327464&0.7131608548931384
1903&1.0117863496684454&1.070198527321008&1.0531848496736689&0.713535808023997
1904&1.0119927378440898&1.0702344429314392&1.053247818629279&0.7139107611548556
1905&1.0120077332946833&1.0703797514821136&1.0533201227064002&0.7142857142857143
1906&1.01201322104819&1.0705264112256425&1.0533342329198048&0.714660667416573
1907&1.0120243384199346&1.0707284819104277&1.0533940739703889&0.7150356205474315
1908&1.0120289806133056&1.0708196793906652&1.0534408507091348&0.7154105736782902
1909&1.0120293654955426&1.070820808070515&1.053446390825822&0.7157855268091489
1910&1.0120302154247878&1.0709129854908457&1.053547563374848&0.7161604799400075
1911&1.0120389465654223&1.0709806969046232&1.0536198469469669&0.7165354330708661
1912&1.0120456997590859&1.0709915287021468&1.0536266404049197&0.7169103862017248
1913&1.0120608323735043&1.0711302437365127&1.0537999701606695&0.7172853393325834
1914&1.0120842995265413&1.0711971017954538&1.0538151545919332&0.7176602924634421
1915&1.0121148423770854&1.0712538527578006&1.053880726818873&0.7180352455943008
1916&1.0121984982117531&1.0714533689224799&1.0538882170810466&0.7184101987251593
1917&1.0122141866409364&1.0715168414192495&1.0539565035122342&0.718785151856018
1918&1.0122644581956914&1.071532376244246&1.0539654140450987&0.7191601049868767
1919&1.0122675260648961&1.071548542053946&1.0540052967245186&0.7195350581177353
1920&1.0123794350431348&1.0716412978051246&1.0540202400509804&0.7199100112485939
1921&1.0124620249240497&1.071667219126692&1.0542475524168893&0.7202849643794526
1922&1.0125001162585219&1.071754461968379&1.0542846257812286&0.7206599175103112
1923&1.0125281611725407&1.0717935823685178&1.0543578988440714&0.7210348706411699
1924&1.0125737598373263&1.0719552624438125&1.0544031112184333&0.7214098237720284
1925&1.0126585157158328&1.0720519819502263&1.0544324523833706&0.7217847769028871
1926&1.0127940972181717&1.0722060830912465&1.05444161959748&0.7221597300337458
1927&1.012812992232904&1.0723471526519592&1.054697728547975&0.7225346831646045
1928&1.0128599265818843&1.0723766852211516&1.0547963525180246&0.7229096362954631
1929&1.012875816993464&1.0723927016379844&1.0548147323292782&0.7232845894263217
1930&1.0128945354742016&1.072467200823195&1.054883166217589&0.7236595425571803
1931&1.0129381021911608&1.0725329127168803&1.0548904885731802&0.724034495688039
1932&1.012946326291161&1.0725870158789064&1.0550214305164551&0.7244094488188977
1933&1.0130062376587206&1.072756450760339&1.05502307230739&0.7247844019497562
1934&1.0130189789157558&1.0729545668364593&1.0550441830558863&0.7251593550806149
1935&1.0130248099218404&1.0730334332872378&1.0551113489431339&0.7255343082114736
1936&1.0130475302889095&1.0730734524454073&1.0551122835595341&0.7259092613423322
1937&1.0130745667102352&1.0732015557536192&1.0551269984898786&0.7262842144731908
1938&1.0130921305361211&1.073322177837288&1.0551786873152251&0.7266591676040495
1939&1.0131181223699548&1.0733528490707331&1.0552417853559415&0.7270341207349081
1940&1.0131182612582887&1.07360832690825&1.0554734267529695&0.7274090738657668
1941&1.013119728329652&1.0736347026374913&1.05555437465311&0.7277840269966255
1942&1.0131791975381117&1.0739012174304525&1.0557445541817718&0.728158980127484
1943&1.0132614625873009&1.0739642812486974&1.0557783253082542&0.7285339332583427
1944&1.013298986387358&1.0739676933464914&1.0557817169947437&0.7289088863892014
1945&1.013305697210064&1.0742163902736266&1.055844543105162&0.72928383952006
1946&1.0133584004939704&1.0742483769985505&1.055926168906318&0.7296587926509186
1947&1.013379333044819&1.0742630538694515&1.0559502333971842&0.7300337457817773
1948&1.0134179997960255&1.0743548999965455&1.055987046298707&0.7304086989126359
1949&1.0134377674376427&1.074375487221756&1.0560273141716725&0.7307836520434946
1950&1.0135403838875578&1.0748136508906443&1.0561563575084705&0.7311586051743532
1951&1.01356934519887&1.074896141535062&1.0562039986003118&0.7315335583052118
1952&1.013578628932925&1.0750247952474927&1.0562460323058471&0.7319085114360705
1953&1.0136093758907991&1.0750250110570905&1.056246446131719&0.7322834645669292
1954&1.0137376936215758&1.0752987591605598&1.0562898460581556&0.7326584176977877
1955&1.0137730308463915&1.0753855635276304&1.056315853054679&0.7330333708286464
1956&1.0137982013059013&1.075418842260075&1.0563870337865204&0.7334083239595051
1957&1.0138463175819497&1.0755212681326671&1.0564168917743022&0.7337832770903637
1958&1.0139278079024856&1.0756073370489079&1.0564370680122201&0.7341582302212224
1959&1.0140863974659249&1.0757453253869615&1.0564619799737338&0.734533183352081
1960&1.014328262610088&1.0757453456581174&1.0565466446074099&0.7349081364829396
1961&1.0143283156506555&1.0760602127206151&1.0565671137849535&0.7352830896137983
1962&1.0143287869276572&1.0760808745770971&1.0566129044454022&0.735658042744657
1963&1.0143831329981225&1.0761173706812708&1.05668016194332&0.7360329958755155
1964&1.0144026514224702&1.0762012640516916&1.0567151448773182&0.7364079490063742
1965&1.0144074709103925&1.0764805641030748&1.0567327183767259&0.7367829021372329
1966&1.014437892114016&1.0766631500084092&1.0567529411764705&0.7371578552680915
1967&1.0144840252584582&1.0768664364520502&1.056830141491277&0.7375328083989501
1968&1.014521638514729&1.0770063355879254&1.0569462398165825&0.7379077615298087
1969&1.0145450650125736&1.0771254562708052&1.057005479238908&0.7382827146606674
1970&1.0145878182807662&1.07714232833611&1.0570386695815486&0.7386576677915261
1971&1.0147484340056598&1.0773442514108664&1.0570421126337899&0.7390326209223848
1972&1.0148100783455085&1.0773766560339009&1.0571315761685485&0.7394075740532433
1973&1.0148766971301773&1.0774049384833027&1.0572185859126952&0.739782527184102
1974&1.0148915506636451&1.0774789210043245&1.0574660776057057&0.7401574803149606
1975&1.0149258666213223&1.0776407038590072&1.0576003046912754&0.7405324334458193
1976&1.0150448772610092&1.0779265549850487&1.0576507537040574&0.7409073865766779
1977&1.0150514725013624&1.078041282260032&1.05767657883975&0.7412823397075365
1978&1.0150574345232832&1.0781446644761972&1.0579630906252724&0.7416572928383952
1979&1.0150718675790573&1.078280052402536&1.0580924646819567&0.7420322459692539
1980&1.0151223788926078&1.078445511489192&1.0581015230715218&0.7424071991001124
1981&1.015210090236386&1.078575804247488&1.058118804247965&0.7427821522309711
1982&1.0152273804372463&1.0786262422946282&1.0581767167029215&0.7431571053618298
1983&1.0153147522649246&1.0787573661910095&1.058287615152&0.7435320584926884
1984&1.0153288072116409&1.0788379565873172&1.0583810036617562&0.7439070116235471
1985&1.015343463130475&1.0788685358373673&1.05839169500304&0.7442819647544057
1986&1.015481264268892&1.0788989969394835&1.0584995149819398&0.7446569178852643
1987&1.015493394628214&1.0789596539318143&1.0585347059292196&0.745031871016123
1988&1.0155320830908565&1.079130063351397&1.0588505456537312&0.7454068241469817
1989&1.0155364609249093&1.079156719485896&1.0589395971666424&0.7457817772778402
1990&1.0155723935061585&1.079236812570146&1.0589589634779468&0.7461567304086989
1991&1.0156450273268869&1.0792850224742347&1.0590584878744653&0.7465316835395576
1992&1.015796531467972&1.0793240597314029&1.0591520451925978&0.7469066366704162
1993&1.0158875511243244&1.079376876220454&1.0592076524154617&0.7472815898012748
1994&1.0159077261809446&1.0795996301322157&1.059214763886376&0.7476565429321335
1995&1.015953307392996&1.0796672228768456&1.0592956931340254&0.7480314960629921
1996&1.0159816463817712&1.0797397884590654&1.0595044662484878&0.7484064491938508
1997&1.0160342504056692&1.0799061779313495&1.0595202359322748&0.7487814023247095
1998&1.0160748914723343&1.0799598867689806&1.0595286680270477&0.749156355455568
1999&1.0160987368011405&1.079996753096155&1.059575727818854&0.7495313085864267
2000&1.0162044961771082&1.080191539236421&1.0596555343882432&0.7499062617172854
2001&1.0163779254988288&1.0801928811168997&1.059690017173365&0.750281214848144
2002&1.0163990791401323&1.080322693791652&1.0596994169636786&0.7506561679790026
2003&1.0166181862875636&1.0803557402461905&1.0597066564979214&0.7510311211098613
2004&1.016714304643283&1.0803589318183096&1.0598033361200687&0.7514060742407199
2005&1.0167437097268195&1.0803728056337316&1.0598228484868504&0.7517810273715786
2006&1.0168045205142902&1.0807723759097114&1.0598515930508365&0.7521559805024371
2007&1.0168948495855454&1.0807841909098026&1.0599432985511306&0.7525309336332958
2008&1.0170605918778803&1.0808700713072361&1.0600091021390028&0.7529058867641545
2009&1.0172961925668003&1.0808710918531246&1.060066745417448&0.7532808398950132
2010&1.0173055795733104&1.0811353982611547&1.0601899776094559&0.7536557930258717
2011&1.017594485087805&1.0811982932917206&1.0603585423271762&0.7540307461567304
2012&1.01763473759291&1.0812656741902782&1.0604255506758993&0.754405699287589
2013&1.017684484307025&1.0813048890541046&1.060485087064874&0.7547806524184477
2014&1.0177024337976426&1.0814089641602587&1.0605232902132695&0.7551556055493064
2015&1.0177784505668248&1.0816165335613896&1.0605891112991075&0.7555305586801649
2016&1.0178834009869662&1.081668349751348&1.0607029909173304&0.7559055118110236
2017&1.0178850466316132&1.0817338326896317&1.0607511660881979&0.7562804649418823
2018&1.0179064637514599&1.0819354220278872&1.0607923147113403&0.756655418072741
2019&1.0181380704085392&1.0819941175016683&1.0608203219804229&0.7570303712035995
2020&1.018170280407889&1.0820144464704877&1.0608534571262778&0.7574053243344582
2021&1.0181775783325087&1.0820525388322888&1.0609292319613384&0.7577802774653168
2022&1.018190659226156&1.082054123578871&1.0609531397838758&0.7581552305961755
2023&1.0182000984171826&1.0820752127367554&1.0612091972900843&0.7585301837270341
2024&1.018285873813512&1.0822062334901354&1.0613473192189684&0.7589051368578927
2025&1.0182996283122177&1.0822469325153374&1.061719677761017&0.7592800899887514
2026&1.0183195263373805&1.0824042605558204&1.0617873535139453&0.7596550431196101
2027&1.0183405025441956&1.0824389213326064&1.061828060681872&0.7600299962504687
2028&1.0183813152695456&1.0824899399958965&1.0618436602666397&0.7604049493813273
2029&1.0185914637649047&1.0827190043082817&1.061917733368689&0.760779902512186
2030&1.0186332170925936&1.082817357597201&1.0621796993974708&0.7611548556430446
2031&1.0187673746143628&1.0830091993775393&1.0622991939574997&0.7615298087739033
2032&1.0188771594651227&1.0831189833887507&1.0623751693105903&0.7619047619047619
2033&1.01888546394505&1.0833642241214019&1.0625546806649173&0.7622797150356205
2034&1.0189359059468488&1.0833832214222152&1.0627080839522496&0.7626546681664792
2035&1.0190076440076437&1.0836149997625801&1.0628273217000963&0.7630296212973379
2036&1.0190241569871257&1.0836622780529048&1.0628346536493083&0.7634045744281964
2037&1.0191167070505864&1.0836768881654768&1.0628753592423865&0.7637795275590551
2038&1.0191819496146535&1.0838068262607994&1.063243329675844&0.7641544806899138
2039&1.0192336214060556&1.0838099319880838&1.063259591707046&0.7645294338207724
2040&1.0192515016171262&1.0839288761839747&1.0633598130382271&0.7649043869516311
2041&1.0192842893844456&1.0839395364578983&1.0633716966955762&0.7652793400824897
2042&1.0193698062412588&1.0839689733952391&1.063468245036333&0.7656542932133483
2043&1.0194541787760047&1.0839787788601958&1.063578556760457&0.766029246344207
2044&1.0194827024979054&1.08404383826404&1.063580161970144&0.7664041994750657
2045&1.0194865638844948&1.084180394905947&1.0636835035315528&0.7667791526059242
2046&1.0195136804093976&1.0842490216518277&1.0638527373998097&0.7671541057367829
2047&1.0196170685486508&1.084521846048078&1.063954549923454&0.7675290588676416
2048&1.0196203393523435&1.0847871608013642&1.0640074161213902&0.7679040119985002
2049&1.0197104965608215&1.084822583042979&1.0640841599607436&0.7682789651293588
2050&1.0197138869504536&1.085060907364484&1.0641409316405577&0.7686539182602175
2051&1.0197235394888429&1.085224990762607&1.064168045734918&0.7690288713910761
2052&1.0197691491461849&1.0853129301271152&1.0642908777704296&0.7694038245219348
2053&1.0198147713163987&1.0853488283473771&1.0643338268721456&0.7697787776527935
2054&1.0198810950702757&1.0853875353840554&1.0643874325042668&0.770153730783652
2055&1.0198872869342739&1.0854102785858428&1.0644549591488317&0.7705286839145107
2056&1.0199840065228298&1.08545058640707&1.0645151474009955&0.7709036370453693
2057&1.0200244840853445&1.0858346028501455&1.064594395020922&0.771278590176228
2058&1.0200252253014&1.0858443981125863&1.0646317470830007&0.7716535433070866
2059&1.0201727015456066&1.085893454219473&1.0647362851705322&0.7720284964379452
2060&1.020305219187791&1.08589722484556&1.0648057798310377&0.7724034495688039
2061&1.0203411702788772&1.0860740356984342&1.064965218593081&0.7727784026996626
2062&1.0203567375300582&1.0861088927514446&1.0649682439106603&0.7731533558305211
2063&1.0203684766391177&1.0861096002175685&1.0649824425612802&0.7735283089613798
2064&1.020438529543352&1.0862432625751186&1.0650029842568223&0.7739032620922385
2065&1.0204820629774065&1.08637256341544&1.0650184471422388&0.7742782152230971
2066&1.0205187667286435&1.0864767183922928&1.0651030063330749&0.7746531683539557
2067&1.020547616279364&1.0865244109154533&1.0655416563231916&0.7750281214848144
2068&1.0205692808922209&1.0866863011629664&1.065546658965906&0.775403074615673
2069&1.020728666486186&1.0868632189081835&1.0655989590542898&0.7757780277465317
2070&1.0208708355119522&1.0868731875194457&1.0656131811264826&0.7761529808773904
2071&1.0209493723501537&1.0869231983048169&1.065619908161754&0.7765279340082489
2072&1.0209887386881997&1.0869819875192526&1.0656476980797311&0.7769028871391076
2073&1.0210148332341136&1.0873588540644679&1.0659361257461233&0.7772778402699663
2074&1.0210254577341995&1.0875491237955308&1.0659981097567688&0.7776527934008249
2075&1.0210544045814387&1.087556384974652&1.0660914659422813&0.7780277465316835
2076&1.0211146662026789&1.0880246933778335&1.066255228948208&0.7784026996625422
2077&1.0211419111587574&1.0881823076119537&1.0663368235846622&0.7787776527934008
2078&1.021162189629124&1.0882213953562254&1.0663439899341598&0.7791526059242595
2079&1.0212544532484622&1.088453605264131&1.066449558200235&0.7795275590551181
2080&1.0215895186080521&1.0888946444502&1.0664686981347784&0.7799025121859767
2081&1.021614493346403&1.0888952029626917&1.066502566089746&0.7802774653168354
2082&1.021709467987692&1.0891336387910782&1.0665931217077138&0.7806524184476941
2083&1.0217324004705592&1.0891884790664383&1.0666341491493692&0.7810273715785527
2084&1.0217492984097287&1.0892548771943673&1.066748278063047&0.7814023247094113
2085&1.021771110528091&1.0893232263729424&1.0668124903214387&0.78177727784027
2086&1.0219300630174224&1.089573580010153&1.0670894328216678&0.7821522309711286
2087&1.021931689597763&1.089646983728579&1.067226710578226&0.7825271841019873
2088&1.0219909348527756&1.0896594611150814&1.06735812977582&0.7829021372328459
2089&1.0220190750404894&1.0897450611415838&1.067363704256908&0.7832770903637045
2090&1.0220798562681734&1.0897607322614657&1.067571672584396&0.7836520434945632
2091&1.0223692013441823&1.0899916425004026&1.0676708831379829&0.7840269966254219
2092&1.02237338893406&1.0900662078692036&1.0677250422662983&0.7844019497562804
2093&1.0223927469346514&1.0901749226597408&1.0678632924068938&0.7847769028871391
2094&1.0224114558261261&1.090241124506917&1.067934776163653&0.7851518560179978
2095&1.0224163758964782&1.0904003004047735&1.0680208591787785&0.7855268091488564
2096&1.022436756950031&1.0904663864997846&1.0681198221064643&0.7859017622797151
2097&1.0224370701577046&1.090595518032694&1.0681708847028195&0.7862767154105736
2098&1.0224569724408037&1.0906011747346736&1.068176629814434&0.7866516685414323
2099&1.0224764895014116&1.0906774353448914&1.0682167900155795&0.787026621672291
2100&1.0224833234324482&1.0906817493577154&1.0682472120007773&0.7874015748031497
2101&1.0225494956946657&1.0908693627646735&1.0683763645064825&0.7877765279340082
2102&1.0225692776293789&1.0908842047632084&1.0685198683977224&0.7881514810648669
2103&1.022570545648839&1.09108662942886&1.0686164903174287&0.7885264341957255
2104&1.022585628993401&1.091120220630559&1.0687369432422187&0.7889013873265842
2105&1.0226764527558836&1.091153471382334&1.0688073172032841&0.7892763404574428
2106&1.0227584176132825&1.0911580892970598&1.0688272458465402&0.7896512935883014
2107&1.022833075638308&1.091470333279302&1.0688864446064814&0.7900262467191601
2108&1.022853215760104&1.09153828979683&1.0689131614900158&0.7904011998500188
2109&1.0229115957310526&1.0915574102858687&1.0690824566733315&0.7907761529808774
2110&1.0230700026640231&1.0916091475795755&1.069148288343588&0.791151106111736
2111&1.0231231614190333&1.0917897326855919&1.0694228327931612&0.7915260592425947
2112&1.02314989795147&1.0918915945247134&1.0695765554896572&0.7919010123734533
2113&1.0231518920856713&1.0921727104639452&1.0698575119468512&0.792275965504312
2114&1.0231965726195535&1.092463501687011&1.0699552510991923&0.7926509186351706
2115&1.0232301233626566&1.092712262625827&1.0699705193861002&0.7930258717660292
2116&1.0232339329004696&1.093075434811236&1.0699911187453033&0.7934008248968879
2117&1.023368049445129&1.0934353973939723&1.0701024645342327&0.7937757780277466
2118&1.0233723956218181&1.093460340721744&1.0701137984311861&0.7941507311586051
2119&1.023594423918622&1.0934852387465257&1.0703000387093582&0.7945256842894638
2120&1.0236010961708442&1.0939044634696808&1.070398971487537&0.7949006374203225
2121&1.0236784014787546&1.0940103511361086&1.0708052414773441&0.7952755905511811
2122&1.0236960426043182&1.094055943538931&1.0708350573173993&0.7956505436820397
2123&1.0237419562596173&1.0943224700640624&1.0708468993915463&0.7960254968128984
2124&1.0237750818351963&1.0943848245932708&1.0709582593476803&0.796400449943757
2125&1.0238498235747773&1.0951940000795672&1.0709588059425472&0.7967754030746157
2126&1.0239968087360853&1.095279585089816&1.07102170816529&0.7971503562054744
2127&1.0240037826052693&1.0954337977410573&1.0710560013157433&0.7975253093363329
2128&1.0243669990511228&1.0957175764344549&1.071073545074692&0.7979002624671916
2129&1.0244454429518228&1.0958609362819247&1.0711732750755427&0.7982752155980503
2130&1.0244596429565123&1.0958638879148688&1.0712254560928332&0.7986501687289089
2131&1.0245036433902706&1.095932135255343&1.0713225190885618&0.7990251218597675
2132&1.0247431568359797&1.0959635105509782&1.0714121322862762&0.7994000749906262
2133&1.0249261807822887&1.096065247895229&1.0715074485135199&0.7997750281214848
2134&1.0251554679700092&1.0960698274690936&1.0716251691843723&0.8001499812523435
2135&1.0251889168765742&1.0960957466523582&1.0716512014378738&0.800524934383202
2136&1.02522873383829&1.0961175764699618&1.071994557610702&0.8008998875140607
2137&1.0253448006254888&1.0962868097981482&1.0720330560732585&0.8012748406449194
2138&1.0254198798537268&1.0965923877683803&1.0720992540383094&0.801649793775778
2139&1.0255010316053548&1.096824167312161&1.07220858833577&0.8020247469066367
2140&1.0255462874333376&1.097011743570426&1.0723969881744273&0.8023997000374953
2141&1.0255824577432615&1.097271239883904&1.072399624235296&0.802774653168354
2142&1.025662739686907&1.0974328105681006&1.0724526572730235&0.8031496062992126
2143&1.0256907718490178&1.0974737619028982&1.0728953118744302&0.8035245594300713
2144&1.0257604095244592&1.0975219458668615&1.073017972457792&0.8038995125609298
2145&1.0259040223917655&1.0977541819407577&1.0731404326245804&0.8042744656917885
2146&1.0259378468089173&1.0978745095351505&1.0731658204726222&0.8046494188226472
2147&1.0260105708038358&1.0979278477052297&1.0731806321478763&0.8050243719535058
2148&1.0260644180651897&1.0979354371719272&1.0732103556725008&0.8053993250843644
2149&1.026103018288351&1.098055631919626&1.0732639694465762&0.8057742782152231
2150&1.0261728039201556&1.0983258060116956&1.0732783818543203&0.8061492313460817
2151&1.0262793651997495&1.09849286423942&1.0733803381708726&0.8065241844769404
2152&1.0263889962135848&1.098510223768428&1.0733839166734656&0.8068991376077991
2153&1.0263928366657313&1.0987820735808114&1.0734104879889135&0.8072740907386576
2154&1.026607039262843&1.099267857670743&1.0734355105830997&0.8076490438695163
2155&1.0266163950377039&1.0993386415695534&1.0735940096905023&0.808023997000375
2156&1.0266545049153748&1.0993784418529318&1.0736060409797454&0.8083989501312336
2157&1.0268000647886268&1.0994558016278633&1.0736983686872101&0.8087739032620922
2158&1.0269229338766133&1.099788358706432&1.07379191104036&0.8091488563929509
2159&1.0269470444495177&1.0999574590715104&1.073848735588763&0.8095238095238095
2160&1.0270768906381782&1.1005994248608113&1.074248153639866&0.8098987626546682
2161&1.0270923048515708&1.1009625329233148&1.074553228180717&0.8102737157855268
2162&1.027101574544654&1.1010615505267327&1.0746750124574918&0.8106486689163854
2163&1.0273062365834367&1.1012601910684798&1.0749127548771824&0.8110236220472441
2164&1.027306596018971&1.1017590610356751&1.0750001807755996&0.8113985751781028
2165&1.027403165844183&1.101834796438231&1.0751019005825122&0.8117735283089614
2166&1.0274066046506511&1.1019215873696009&1.0751237435495384&0.81214848143982
2167&1.0274074940819615&1.101935027473365&1.0752399987886496&0.8125234345706787
2168&1.0275088533546055&1.102167496335722&1.0752855236841001&0.8128983877015373
2169&1.0275983261482446&1.102382873732736&1.0752857302408696&0.813273340832396
2170&1.0276481678480773&1.1025071094694865&1.0753044095046695&0.8136482939632546
2171&1.0276539007954295&1.1027021602227964&1.0753343470504424&0.8140232470941132
2172&1.027671222125205&1.1030098608201946&1.0753804248938725&0.8143982002249719
2173&1.027681201192546&1.1030842505735776&1.0755659981016696&0.8147731533558306
2174&1.0277021043594647&1.10310534111156&1.075618972278794&0.8151481064866891
2175&1.0277240130891876&1.1033861100844078&1.0757173528302437&0.8155230596175478
2176&1.0278277911305338&1.1035243408878&1.0757277970751742&0.8158980127484065
2177&1.027884649324062&1.1035719926115648&1.0757449565056452&0.8162729658792651
2178&1.027984143297607&1.1036942690667169&1.0760227649575083&0.8166479190101237
2179&1.0279996309092958&1.1037642268923167&1.0760621256762535&0.8170228721409823
2180&1.0280025746168813&1.1039648367420167&1.0764382646146988&0.817397825271841
2181&1.028013839834251&1.1039998850945425&1.0765835688288024&0.8177727784026997
2182&1.0280274012964055&1.1040366691619812&1.0767216655961445&0.8181477315335584
2183&1.0281215115312448&1.1041258186975929&1.0767261911176729&0.8185226846644169
2184&1.028240581915089&1.104263614639668&1.0767314238080905&0.8188976377952756
2185&1.0282671883642187&1.1044726986217093&1.0767612735917014&0.8192725909261342
2186&1.028285781234309&1.1046545772511045&1.0771170196689759&0.8196475440569929
2187&1.0283564048218308&1.1046915020162296&1.0772532635265155&0.8200224971878515
2188&1.0283595364700313&1.104697381009793&1.077360189996304&0.8203974503187101
2189&1.0283727372034954&1.104997185760644&1.0773640528620652&0.8207724034495688
2190&1.0284020785412238&1.105059707956936&1.0774033025178895&0.8211473565804275
2191&1.0284430337811121&1.1051773930720705&1.07753089772481&0.821522309711286
2192&1.0284904273564104&1.1053663891812138&1.077552455413198&0.8218972628421447
2193&1.0285204143534987&1.105435716048939&1.0776120384373327&0.8222722159730034
2194&1.0285337946850313&1.1056009443468133&1.07763872729105&0.822647169103862
2195&1.0287404566222167&1.1056664663745557&1.077817956362097&0.8230221222347207
2196&1.0289117399679844&1.106065857372222&1.0778928350219246&0.8233970753655793
2197&1.02894391550807&1.106067573039414&1.078041782617618&0.8237720284964379
2198&1.0289516373626515&1.1061914771099444&1.0787214276234522&0.8241469816272966
2199&1.0290105354049628&1.106239811119231&1.0787940378102265&0.8245219347581553
2200&1.029138979341505&1.106365952443167&1.0789207269262457&0.8248968878890138
2201&1.0291572375258915&1.1065834686004599&1.079047403933027&0.8252718410198725
2202&1.0293114715349374&1.106585038963739&1.0791266338661656&0.8256467941507312
2203&1.0293172459978739&1.107079232916385&1.0792142985974527&0.8260217472815898
2204&1.0294646489061294&1.107237138736779&1.0792661138287516&0.8263967004124484
2205&1.0295211720727884&1.10731844360163&1.0792969085385569&0.8267716535433071
2206&1.02953518624722&1.108087552193399&1.0793150067598016&0.8271466066741657
2207&1.0297479705833628&1.108146194943541&1.0793534369969793&0.8275215598050244
2208&1.0297778939945006&1.108327320461441&1.07937204319945&0.8278965129358831
2209&1.029898143426185&1.108971854919041&1.0794339858913888&0.8282714660667416
2210&1.0299922938607757&1.1090055850188942&1.0795322548658528&0.8286464191976003
2211&1.0300191792935327&1.1090931989924435&1.079773281728635&0.829021372328459
2212&1.0300943620444896&1.109160481040336&1.08000748131523&0.8293963254593176
2213&1.030585738850474&1.109297821550288&1.080025706672785&0.8297712785901762
2214&1.0305978423182192&1.1096390058243468&1.0800449090373985&0.8301462317210349
2215&1.0306684919996814&1.1097794391562936&1.0801005347982535&0.8305211848518935
2216&1.0307000939982744&1.109874826147427&1.0801784787497837&0.8308961379827522
2217&1.0308882999107603&1.11022036519009&1.0802195293004744&0.8312710911136107
2218&1.0311183551791467&1.1102346413530315&1.0804533691486227&0.8316460442444694
2219&1.0311210144248018&1.1103978392770282&1.0807119906595892&0.8320209973753281
2220&1.0311480333665544&1.1104201727575076&1.08073066635092&0.8323959505061868
2221&1.031155774760285&1.1105612256404216&1.0807725872005767&0.8327709036370454
2222&1.0313089840633576&1.1106445579142652&1.0808662503041613&0.833145856767904
2223&1.031360656522155&1.1108664563139854&1.0808924251697707&0.8335208098987626
2224&1.0314438818725888&1.1108818807795895&1.0810554378448858&0.8338957630296213
2225&1.0315364658402997&1.1109706195388331&1.0813860599343357&0.83427071616048
2226&1.0315400648243822&1.1110935023771793&1.0814546470664552&0.8346456692913385
2227&1.0316456375262861&1.111397184503993&1.081589214205831&0.8350206224221972
2228&1.0317522606039877&1.1114742142246037&1.081676988179919&0.8353955755530559
2229&1.0317870922483339&1.111852664783875&1.081749957259163&0.8357705286839145
2230&1.031951916558663&1.112038610375053&1.0818081179222323&0.8361454818147731
2231&1.0320595809842&1.1121665185937302&1.0818201389018884&0.8365204349456318
2232&1.032116053834221&1.1122655038192513&1.0818231125415192&0.8368953880764904
2233&1.0321346638172324&1.1125427136432344&1.08197727655346&0.8372703412073491
2234&1.0323078294376986&1.112740026262156&1.0821059119745542&0.8376452943382077
2235&1.0324307889802882&1.1132583761329695&1.0821422553119784&0.8380202474690663
2236&1.0325226999896697&1.1137144210277052&1.0822123982600176&0.838395200599925
2237&1.0325861966999823&1.1141407272541146&1.082333895613596&0.8387701537307837
2238&1.0326006170242603&1.1143314711723469&1.0824848548250576&0.8391451068616423
2239&1.0326261023053216&1.114383306195592&1.082559260519451&0.8395200599925009
2240&1.032691010944551&1.114406537812946&1.08281804495107&0.8398950131233596
2241&1.0329823149719244&1.1144435388547753&1.082859668647572&0.8402699662542182
2242&1.0330402619593981&1.1144472765631863&1.0829452094422587&0.8406449193850769
2243&1.0330652697284533&1.1144793965936943&1.0829717185344785&0.8410198725159355
2244&1.0331371352639374&1.1144849756799888&1.0830861771738924&0.8413948256467941
2245&1.0332043363489583&1.1151488745790747&1.0836521602595974&0.8417697787776528
2246&1.033251081087684&1.1151578700376894&1.0837028307287953&0.8421447319085115
2247&1.0333167103021237&1.1152080695409972&1.0838505860823984&0.84251968503937
2248&1.0338805479072506&1.1153297741817818&1.0839012119826206&0.8428946381702287
2249&1.0338883139679589&1.1158318200535007&1.0839458175831276&0.8432695913010874
2250&1.0339762185597245&1.1160497901347881&1.0842148878703552&0.843644544431946
2251&1.0339796785622202&1.1160833666787038&1.0842640939070352&0.8440194975628047
2252&1.0342039800995024&1.116240007072404&1.0843190473408295&0.8443944506936633
2253&1.0342336316021004&1.1163094915152063&1.0843199301653117&0.8447694038245219
2254&1.0343643412659564&1.1163364752262046&1.0843684984809838&0.8451443569553806
2255&1.0343947812762666&1.1164313782564401&1.0844341279416037&0.8455193100862393
2256&1.034649574917586&1.1164845144844524&1.0849174092273832&0.8458942632170978
2257&1.0350488786658998&1.116607004117079&1.084966282621186&0.8462692163479565
2258&1.0352343642153665&1.116731215326902&1.0850748471784506&0.8466441694788152
2259&1.0352725241401324&1.1174540810221965&1.0852284327150503&0.8470191226096738
2260&1.0352938561723504&1.117629295678802&1.0852337818036497&0.8473940757405324
2261&1.0356267546788522&1.1177656913823948&1.085483089722768&0.847769028871391
2262&1.036025856808535&1.1181873218847362&1.0856551908193224&0.8481439820022497
2263&1.0360296813036671&1.1182082489326939&1.0857145302217317&0.8485189351331084
2264&1.0361117370014785&1.1182547100201685&1.0857638577622646&0.8488938882639671
2265&1.0361316805083938&1.1185600819421735&1.0859310261434885&0.8492688413948256
2266&1.036179614339959&1.1185844086609757&1.0859492516682832&0.8496437945256843
2267&1.0362323603143455&1.1186710118432557&1.086055294973009&0.850018747656543
2268&1.036428032684884&1.11885954815181&1.086074270557029&0.8503937007874016
2269&1.0364312151871136&1.1188694891048971&1.0861545882681494&0.8507686539182602
2270&1.036690343776958&1.1189873882642452&1.0862810848634379&0.8511436070491188
2271&1.0367296142792541&1.1196112262160005&1.0862950091989603&0.8515185601799775
2272&1.0369865745048517&1.1197092110881293&1.0864981549218269&0.8518935133108362
2273&1.037002523311892&1.1198294361918566&1.0865790229426593&0.8522684664416947
2274&1.0371155027208196&1.1198677538637434&1.0871540864089542&0.8526434195725534
2275&1.0374592058419818&1.1198698328535506&1.0872023045755366&0.8530183727034121
2276&1.0375108576133834&1.119885590847268&1.087233479854816&0.8533933258342707
2277&1.0375149966094623&1.1201152716400584&1.0873228055255513&0.8537682789651294
2278&1.037559447977627&1.1202257521440753&1.087389578982871&0.854143232095988
2279&1.0378339141446677&1.1202813212734037&1.08750813272609&0.8545181852268466
2280&1.0379330788019634&1.120478293954973&1.0876176788682506&0.8548931383577053
2281&1.0381368322752869&1.120648913442241&1.0877038111552755&0.855268091488564
2282&1.038277346319397&1.1208174513372164&1.0878598973585782&0.8556430446194225
2283&1.038352041358309&1.1210495860936933&1.0879534477188628&0.8560179977502812
2284&1.0385115770420092&1.12110238832375&1.088148562814336&0.8563929508811399
2285&1.038620432656785&1.1212198818180747&1.0881602103772627&0.8567679040119985
2286&1.038658933327122&1.121523275200466&1.0882102606245598&0.8571428571428571
2287&1.039198342858871&1.1216988075960548&1.0882774925330034&0.8575178102737158
2288&1.0394130308719025&1.12172133292244&1.088307605021158&0.8578927634045744
2289&1.0397377615514467&1.1217270669554842&1.0884484527494496&0.8582677165354331
2290&1.0398138364374037&1.1218468696267825&1.0884670536648788&0.8586426696662918
2291&1.0399032512251616&1.122314188415314&1.088749525910652&0.8590176227971503
2292&1.039947438643637&1.1225789263354202&1.0887805170535738&0.859392575928009
2293&1.0401691977946663&1.1228396754161916&1.0888060581224983&0.8597675290588677
2294&1.0403136376951083&1.123301539408256&1.0892569696470618&0.8601424821897263
2295&1.0403429312279338&1.1236335986494683&1.0894976816074189&0.8605174353205849
2296&1.0403937426109007&1.1236410894663378&1.0895159043247447&0.8608923884514436
2297&1.040502849018349&1.1237304716200842&1.089950832598915&0.8612673415823022
2298&1.0405660237278573&1.1238682073609836&1.0901090682455592&0.8616422947131609
2299&1.0406556212317073&1.1239794769115254&1.0901649738877806&0.8620172478440195
2300&1.0406586270109413&1.1240868135882138&1.0901984240501392&0.8623922009748781
2301&1.0407638261382706&1.1245178401813072&1.09020190844973&0.8627671541057368
2302&1.0408317701716652&1.125026505843759&1.0903570594457954&0.8631421072365955
2303&1.0409549406602658&1.1250995596133524&1.0904904375697895&0.863517060367454
2304&1.0411011897712827&1.1252422297041278&1.0905983640362937&0.8638920134983127
2305&1.0412075246264636&1.1253591012490993&1.0910024001202652&0.8642669666291714
2306&1.041284287273004&1.1254193129709067&1.091025633331133&0.86464191976003
2307&1.0413248630841763&1.1254229044877573&1.091080579192328&0.8650168728908887
2308&1.0415091245364845&1.1258673643499029&1.0910840762789518&0.8653918260217472
2309&1.0419436820742236&1.1259413482290213&1.0912566651692415&0.8657667791526059
2310&1.0419663363185097&1.1260050473822714&1.0912893045141348&0.8661417322834646
2311&1.0419911220346059&1.1262397012726744&1.091340826993653&0.8665166854143233
2312&1.0421946873835537&1.1263279732131786&1.0916320268961963&0.8668916385451818
2313&1.0422227378941518&1.1263828344929527&1.0919918334240346&0.8672665916760405
2314&1.0422512426836084&1.1265190836301628&1.0922253370885178&0.8676415448068991
2315&1.0422837258234199&1.1265716120211962&1.0922718537068314&0.8680164979377578
2316&1.0424592411117917&1.1265839170394236&1.0924028234196042&0.8683914510686164
2317&1.0426266744530148&1.1267372625042815&1.092588447636237&0.868766404199475
2318&1.042691760417159&1.126751781472684&1.0926334488983125&0.8691413573303337
2319&1.043336238018175&1.127510021087027&1.0928693467676038&0.8695163104611924
2320&1.0434191143312388&1.127856275067818&1.0928821971933702&0.869891263592051
2321&1.0435903131895021&1.127936618749934&1.0928857186060794&0.8702662167229096
2322&1.0436351245011521&1.1279835782077976&1.0930919743626648&0.8706411698537683
2323&1.0437785261027568&1.1281800755093694&1.093134605959308&0.8710161229846269
2324&1.0437874051868525&1.1282761097899323&1.0932354957767436&0.8713910761154856
2325&1.0437915490737568&1.1283336069610903&1.0932360254098372&0.8717660292463442
2326&1.0443867995913891&1.1283823235944095&1.0932562106460197&0.8721409823772028
2327&1.0443969707376985&1.1284231391163735&1.093312798303158&0.8725159355080615
2328&1.0446997685843045&1.1284310698366704&1.093317884530361&0.8728908886389202
2329&1.045006974221212&1.1284996719057587&1.0934535625599742&0.8732658417697787
2330&1.0452204873398525&1.1285488250183409&1.0935825236278065&0.8736407949006374
2331&1.0452381688355847&1.1290174972217988&1.0936567780934914&0.8740157480314961
2332&1.045381050971113&1.1290787116715257&1.0937353824787457&0.8743907011623547
2333&1.0455928193187367&1.1299229387515992&1.0940591283731287&0.8747656542932134
2334&1.0456425997597758&1.1301562843935726&1.0941927236922955&0.875140607424072
2335&1.0457178924894555&1.1301932566123414&1.094207967147644&0.8755155605549306
2336&1.0458099517325274&1.1303889148120345&1.0943178194233403&0.8758905136857893
2337&1.0459829227277921&1.1304578711352375&1.0944871254249795&0.876265466816648
2338&1.046066679351388&1.1304688491483244&1.0945779477467872&0.8766404199475065
2339&1.046206561414553&1.130791232314874&1.094769088872785&0.8770153730783652
2340&1.0465360586271508&1.130791992814611&1.0948751723081633&0.8773903262092239
2341&1.0466631398571642&1.1313833337624708&1.0951139385722477&0.8777652793400825
2342&1.046987891919077&1.1315921736718453&1.0952537946295007&0.8781402324709411
2343&1.0473740846696937&1.1316367276508195&1.095257318718061&0.8785151856017998
2344&1.0474061540481208&1.1316821342519217&1.0954513323908346&0.8788901387326584
2345&1.0478538066207734&1.1317164493266834&1.0957012925254586&0.8792650918635171
2346&1.0479923926620638&1.1319249622777818&1.095793062783603&0.8796400449943758
2347&1.0480726018728277&1.13223095453505&1.0958415066603666&0.8800149981252343
2348&1.048096228096228&1.1324854889765779&1.0961309970123085&0.880389951256093
2349&1.0481005077463874&1.1325130863615704&1.0961386958376194&0.8807649043869517
2350&1.0482575425257106&1.1326179539156793&1.0961673707722712&0.8811398575178103
2351&1.048277980494596&1.1327413943314735&1.0962796340597276&0.8815148106486689
2352&1.048289169319561&1.1332150897059827&1.0963309018386471&0.8818897637795275
2353&1.0485561836126596&1.1332262081233324&1.0964204035732785&0.8822647169103862
2354&1.0489024567524352&1.133251996606295&1.0964812503458496&0.8826396700412449
2355&1.048968034178808&1.1333491699737297&1.0966631952263002&0.8830146231721034
2356&1.0491615444291937&1.1334413414103386&1.0973004714114418&0.8833895763029621
2357&1.049225156878321&1.133548383814229&1.0973344582569833&0.8837645294338208
2358&1.0494838342156085&1.1339482509444176&1.0973763698892922&0.8841394825646794
2359&1.0497356382538765&1.1340394004906846&1.0973798123202854&0.884514435695538
2360&1.049794986032298&1.1343558587719738&1.097630815464434&0.8848893888263967
2361&1.0498587834712696&1.134793190633239&1.098187605560608&0.8852643419572553
2362&1.0500646744718254&1.1352968061081836&1.0983803029441483&0.885639295088114
2363&1.0503197510096505&1.1353453747062556&1.0985382799224026&0.8860142482189727
2364&1.0508447068347935&1.1355488541539842&1.098742470563906&0.8863892013498312
2365&1.050892369180831&1.135689436321753&1.0989364022765882&0.8867641544806899
2366&1.0512812015873148&1.1357743927381811&1.0990933715146625&0.8871391076115486
2367&1.0513328255902514&1.1358123477083177&1.099366940488851&0.8875140607424072
2368&1.051554631923907&1.1358660130718954&1.100647336395596&0.8878890138732658
2369&1.0515636699533244&1.136756399144971&1.1007317531375576&0.8882639670041245
2370&1.05167165063714&1.1367979445180456&1.1008647880653564&0.8886389201349831
2371&1.0518499269124573&1.1368426061891554&1.1009380079362914&0.8890138732658418
2372&1.0518817929297701&1.1369263394475457&1.1011926339447546&0.8893888263967004
2373&1.0521860182456735&1.1370377885349332&1.1011967522681108&0.889763779527559
2374&1.0522203448219294&1.137514835646834&1.1013163438015066&0.8901387326584177
2375&1.0524338390472572&1.1375438479332343&1.1013373422726982&0.8905136857892764
2376&1.0526207643740428&1.13761258367947&1.1014358933183457&0.890888638920135
2377&1.0526468589968063&1.1377195512577232&1.1016835102331013&0.8912635920509936
2378&1.0529447131093974&1.1381716180524764&1.1017792141843565&0.8916385451818523
2379&1.0529549241637783&1.138854926983361&1.1022741304047823&0.8920134983127109
2380&1.0533389682825405&1.1390351985885485&1.102499345078263&0.8923884514435696
2381&1.0533749375113304&1.139078362118615&1.1028912744566244&0.8927634045744282
2382&1.0536186776100471&1.1392424303838515&1.1036480052536533&0.8931383577052868
2383&1.0536802374306078&1.1394586167667757&1.1038108683881611&0.8935133108361455
2384&1.0536933163186921&1.1398623324377384&1.103860940019015&0.8938882639670042
2385&1.0537091256180087&1.1402402362278365&1.1039015175499698&0.8942632170978627
2386&1.0538338507855867&1.140341808207617&1.1041635400322898&0.8946381702287214
2387&1.0539617530603385&1.1407945872224183&1.1042194613669867&0.89501312335958
2388&1.0542208133121995&1.1408268167617284&1.1042889134563596&0.8953880764904387
2389&1.0544872617733392&1.1410075715362675&1.1043255339025397&0.8957630296212974
2390&1.0547468249494312&1.1410178869501182&1.104397447128019&0.896137982752156
2391&1.055003582194466&1.1410726303088434&1.1044282015143074&0.8965129358830146
2392&1.0550575364519492&1.1412032054719916&1.1044463147083579&0.8968878890138733
2393&1.0552997885290927&1.1418488586137994&1.1045604443961257&0.897262842144732
2394&1.0557748520352699&1.141932712509704&1.104987726413817&0.8976377952755905
2395&1.0559957467242918&1.1428787113881167&1.104994104023963&0.8980127484064492
2396&1.0561538936033346&1.143225846156213&1.1053319064555727&0.8983877015373078
2397&1.0562385596197654&1.1434483774589015&1.10546786763045&0.8987626546681665
2398&1.056248349310815&1.143797729509534&1.1056190985212895&0.8991376077990251
2399&1.0567310126920841&1.1439831246233176&1.105679543179543&0.8995125609298837
2400&1.0568121776324066&1.143997488952622&1.1057273596181154&0.8998875140607424
2401&1.0568591760151422&1.1441896374498952&1.1057728679308914&0.9002624671916011
2402&1.0569618995578958&1.1442071802313072&1.10580962645139&0.9006374203224597
2403&1.0570267102970787&1.1442352125693163&1.1068450988013736&0.9010123734533183
2404&1.0573629751345432&1.1442590417929743&1.1070459487142628&0.901387326584177
2405&1.0577154640027702&1.14449923512547&1.107187160206441&0.9017622797150356
2406&1.0577461134050858&1.1445500613767272&1.1072671730595132&0.9021372328458943
2407&1.0582201717080153&1.1446583256414258&1.1072950269632216&0.9025121859767529
2408&1.0584436865827107&1.1448366894803255&1.1075175940849442&0.9028871391076115
2409&1.05865667544751&1.145269771116921&1.1077016767488124&0.9032620922384702
2410&1.059061346458077&1.1453047796246776&1.1078186452837295&0.9036370453693289
2411&1.0591660802861769&1.14532765972671&1.1078307394728686&0.9040119985001874
2412&1.0593854850844908&1.1453947368421054&1.1078841937359631&0.9043869516310461
2413&1.05954675919976&1.145439036838683&1.1082389228938423&0.9047619047619048
2414&1.059723415296301&1.1456000464758251&1.1083902382619533&0.9051368578927634
2415&1.0598868589757011&1.1456461970133514&1.1084814023583478&0.905511811023622
2416&1.059916228280308&1.1459892067231112&1.1086622807017545&0.9058867641544807
2417&1.06013284533008&1.1462472298372304&1.1086949697873343&0.9062617172853393
2418&1.0604743640040983&1.1466070106712611&1.108892171247946&0.906636670416198
2419&1.0611892512308327&1.1466196817285217&1.1094215982633746&0.9070116235470567
2420&1.0612003158725982&1.1466434105291183&1.1095312936061457&0.9073865766779152
2421&1.0614202955828975&1.146777396641993&1.1098045894938195&0.9077615298087739
2422&1.0614512027555505&1.146783045926136&1.109970977421418&0.9081364829396326
2423&1.061469353888895&1.1469819443834293&1.1102687287689361&0.9085114360704912
2424&1.0616016824503907&1.1470667423510994&1.1104791865079902&0.9088863892013498
2425&1.0616148809678727&1.1473395309294545&1.1106891322621064&0.9092613423322085
2426&1.0616567052413481&1.147449975190632&1.1107400246088943&0.9096362954630671
2427&1.0619959772879648&1.147487042105876&1.1109915546955533&0.9100112485939258
2428&1.0624918039078965&1.1476004986688466&1.1110881638461978&0.9103862017247843
2429&1.0633699818438573&1.1487989869254334&1.1110964236461172&0.910761154855643
2430&1.0636050862305053&1.1489343812011614&1.111249568363686&0.9111361079865017
2431&1.0637692767552949&1.1491721672561006&1.1117546224640935&0.9115110611173604
2432&1.0638816332141874&1.1495625942684764&1.1120604091247928&0.911886014248219
2433&1.0641704815011166&1.1496584468568465&1.1123539122441706&0.9122609673790776
2434&1.0645867033834953&1.1497944617608529&1.112533763407023&0.9126359205099362
2435&1.0646638170289486&1.1497980511531847&1.1125387037870167&0.9130108736407949
2436&1.0655058838577642&1.1501270854120729&1.1127636777606644&0.9133858267716536
2437&1.0656464594805284&1.150279282780483&1.1127760679551886&0.9137607799025121
2438&1.0657120439387995&1.1503416964446511&1.1128448808030607&0.9141357330333708
2439&1.0659574197325052&1.1503881156316917&1.1131200771999372&0.9145106861642295
2440&1.0664413069637988&1.1507958392695743&1.11323085706973&0.9148856392950881
2441&1.066669222879382&1.1509344100314904&1.11331090973013&0.9152605924259467
2442&1.067648546854798&1.151212706589397&1.1133915453559764&0.9156355455568054
2443&1.0677052971124326&1.1512145539420064&1.1134004657154182&0.916010498687664
2444&1.0678033985729072&1.1514330630334575&1.1134849691713131&0.9163854518185227
2445&1.068829362408579&1.151758719635803&1.1136391593353774&0.9167604049493814
2446&1.0693684020284278&1.1518122145175467&1.1147192646141768&0.9171353580802399
2447&1.0695555012395683&1.1521743260444173&1.1148278410008818&0.9175103112110986
2448&1.0698351301763966&1.1524820643369587&1.1149814158913964&0.9178852643419573
2449&1.0698992647296992&1.152540683685237&1.1153110779189783&0.9182602174728159
2450&1.070408931058589&1.1526529607287948&1.1153774089935757&0.9186351706036745
2451&1.0708607884137253&1.1527280981844947&1.115437579446092&0.9190101237345332
2452&1.0710067481690062&1.152903443060056&1.1155855424026018&0.9193850768653918
2453&1.071210740768861&1.1529392465372381&1.115598059404558&0.9197600299962505
2454&1.0719122161503125&1.1533010241404535&1.115604531300333&0.9201349831271091
2455&1.0720653099778197&1.1533025178893581&1.1157032536762894&0.9205099362579677
2456&1.0721484802044698&1.1539620505839254&1.1161802088614718&0.9208848893888264
2457&1.0723688078882716&1.1542888084110101&1.1163101425651025&0.9212598425196851
2458&1.0726655521976616&1.154575157331947&1.1163598059433557&0.9216347956505437
2459&1.0732958580775798&1.1547235944975507&1.1164399929348445&0.9220097487814023
2460&1.0737860134534842&1.1549511520216853&1.116557657594299&0.922384701912261
2461&1.0737902766708414&1.155681827640454&1.1171097104229473&0.9227596550431196
2462&1.074253014987431&1.1559032515511163&1.1171428003814365&0.9231346081739783
2463&1.0745125982020025&1.1562488221030012&1.1171704983732305&0.9235095613048369
2464&1.0746400311324427&1.1569421629572367&1.1171858194611173&0.9238845144356955
2465&1.0746813727613782&1.1569531131594537&1.1172860280315535&0.9242594675665542
2466&1.0748574222758218&1.157025206177348&1.1174824245288588&0.9246344206974129
2467&1.0755112258240132&1.1570906106164347&1.1179109948305712&0.9250093738282714
2468&1.0758418455122967&1.1570961982152346&1.1179624009215121&0.9253843269591301
2469&1.077352973593273&1.1571656820490568&1.1179680072748313&0.9257592800899888
2470&1.0773620836487512&1.1572354057052867&1.1181693653190965&0.9261342332208474
2471&1.0773811753249185&1.1572773306052595&1.1189115086709167&0.926509186351706
2472&1.0779437122904356&1.1573091773091773&1.118921248101993&0.9268841394825647
2473&1.0783885603942778&1.1575592446508374&1.119480185280494&0.9272590926134233
2474&1.0787375856487047&1.1577516874161504&1.1199984461191825&0.927634045744282
2475&1.0787955515071046&1.1577801450977037&1.1201469146010807&0.9280089988751407
2476&1.0788049385468632&1.1579132968726906&1.1208059719366879&0.9283839520059992
2477&1.0793696131489279&1.1582113157161285&1.1214309631072692&0.9287589051368579
2478&1.0803983418408125&1.1585286632479155&1.121626636237975&0.9291338582677166
2479&1.0807594639198435&1.1589578120798638&1.1217164467308378&0.9295088113985752
2480&1.0809942426565327&1.1591033529749177&1.1217615692342342&0.9298837645294338
2481&1.08119552310452&1.159207566127165&1.1220765668818888&0.9302587176602924
2482&1.0814077297158946&1.1593505769394332&1.122083770880471&0.9306336707911511
2483&1.0817870973463535&1.1594942830358084&1.122689509262604&0.9310086239220098
2484&1.0820984053859009&1.1595130516319714&1.1227740797633272&0.9313835770528683
2485&1.0824452414499808&1.1596721943340644&1.1228324909417533&0.931758530183727
2486&1.0834771703892043&1.1600700437677225&1.123074401835464&0.9321334833145857
2487&1.0838426167123474&1.1601036642430351&1.1231585629046594&0.9325084364454443
2488&1.084009402974443&1.1602536934637036&1.123297344507833&0.932883389576303
2489&1.0843380717227016&1.1603713210731743&1.1235387618915784&0.9332583427071616
2490&1.0844776135113656&1.1605254169238421&1.1239809356578452&0.9336332958380202
2491&1.0850843644544432&1.1608446074880638&1.1243444842013595&0.9340082489688789
2492&1.087277557407475&1.1617344461077095&1.1254701453335667&0.9343832020997376
2493&1.0876767839276829&1.1619013745908175&1.125593796353668&0.9347581552305961
2494&1.0893257892088188&1.162496198792302&1.125673468392696&0.9351331083614548
2495&1.0893524112929804&1.1628041933941808&1.1259280375800993&0.9355080614923135
2496&1.089551372645406&1.1630916853846789&1.1260130718954249&0.9358830146231721
2497&1.0902486449526714&1.1631067597671239&1.1261422119525257&0.9362579677540307
2498&1.090278139260493&1.163348769187756&1.1266428591513653&0.9366329208848894
2499&1.0902855385716876&1.1635753400459283&1.1269840175407144&0.937007874015748
2500&1.0903408102417047&1.163663208405289&1.1278447983895976&0.9373828271466067
2501&1.0906469614993803&1.1641587358592207&1.128486367909746&0.9377577802774654
2502&1.0913806583807395&1.1644749143035211&1.1286663737229485&0.9381327334083239
2503&1.0914399026952888&1.1651074161915904&1.128814961572794&0.9385076865391826
2504&1.0918397773581154&1.165348220144747&1.1289349153007338&0.9388826396700413
2505&1.092245024484043&1.165817287671776&1.130399856761949&0.9392575928008999
2506&1.09300378907624&1.1662321357386032&1.1304610869397316&0.9396325459317585
2507&1.0931581704639055&1.1665014737796782&1.1309884283398872&0.9400074990626172
2508&1.0933190982355618&1.166509937247952&1.131178016242336&0.9403824521934758
2509&1.093722601704948&1.1668873391190615&1.1312253359308655&0.9407574053243345
2510&1.0939792801027104&1.1670209833052532&1.1314202117153194&0.941132358455193
2511&1.0941100088297928&1.1671146669268482&1.1322326498267767&0.9415073115860517
2512&1.0944950211412123&1.167405781604667&1.1327472836597627&0.9418822647169104
2513&1.0945656991724586&1.167476233761315&1.132783510476965&0.9422572178477691
2514&1.096981938732994&1.1675426667966484&1.1330350975651873&0.9426321709786277
2515&1.0970244655058408&1.1682351903646029&1.1332216646352948&0.9430071241094863
2516&1.097341708234428&1.1683170888500725&1.133502708713135&0.943382077240345
2517&1.0973956166617929&1.168340982764708&1.133561313938927&0.9437570303712036
2518&1.0978048327751966&1.168581531892181&1.133599863212921&0.9441319835020623
2519&1.0978654834189632&1.1686466454141498&1.1338163552728113&0.9445069366329208
2520&1.0978827638056896&1.1691579359828361&1.1345800443238128&0.9448818897637795
2521&1.0983226214100246&1.169159390371065&1.134880370465655&0.9452568428946382
2522&1.0987996809717482&1.1694806926448906&1.1349093803463766&0.9456317960254969
2523&1.0989929341064346&1.1696415834932379&1.135495692602215&0.9460067491563554
2524&1.1018332020610746&1.1698617753618898&1.1357573385892155&0.9463817022872141
2525&1.1018420565171754&1.1706052456307487&1.1367831245880025&0.9467566554180727
2526&1.1023257016311796&1.1710388387168267&1.1368905943880443&0.9471316085489314
2527&1.103282314958747&1.1711839883086783&1.1372891479041483&0.94750656167979
2528&1.1032891424735694&1.171284830816693&1.1374167501152386&0.9478815148106486
2529&1.1040418840464208&1.171499905938934&1.1379288782425914&0.9482564679415073
2530&1.104560306239543&1.171721659840816&1.1381495759444873&0.948631421072366
2531&1.1045942532365014&1.1724101554258388&1.1383520704116477&0.9490063742032246
2532&1.1049636209436235&1.17267944112919&1.1390560828432232&0.9493813273340832
2533&1.105703002604915&1.1732788434326717&1.1396184596890828&0.9497562804649419
2534&1.1062461899708744&1.1736207121914626&1.140382873897322&0.9501312335958005
2535&1.1062970542795179&1.1738425066749678&1.1410063883999457&0.9505061867266592
2536&1.1095545320808056&1.1741551392050429&1.1415333933184337&0.9508811398575178
2537&1.1111381078725793&1.1743519055203506&1.1415465119585926&0.9512560929883764
2538&1.1111859000467312&1.1748084803135572&1.1422706799408313&0.9516310461192351
2539&1.111507574457322&1.1756495931253212&1.142621645408698&0.9520059992500938
2540&1.1122142853810228&1.1757558872921166&1.1433804708744475&0.9523809523809523
2541&1.1122852569471586&1.1757767479541494&1.1436983052808143&0.952755905511811
2542&1.1129025133618975&1.1763737394525622&1.144036894036894&0.9531308586426697
2543&1.1132621050238691&1.17655827653403&1.144608665976733&0.9535058117735283
2544&1.113683029626237&1.1769257491263938&1.1446984869816967&0.953880764904387
2545&1.1147269495127303&1.1771588661832564&1.1449155394649468&0.9542557180352456
2546&1.1148121298247804&1.178385221425848&1.1450301719230331&0.9546306711661042
2547&1.1151684061845313&1.1787506140785273&1.145190782306207&0.9550056242969629
2548&1.1157964288687254&1.1788249078475999&1.1454107304659635&0.9553805774278216
2549&1.1162371818331862&1.1790609386949493&1.1457512464035493&0.9557555305586801
2550&1.1168838376675032&1.1798388993143765&1.146020232868868&0.9561304836895388
2551&1.1170570689644967&1.1799625576872836&1.1461239085710582&0.9565054368203975
2552&1.1172650354447746&1.180446230390364&1.146188080495356&0.9568803899512561
2553&1.1175450601060604&1.180582231052008&1.146226964293199&0.9572553430821147
2554&1.118911545964399&1.1812756799060848&1.1466053068476394&0.9576302962129734
2555&1.1190596020816825&1.1817220118590348&1.1470944145320061&0.958005249343832
2556&1.1204692847283937&1.181825538112963&1.147328669428785&0.9583802024746907
2557&1.121984999919006&1.1827487763190372&1.14745726057326&0.9587551556055494
2558&1.1223678061566897&1.1830003158820253&1.1485122327529205&0.9591301087364079
2559&1.1224220368566526&1.1842053487680446&1.1490184544333817&0.9595050618672666
2560&1.1239981435998518&1.1847400948769207&1.1497571859824123&0.9598800149981253
2561&1.124583243900694&1.1848242852064392&1.1502489789539925&0.9602549681289839
2562&1.124660280686122&1.1859466772470941&1.1506379492804832&0.9606299212598425
2563&1.1247750814042725&1.1860327923758487&1.1506453524241183&0.9610048743907011
2564&1.1264560906124441&1.1861174434979198&1.1513077299171028&0.9613798275215598
2565&1.1275206169400218&1.1864870631673672&1.152218527967862&0.9617547806524185
2566&1.1279720843561305&1.1866585103316842&1.152523658079516&0.962129733783277
2567&1.127996797645837&1.1867725982573343&1.1528185724484947&0.9625046869141357
2568&1.1286272836316664&1.1891553512814494&1.1540459998471768&0.9628796400449944
2569&1.1297601189083553&1.1892564409630804&1.1545269009146255&0.963254593175853
2570&1.1302072130207215&1.1904163647453174&1.1546481134391402&0.9636295463067117
2571&1.13028980312844&1.1909590034444362&1.1546607044887414&0.9640044994375703
2572&1.1310316797254274&1.19162055548824&1.1552983254755325&0.9643794525684289
2573&1.131831695288727&1.191681917951234&1.157344295494733&0.9647544056992876
2574&1.1321908779330347&1.1921697101131632&1.1580397526402622&0.9651293588301463
2575&1.1325321733018832&1.1925580678710375&1.1588110589280018&0.9655043119610048
2576&1.134039807150781&1.1926170825640463&1.1588984477025193&0.9658792650918635
2577&1.1349073424529406&1.1929375294831186&1.1591121166467702&0.9662542182227222
2578&1.1363286727118487&1.192972671500279&1.1597810752128717&0.9666291713535808
2579&1.1363559541089217&1.1938752549557594&1.1601823727400746&0.9670041244844394
2580&1.1365929300954332&1.1944419251826992&1.1605696508072736&0.9673790776152981
2581&1.1374785837535288&1.1945768859508&1.16068813860743&0.9677540307461567
2582&1.138623980830898&1.1948573801081401&1.1607950641806173&0.9681289838770154
2583&1.139365626311488&1.1949650438844737&1.161235614778922&0.968503937007874
2584&1.1407891471585738&1.1951288655618733&1.16248936115338&0.9688788901387326
2585&1.140825668808534&1.1951812713379935&1.1629780759388615&0.9692538432695913
2586&1.1409604673676623&1.1956944170133599&1.163453501082367&0.96962879640045
2587&1.141233526078483&1.1966489859594382&1.1642560228053755&0.9700037495313086
2588&1.1417096724745799&1.1989523626591607&1.1655612883589181&0.9703787026621672
2589&1.1419665441702855&1.1997995978859544&1.1657820156772793&0.9707536557930259
2590&1.1421433013789701&1.2001385796865276&1.1663339234816241&0.9711286089238845
2591&1.142303949498056&1.200302992860328&1.1663993761124005&0.9715035620547432
2592&1.1423656966893645&1.200808691407707&1.1674915255848892&0.9718785151856018
2593&1.1424558235747844&1.2008714099527193&1.1678011302184215&0.9722534683164604
2594&1.1427182867431867&1.2011285852860099&1.1685638597728127&0.9726284214473191
2595&1.1428121163863174&1.2013765254264719&1.1690826177364164&0.9730033745781778
2596&1.1428578662210744&1.2032870664368442&1.1691274702014331&0.9733783277090363
2597&1.1444178998038865&1.2034284460336007&1.1692189136319626&0.973753280839895
2598&1.1448783223190526&1.203820896272021&1.1697423250276384&0.9741282339707537
2599&1.1450381679389314&1.2056658980006851&1.1703791234450842&0.9745031871016123
2600&1.145908930951131&1.2087867564484804&1.1704215805883151&0.974878140232471
2601&1.1480420620033158&1.209603962110586&1.171163256227758&0.9752530933633295
2602&1.1483319983303062&1.2106303161611298&1.1714134100953708&0.9756280464941882
2603&1.148948840708034&1.2124821241393282&1.1735733902960024&0.9760029996250469
2604&1.1498368961055527&1.2134304598021548&1.174669481890531&0.9763779527559056
2605&1.1505258077911582&1.2136253649782667&1.1773024211526162&0.9767529058867641
2606&1.1516972103610414&1.2137129734968186&1.1778822482293678&0.9771278590176228
2607&1.151764430941809&1.214016629028947&1.1803504599349446&0.9775028121484814
2608&1.1530776016006539&1.2147373160649628&1.180827973954621&0.9778777652793401
2609&1.1561898182540846&1.2147609426105983&1.1809195986722556&0.9782527184101987
2610&1.1587050455828738&1.2161763553326257&1.1810488825080412&0.9786276715410573
2611&1.162735922471129&1.217764384242575&1.1830429237480165&0.979002624671916
2612&1.1648885799208482&1.2183509062342626&1.1844859414416737&0.9793775778027747
2613&1.1656391743034342&1.2190602250165454&1.1846358994373436&0.9797525309336333
2614&1.1669151309459616&1.2192133771053713&1.1848330299337537&0.9801274840644919
2615&1.167261654270435&1.2203650434029987&1.1861249397783846&0.9805024371953506
2616&1.1677947949585064&1.221148650861222&1.186670926942534&0.9808773903262092
2617&1.1697984524113996&1.222353843723911&1.1867703862084529&0.9812523434570679
2618&1.1699131458938463&1.2237772797355078&1.1871726644992646&0.9816272965879265
2619&1.1713412780764916&1.2259979787771602&1.1874343678083876&0.9820022497187851
2620&1.1720381828591078&1.2264966831372337&1.1886374143133385&0.9823772028496438
2621&1.172810452681366&1.2270168056490147&1.190425893917273&0.9827521559805025
2622&1.1735756444729097&1.227666010916511&1.1977178217914224&0.983127109111361
2623&1.1743558682383637&1.228611074975066&1.1998989719715483&0.9835020622422197
2624&1.1748040531762869&1.2289384226884226&1.2052105145325485&0.9838770153730784
2625&1.1754089900397378&1.229115867893792&1.2054678516352746&0.984251968503937
2626&1.1755387396162094&1.22918546170996&1.206517977045867&0.9846269216347957
2627&1.1773433927754915&1.229287417372594&1.2075891786067312&0.9850018747656543
2628&1.1774928200735628&1.23212402631073&1.2113085771840542&0.9853768278965129
2629&1.178398048112033&1.2331282848994793&1.2122139347809484&0.9857517810273716
2630&1.1786535785617598&1.233146301106479&1.213901131625968&0.9861267341582303
2631&1.1787496646096054&1.2331595868743037&1.215526741005921&0.9865016872890888
2632&1.1815257777695622&1.2346588195418058&1.2161600112157394&0.9868766404199475
2633&1.1826267417729024&1.2376372762289578&1.2181168115348218&0.9872515935508062
2634&1.1843984983222406&1.237724367169522&1.2182138174270947&0.9876265466816648
2635&1.184441837902023&1.2390261546706665&1.2217628284315454&0.9880014998125234
2636&1.1848575136636994&1.2395710853947375&1.2245117349009937&0.9883764529433821
2637&1.1873804087593942&1.2398869171415967&1.2265291051493934&0.9887514060742407
2638&1.1882841734536649&1.2445986102732534&1.2287407103578207&0.9891263592050994
2639&1.1885855730199335&1.2454869182452153&1.2287731618626239&0.989501312335958
2640&1.1917322108885338&1.2469909512776425&1.2319533995854464&0.9898762654668166
2641&1.193872017763143&1.2483123091222945&1.236269788348028&0.9902512185976753
2642&1.1977247701463902&1.2491423229726573&1.2369710522892416&0.990626171728534
2643&1.209637157419786&1.249186697993855&1.2444862506504424&0.9910011248593926
2644&1.215565298016277&1.2520495552656894&1.253178100574869&0.9913760779902512
2645&1.217774296084222&1.2526635168384983&1.2539344426623897&0.9917510311211098
2646&1.2195033805658873&1.2550567586883177&1.2572578874167337&0.9921259842519685
2647&1.2230900885187284&1.2590086004691168&1.2604185157001269&0.9925009373828272
2648&1.2248817234430063&1.2592171942244519&1.2628684288718897&0.9928758905136857
2649&1.2284153188917892&1.260114303487423&1.264198222516489&0.9932508436445444
2650&1.2311207592034308&1.2604698099456186&1.2683609288680915&0.9936257967754031
2651&1.2325548944530649&1.2617259141340469&1.2727668879222467&0.9940007499062617
2652&1.2355836245905807&1.261946108817407&1.2745060336825353&0.9943757030371203
2653&1.2366792338728725&1.2644927536231887&1.2778942040790504&0.994750656167979
2654&1.2416517091066885&1.2712861860097644&1.2785662285611403&0.9951256092988376
2655&1.2426482026190007&1.2757264630231917&1.2857838813993532&0.9955005624296963
2656&1.2467773475368242&1.2874276870552008&1.2858083653700025&0.995875515560555
2657&1.2596627482352245&1.2896606437695552&1.2869162739328743&0.9962504686914135
2658&1.260668869349607&1.290249623554961&1.2904534070945313&0.9966254218222722
2659&1.2628532088208115&1.2931160268561805&1.29216370288437&0.9970003749531309
2660&1.263227135361068&1.3066952582504872&1.3061003412679306&0.9973753280839895
2661&1.2779230929225573&1.3153248999261593&1.3257430794744227&0.9977502812148481
2662&1.2866318446504883&1.3186265647485913&1.3470730651249871&0.9981252343457068
2663&1.2983325099335794&1.3298071680589587&1.3541713778403144&0.9985001874765654
2664&1.2989969300758502&1.3417802220063988&1.3672971407149916&0.9988751406074241
2665&1.340829103683792&1.3653523657416649&1.38275290358051&0.9992500937382827
2666&1.38469906090636&1.4305208225469903&1.38936864483594&0.9996250468691413


==> Images/tim_TIMErep_label/tim_TIMErep_label.csv <==
graph,highint_ContrGhost32768,minimalint_ContrGhost32768,normalint_ContrGhost32768
G3_circuit,0.3274092340473267,0.0,0.2610406543489985
amazon0312,3.0504504480995065,0.0,1.4144267892818752
amazon0505,2.409389472953505,0.0,1.3794354121439145
amazon0601,1.5477000102673166,0.0,0.9700618478577505
as-skitter,2.0209002117309582,0.0,1.7564464229057108
citationCiteseer,2.875116830224589,0.0,4.072305027495893
coAuthorsCiteseer,1.5147055776723706,0.0,1.2168006001192389
com-youtube,4.742832857889789,0.0,3.298354693266914
del23,1.1378162874182474,0.0,0.9162564868524736
delaunay_n22,1.426322200472474,0.0,1.0746697407978845
in-2004,1.1526574217187502,0.0,0.6862199196597141
rgg23,0.1787605764705269,0.0,0.10263859689363386
rgg_n_2_22_s0,0.3069701482973253,0.0,0.28232755123365205
roadNet-CA,0.6433683930852085,0.0,0.294023094798912
roadNet-PA,1.0288962540826674,0.0,-0.10372959809081816
roadNet-TX,0.03440900211741926,0.0,0.04273308031967904
soc-flixster,9.998697825948511,0.0,5.0430166382382735
soc-lastfm,10.479955439212386,0.0,5.90036123517248
soc-pokec,10.14958157911392,0.0,7.271546280096586
wiki-Talk,4.784604441672102,0.0,1.4213710260703394
wiki-topcats,12.9831479532055,0.0,9.947954304950724


==> Images/tim_stateOfTheArtPlots/my_tim_int_ContrGhost100000000.csv <==
2&10.42777063239867
3&9.099195301428862
4&8.19636524451525
5&7.509518555067941
6&6.794502459035612
7&6.405965506285559
8&5.865146828228917
9&5.442879053591842
10&5.211826727413636
11&4.991795818996856
12&4.65920400617055
13&4.484416922054182
14&4.268962942705881
15&4.102641835209072
16&3.9147826330010758
17&3.817557166948756
18&3.719458529904866
19&3.5427322866088358
20&3.3980863258603513
21&3.3613525041226904
22&3.1917511157204963
23&3.085717082203415
24&3.018964091731852
25&2.9489091048026195
26&2.8483868105397767
27&2.7771572590584377
28&2.706029671473015
29&2.6540948890488534
30&2.596125583699865
31&2.523694229944853
32&2.4624737517174022
33&2.3975625867273367
34&2.375946335405156
35&2.332566709964247
36&2.2381607162321786
37&2.219553667120371
38&2.1906032633460204
39&2.1556696462488714
40&2.0972741489223448
41&2.0862021565503723
42&2.013435556342277
43&1.9934909166277444
44&1.9521386244522745
45&1.9084715889649004
46&1.8762223876143014
47&1.8509388822107076
48&1.819937410621192
49&1.7955698619603997
50&1.752989382497243
51&1.75493682671808
52&1.7378107238767124
53&1.701832441585641
54&1.6771786203750958
55&1.649642344698189
56&1.6431361366576454
57&1.6096068606119018
58&1.5894559942713633
59&1.5668225045660684
60&1.5653856471173189
61&1.540143462869449
62&1.5085795631164804
63&1.4878286198242905
64&1.4761713777717238
65&1.4558941168597823
66&1.4425833077930212
67&1.422198509083929
68&1.4113384993765394
69&1.4079898924108092
70&1.3875938213495862
71&1.375587663483442
72&1.3493542932882907
73&1.3566457184826173
74&1.3145342332572922
75&1.309118030378698
76&1.2933984384258443
77&1.286306776508342
78&1.2674300998227783
79&1.2598186973079892
80&1.244156124367585
81&1.229708794112821
82&1.2365207156474394
83&1.217795383700156
84&1.2024896270805345
85&1.18587314759719
86&1.1880687071005787
87&1.1712144909107611
88&1.167412404338494
89&1.1540580422424631
90&1.1448126133756005
91&1.135646416544584
92&1.1260783919807311
93&1.1198911079663323
94&1.111687300774041
95&1.1133265891687012
96&1.0976411479988553
97&1.0915990209653836
98&1.0773809237212024
99&1.0723375843224776
100&1.0676931853440537
101&1.0475213203735847
102&1.046892383936916
103&1.048709082628627
104&1.0364646243892726
105&1.0349670043088395
106&1.037044052896929
107&1.021808206703474
108&1.0104057330520677
109&1.0011821797460667
110&0.9916725298359855
111&0.9805481753773516
112&0.9844706064252566
113&0.9909629432260341
114&0.9665597000399184
115&0.9556505199415115
116&0.9641676319407017
117&0.9586711512619182
118&0.9553946299438115
119&0.9504024336587339
120&0.9230145944053669
121&0.9426795589407371
122&0.9521894621020165
123&0.9351171945356564
124&0.9201254698347099
125&0.9118505328450297
126&0.9086788208637963
127&0.9015841047448956
128&0.9015536924757659


==> Images/tim_stateOfTheArtPlots/my_tim_int_ContrGhost32768.csv <==
2&7.134286866255791
3&6.279180129762562
4&5.702025817857913
5&5.193184983679304
6&4.761483836187557
7&4.443188928664067
8&4.158491872985873
9&3.8441200513921925
10&3.652598051646777
11&3.5004593725636726
12&3.3175710130088216
13&3.1806272684427297
14&3.0569159915846043
15&2.9393802629753902
16&2.804994664943636
17&2.729786267081226
18&2.656838552507927
19&2.537147356385732
20&2.4495131486722874
21&2.381888711678785
22&2.308729153245027
23&2.225334514778644
24&2.1777280060821975
25&2.118148455559491
26&2.078258051569137
27&2.018109691295276
28&1.9650878896867119
29&1.939700988969923
30&1.88175798290079
31&1.8444731806725208
32&1.8083006852517165
33&1.7620248930818005
34&1.7259673704016023
35&1.7044344194802743
36&1.6492500406319759
37&1.6174406517542992
38&1.6021248512365638
39&1.5693020951369585
40&1.540024075153031
41&1.5147869589932281
42&1.4859350249557308
43&1.456363448468368
44&1.4306353186813132
45&1.4136784768020254
46&1.37669294856663
47&1.3651547021258021
48&1.3438150412506278
49&1.3348891775410399
50&1.2986687298750073
51&1.2956444047917521
52&1.2797969760288348
53&1.2529246978228612
54&1.236896451869687
55&1.2152749191678605
56&1.197803040698822
57&1.187078299580874
58&1.1673056161570434
59&1.1622630048869802
60&1.1428140473943118
61&1.132235484495759
62&1.1156289127919499
63&1.1048363903293468
64&1.0906239857909956
65&1.0794934922351613
66&1.0739793432478606
67&1.054857697510421
68&1.0416383767784112
69&1.0284170528860206
70&1.0159610232332037
71&1.0122046293015619
72&0.99757423186098
73&0.998472224614046
74&0.9814690784011193
75&0.9725556441893717
76&0.9631981851616016
77&0.954851355266371
78&0.9443441431532663
79&0.9357242873335955
80&0.9287262925157359
81&0.9190394747647157
82&0.9169825130354736
83&0.9050159411828983
84&0.8998396428515028
85&0.8928492442109872
86&0.8850649290205282
87&0.8752662838569293
88&0.8655895127127535
89&0.8622021044419511
90&0.8489593566174704
91&0.8449832118038746
92&0.8400088705324941
93&0.8348267993210717
94&0.8283440137508006
95&0.8236349655620094
96&0.8199898881847689
97&0.807783363921735
98&0.8092895808366706
99&0.8012706001272125
100&0.7935630689622984
101&0.7878273407708217
102&0.7809605885503003
103&0.7766541179648887
104&0.772192092914201
105&0.7652618461414485
106&0.7636715774777507
107&0.7626366757042532
108&0.7525542139806488
109&0.7492703547883414
110&0.7419267467406944
111&0.7320980195264972
112&0.7334063314770423
113&0.7346601434145084
114&0.7232052897758742
115&0.7159134487189169
116&0.7141460443268892
117&0.7102036667872894
118&0.7108041263790684
119&0.7026739033260316
120&0.6973873586901718
121&0.694923993784961
122&0.6920278209882519
123&0.6876668130042531
124&0.6829562194775792
125&0.6813235662479745
126&0.6842426028752334
127&0.6781257119341765
128&0.6709478969244109


==> Images/tim_stateOfTheArtPlots/my_tim_intfennelR1.csv <==
2&1.0
3&1.0
4&1.0
5&1.0
6&1.0
7&1.0
8&1.0
9&1.0
10&1.0
11&1.0
12&1.0
13&1.0
14&1.0
15&1.0
16&1.0
17&1.0
18&1.0
19&1.0
20&1.0
21&1.0
22&1.0
23&1.0
24&1.0
25&1.0
26&1.0
27&1.0
28&1.0
29&1.0
30&1.0
31&1.0
32&1.0
33&1.0
34&1.0
35&1.0
36&1.0
37&1.0
38&1.0
39&1.0
40&1.0
41&1.0
42&1.0
43&1.0
44&1.0
45&1.0
46&1.0
47&1.0
48&1.0
49&1.0
50&1.0
51&1.0
52&1.0
53&1.0
54&1.0
55&1.0
56&1.0
57&1.0
58&1.0
59&1.0
60&1.0
61&1.0
62&1.0
63&1.0
64&1.0
65&1.0
66&1.0
67&1.0
68&1.0
69&1.0
70&1.0
71&1.0
72&1.0
73&1.0
74&1.0
75&1.0
76&1.0
77&1.0
78&1.0
79&1.0
80&1.0
81&1.0
82&1.0
83&1.0
84&1.0
85&1.0
86&1.0
87&1.0
88&1.0
89&1.0
90&1.0
91&1.0
92&1.0
93&1.0
94&1.0
95&1.0
96&1.0
97&1.0
98&1.0
99&1.0
100&1.0
101&1.0
102&1.0
103&1.0
104&1.0
105&1.0
106&1.0
107&1.0
108&1.0
109&1.0
110&1.0
111&1.0
112&1.0
113&1.0
114&1.0
115&1.0
116&1.0
117&1.0
118&1.0
119&1.0
120&1.0
121&1.0
122&1.0
123&1.0
124&1.0
125&1.0
126&1.0
127&1.0
128&1.0


==> Images/tim_stateOfTheArtPlots/my_tim_intfennelR2.csv <==
2&2.092461664403419
3&2.0860959597127393
4&2.104857245422119
5&2.0775914674269083
6&2.0664493216576427
7&2.070462611768833
8&2.050148014224992
9&2.0215705008434974
10&2.0196234050320205
11&2.0239144482532385
12&2.0201691550964576
13&2.024173153890087
14&2.0180699505085413
15&2.014930321783151
16&2.0035475413982327
17&2.0210142160186475
18&2.0377214405129647
19&2.0096971007934332
20&2.029590982826589
21&1.98752933990069
22&2.003425467541765
23&1.994427785469436
24&2.0001597862051033
25&2.0121685528503153
26&2.0161061336327224
27&2.0075844756325605
28&2.0271238185248177
29&2.011715262211632
30&2.0145115720165454
31&2.004590802994298
32&2.0061173405163024
33&1.9998172100226639
34&2.007121341876075
35&1.9973265655539294
36&1.9754661405378344
37&1.9963875195909677
38&2.004227910373437
39&1.9968897083981263
40&1.9847260533148476
41&2.003342710501439
42&1.9992867808666377
43&1.9868740519082382
44&1.9882981824635326
45&1.9866991310475968
46&1.9824206208234103
47&1.9985792612748303
48&1.9921129964554083
49&1.988422864253076
50&1.9926620312064247
51&2.0067114580828083
52&1.9955007278204704
53&1.9888148442826457
54&1.9891457494802707
55&1.9883361213976996
56&1.9828172351916022
57&1.9925015572360145
58&1.9821480459728185
59&1.9975608903946707
60&1.9819971751964693
61&1.9853074366078556
62&1.9744707684077218
63&1.9774726779769256
64&1.984535567210266
65&1.9854643235885239
66&1.991445294690865
67&1.9822951131754916
68&1.9811610932029435
69&1.9836118487945038
70&1.9796797303807765
71&1.9876215681108675
72&1.9735177080007766
73&1.9842695616382964
74&1.975792289845894
75&1.9892889855314868
76&1.9756929226381974
77&1.9706490177657092
78&1.9978768379270413
79&1.9730634502710858
80&1.9805522618217755
81&1.9784650874202754
82&1.984289931360819
83&1.975019871878367
84&1.975491673925066
85&1.9831733278814503
86&1.9731372247962424
87&1.9721685447847752
88&1.9716532024736926
89&1.9714577132396491
90&1.9625703899976747
91&1.9684962985377037
92&1.9690069201840612
93&1.9742763074573797
94&1.9731755645825293
95&1.9768569428652611
96&1.981305620849401
97&1.9718741617120015
98&1.983761708768305
99&1.9861899429298848
100&1.9685338590081811
101&1.9894358302757598
102&1.9690016592795336
103&1.9783278929448702
104&1.9720086127716954
105&1.9702432697788663
106&1.9745660990283493
107&1.9757486348586366
108&1.968935536044376
109&1.9704330087872506
110&1.977802182459146
111&1.9612752892304524
112&1.9692722214387643
113&1.9714621925020959
114&1.9753239903237354
115&1.9572144912147047
116&1.9667125426570944
117&1.9696341066434737
118&1.9760391655311804
119&1.9667358520496967
120&1.9581232195719962
121&1.972009052181324
122&1.9755467128135527
123&1.9738435160162575
124&1.9695503821619667
125&1.9760722607648078
126&1.979154730437407
127&1.9602423254615633
128&1.968429809151796


==> Images/tim_stateOfTheArtPlots/my_tim_inthashingR1.csv <==
2&0.220060474155487
3&0.19051912582707273
4&0.1750364400072957
5&0.1558521419628244
6&0.14134462219391114
7&0.13115581272179702
8&0.12153500379947389
9&0.1129257982463592
10&0.10520653015112175
11&0.09921733184813337
12&0.09369810787495864
13&0.08973756069615348
14&0.08590425375283077
15&0.08257866952493759
16&0.07816733195357019
17&0.07573704368781135
18&0.0727362156643394
19&0.06924472668606726
20&0.06750037974464723
21&0.0660517386180209
22&0.06216348715653306
23&0.06039469315473239
24&0.05925074520205762
25&0.0575006173807629
26&0.05602273161972346
27&0.05367917603727969
28&0.05217742101829678
29&0.051484978569474496
30&0.049365901495576514
31&0.04865490427368201
32&0.047252497734323884
33&0.045795787159031515
34&0.04471005844000144
35&0.04393624148660583
36&0.0419451087061849
37&0.04200937205052833
38&0.041170028716413586
39&0.03995783623826475
40&0.038970171449035626
41&0.038604154093531906
42&0.03757949520323063
43&0.03680856844866163
44&0.03607383898533037
45&0.035426187064439146
46&0.03492994733597786
47&0.034118552715629094
48&0.03356410846507892
49&0.03318678727520585
50&0.03238841688985181
51&0.03185383001694544
52&0.031491931175800715
53&0.030880511977140316
54&0.03046440946194144
55&0.02966868336497262
56&0.029642417297777796
57&0.029080156328888544
58&0.028275097809266944
59&0.028279899911868113
60&0.027768676536617517
61&0.027361468870937385
62&0.026804230217604266
63&0.025918600021137873
64&0.026073129461439023
65&0.025438277035353937
66&0.025426651190783234
67&0.025366424123690185
68&0.024590572532625195
69&0.024553980789052434
70&0.02437423247228586
71&0.02392874798282591
72&0.023259375326718224
73&0.02353659147107958
74&0.02295586366478986
75&0.022743530718062267
76&0.022349628604227085
77&0.022105762354224026
78&0.022104086428308634
79&0.021478409360867583
80&0.021597038837682495
81&0.02108012130289941
82&0.02071401457150626
83&0.02088784392846488
84&0.020767116258328448
85&0.020396141839490636
86&0.01985977563853037
87&0.019760898710511537
88&0.019873672529232177
89&0.01925706154803471
90&0.01885199837987084
91&0.0191415398842762
92&0.018909596235092595
93&0.01875926913477884
94&0.018560189993921075
95&0.018606644966668143
96&0.018261299043920716
97&0.0182362932835478
98&0.018082036437387844
99&0.017786896301100988
100&0.017662797501285604
101&0.017617957383637133
102&0.017144152272709712
103&0.017110084538141817
104&0.016955340467266204
105&0.01664649284831113
106&0.016730590844939427
107&0.016472394751938624
108&0.01628411993932821
109&0.016120733606189656
110&0.016083760953350443
111&0.015829368486124436
112&0.016067670288300872
113&0.015706032939047886
114&0.015607295279630728
115&0.01543491011716553
116&0.015269865003451967
117&0.01512353925381509
118&0.015090211670414848
119&0.014858515958839835
120&0.014593832698204561
121&0.014715171865039959
122&0.014720261400351334
123&0.014232854002883037
124&0.014383020217665504
125&0.014389625271262354
126&0.014062697201595746
127&0.014081954897581581
128&0.0137572943828322


==> Images/tim_stateOfTheArtPlots/my_tim_intldgR1.csv <==
2&0.790166046944732
3&0.714112434711337
4&0.6694130085232883
5&0.630814627314148
6&0.5900502415362336
7&0.5721355846939783
8&0.5462335107834373
9&0.5164592823031708
10&0.4988635485684394
11&0.4892124780377882
12&0.463852543131374
13&0.4639899015330939
14&0.4445790006100902
15&0.4354793496183554
16&0.42333190203712373
17&0.41420195247268726
18&0.4144064960947925
19&0.4001082232613214
20&0.39201030324249153
21&0.3817283817919249
22&0.3790061836772963
23&0.37736649933237015
24&0.36624067141689665
25&0.3620474593317264
26&0.357987845247223
27&0.351733112989665
28&0.3473083430916162
29&0.34500901335504475
30&0.34233778162547845
31&0.33917426686478985
32&0.3355174232573628
33&0.33069781845898183
34&0.32611205128383214
35&0.32744917982747057
36&0.31867806111781605
37&0.31984297617947866
38&0.31840964826065665
39&0.31490066570203334
40&0.3054482857411316
41&0.30899536573931474
42&0.30554967097918234
43&0.3040951159432723
44&0.29949162255395173
45&0.29861274040319535
46&0.30162837033829
47&0.29321557427975187
48&0.2924170841882463
49&0.2902193302371533
50&0.2919028067362083
51&0.289145461060351
52&0.28661569021842065
53&0.28715598544095505
54&0.28296915057609584
55&0.2798370570232278
56&0.2802491461149552
57&0.28056307709410605
58&0.2773175861692491
59&0.28083191770941673
60&0.27590171381176337
61&0.2749946019245905
62&0.2713590626536408
63&0.273710482587151
64&0.2710082454682085
65&0.267933165349782
66&0.271357217001377
67&0.26695633010606157
68&0.2668828742301897
69&0.2610038385138104
70&0.26344046817517425
71&0.264803698155452
72&0.26374129062774654
73&0.2604993272854018
74&0.26190610310045204
75&0.260913961166187
76&0.26236898672371484
77&0.26082830354471376
78&0.25731412347823246
79&0.2578412731077639
80&0.2547320957595936
81&0.2552081526282868
82&0.25311403529298604
83&0.2533020400739298
84&0.25066876477850686
85&0.2556828709723935
86&0.2531272565087459
87&0.24836930790613765
88&0.24677633399955576
89&0.24933910881010282
90&0.24460284366226767
91&0.24717348271474182
92&0.24654308861523258
93&0.24701272590342044
94&0.25022290422453325
95&0.2447670374456774
96&0.24716614062831604
97&0.24504287258539434
98&0.2457499352376685
99&0.24252678412017742
100&0.2443429386290114
101&0.24342341435200907
102&0.23955457636339558
103&0.2407752256045879
104&0.24149198147702283
105&0.2391544287684843
106&0.24068585312965438
107&0.23995317371195543
108&0.23784852828617467
109&0.2392142558303141
110&0.23729719608601108
111&0.23671732052486294
112&0.24128248453562937
113&0.23747089890545478
114&0.23765045808235893
115&0.23527773228837204
116&0.23523876315888753
117&0.23508913667688894
118&0.23623291360994567
119&0.2347557866534007
120&0.23326933490994092
121&0.2344285494790944
122&0.23248161998991382
123&0.23148390204963254
124&0.23441632087816883
125&0.2321890325260323
126&0.23329030966693295
127&0.23149438666791716
128&0.22983850974618344


==> Images/tim_stateOfTheArtPlots/tim_stateOfTheArtPlots.csv <==
graph,int_ContrGhost100000000,int_ContrGhost32768,intfennelR1,intfennelR2,inthashingR1,intldgR1
Bump_2911,100.57099673206852,69.05282998111633,0.0,88.65717944146796,-96.72375694645476,-71.10978790021252
Dubcova1,-8.249950301469555,-6.6051357987022,0.0,91.02017918356209,-96.79058226461234,-67.89692339101269
Flan_1565,200.15882705096857,143.32125803025747,0.0,99.3056375282917,-96.73460287205313,-69.24331536960067
FullChip,-15.690101822411995,-26.58470328513285,0.0,100.0261828703088,-96.89233252658175,-73.71274340215072
HV15R,919.6035875770832,388.45712801894894,0.0,99.96796887825556,-96.99552208856429,-65.20609804604766
ML_Laplace,181.7687935437093,150.7309175013261,0.0,103.30028067336299,-96.19010745816095,-66.00603881786375
amazon-2008,20.27640403771136,-10.803968054241464,0.0,99.42022601586143,-96.81513077469477,-72.43437829477179
ca-hollywood-2009,587.531512311757,437.8996411849856,0.0,101.37170756796232,-97.25375717053835,-63.325013066768896
circuit5M,-23.573655355023725,-31.41652809049692,0.0,97.78718263984815,-96.87343193246565,-74.76158670135543
cit-Patents,202.30355200725563,21.118898723092027,0.0,104.86930422192432,-97.39083854347945,-64.83780260245236
coAuthorsDBLP,3.792697306031556,-1.5337961122044885,0.0,97.91760395025597,-96.5680853565894,-73.15133307123884
coPapersCiteseer,208.00979071417714,159.71614932035357,0.0,100.74981486682555,-96.70294771889508,-70.45999860414508
coPapersDBLP,183.01198366754096,143.23377435741463,0.0,100.93071866182078,-96.94336888651767,-70.12189913906258
dblp-2010,-22.53166497689214,-37.47612837960686,0.0,95.95526468045693,-96.56908809367575,-72.55703152479656
delaunay_n21,-26.310503477704138,-37.281660952192894,0.0,98.29685789737157,-96.8864816198636,-73.49061009829137
eu-2005,106.70558688799132,72.29997377609978,0.0,90.85066104275069,-96.78007844055998,-71.91211409703325
great-britain,-32.92059294352085,-60.41423390132221,0.0,102.03437689186426,-96.8883893224181,-76.6228413464255
hcircuit,-48.9586288256003,-50.800870923027034,0.0,94.5055059607708,-96.18540055926675,-72.18021336055645
italy.osm,-40.41963213347507,-63.27862800696944,0.0,102.24472933926295,-96.84822081792325,-77.23373952071
ljournal-2008,176.38552439074613,47.641411262773104,0.0,99.90514702571056,-97.2007238605941,-68.56559894999381
patents,192.8983892078858,16.10945825720971,0.0,104.060202857257,-97.37908966560462,-65.76674481881892
rgg_n_2_21_s0,-6.587135557573021,-24.76836084180738,0.0,100.57303553316363,-96.79453593240311,-75.25931547280567
soc-LiveJournal1,230.85379765434476,96.45096481342716,0.0,103.95771932004081,-97.21745637992021,-67.10792998939834
soc-orkut-dir,851.9799245077546,473.81072101614086,0.0,109.88508022221906,-97.98826252787124,-51.00069997112979
web-Google,82.8583081731504,22.92859530515794,0.0,98.09719592646829,-97.10583659808557,-67.56234396583207
web-NotreDame,-26.12494220361229,-22.22929131733814,0.0,94.57708560617436,-96.17493444231175,-73.79669767690935

